Spectrophotometric analysis of magnetic white dwarf II: Helium-rich compositions

We present an analysis of all single white dwarf stars known to exhibit spectroscopic signatures of neutral helium line splitting due to the presence of a strong magnetic field. Using state-of-the-art models taking into account the effects of magnetic fields on the synthetic spectra, we determine effective temperatures, surface gravities and masses for the stars in our sample. Our analysis uses data from the second and third Gaia (early) data release, photometric data from diverse surveys such as the Sloan Digital Sky Survey and Pan-STARRS, and archived spectroscopic data. We are able to successfully reproduce the spectra of 8 objects using an offset dipole geometry while several others seem to require either a more complexe geometry or a different chemical composition. We also highlight a group of hot featureless white dwarfs that are most probably highly magnetic objects whose spectra are completely smeared due to the field strength distribution across the surface.

==> figures/spect.PHL_657.sdss.txt <==
wdid:PHL 657,resolution:1800,source:SDSS,wavelength_min:3562.0508522017417,wavelength_max:10339.514370119918
wavelength,flux
3562.0508522017417,1.7282765366676454e-27
3562.870297319224,1.654520171824824e-27
3563.689930948979,1.5807013805839625e-27
3564.511709976146,1.7349002169037924e-27
3565.3317212107254,1.5315860104024488e-27
3566.1538788311004,1.1402223203325003e-27
3566.9742678444672,1.5938211722208526e-27
3567.7968042324683,1.666398285769626e-27
3568.6175711986643,1.72893667330531e-27
3569.4385269812224,1.6306303039273218e-27
3570.261631621938,1.4668074573966723e-27
3571.082965618436,1.3205939829892839e-27
3571.906449463069,1.0696483983358707e-27
3572.7281618477496,1.6405273184752463e-27
3573.5520250709997,1.5129117985483973e-27
3574.374116018186,1.4424762887792026e-27
3575.1963960863154,1.5130577831608737e-27
3576.020828478929,1.3524169312159874e-27
3576.8434873710958,1.371561818657654e-27
3577.668299579322,1.5982822399460358e-27
3578.49133747005,1.5616824184353005e-27
3579.31652966887,1.449540927151178e-27
3580.1399467327637,1.5132679337714105e-27
3580.9635532226716,1.7161279103935798e-27
3581.7893155089832,1.735497384821985e-27
3582.6133014340103,1.4705197378938112e-27
3583.439444148616,1.370536320899878e-27
3584.2638096835685,1.4685539199054324e-27
3585.0903330017313,1.5555879115156441e-27
3585.9150783214945,1.5964599340028615e-27
3586.7400133728347,1.766814619821291e-27
3587.567107698099,1.5493923707001917e-27
3588.3924227966263,1.3022222829845655e-27
3589.2198981638544,1.1761897571974389e-27
3590.0455934846564,1.2403464806443674e-27
3590.8734500693936,1.2444141834611967e-27
3591.6995257876383,8.493563708986475e-28
3592.525791543517,1.3155648312638887e-27
3593.3542200564484,1.4135744200221701e-27
3594.1808664725686,1.875744017468197e-27
3595.009676642124,1.915736140679748e-27
3595.836703893856,1.2539218180674303e-27
3596.6658958958633,1.8854135365488145e-27
3597.4933041586582,1.4058310717909026e-27
3598.3209027656367,1.4825268180830688e-27
3599.150667618417,1.5850573457487212e-27
3599.9786474996818,1.4154290106709601e-27
3600.8087946247365,1.4281145873097201e-27
3601.6371559559398,1.8004164510205656e-27
3602.4676855293815,1.598255509440717e-27
3603.2964284862574,1.5184764603716514e-27
3604.125362094361,1.8109942792502698e-27
3604.9564654426426,1.8638654877717834e-27
3605.785780940067,1.5933261302812902e-27
3606.617267177267,1.9699161250632413e-27
3607.446964739948,1.582490578871052e-27
3608.2788340424636,1.3831940493933484e-27
3609.108913846418,1.3958927528502483e-27
3609.9391846091403,1.56626512967612e-27
3610.7716286120535,1.704298120743291e-27
3611.6022818801225,1.3986403859172246e-27
3612.435109389593,1.5755232271885227e-27
3613.2661453392293,1.727557821506386e-27
3614.0993565319386,1.7893565635511373e-27
3614.930775339443,2.0175440081597243e-27
3615.762385413751,2.1392348632621108e-27
3616.596172233908,1.4772393606318451e-27
3617.4281654305832,1.7532366584236924e-27
3618.262336375933,1.821699052662755e-27
3619.0947128714797,1.774373032435088e-27
3619.9292681189886,1.7480116922333512e-27
3620.762028089992,1.778566780936398e-27
3621.596967816708,2.007366233977745e-27
3622.430111439835,1.72810132924916e-27
3623.263446726558,2.1161666623200494e-27
3624.0989632748865,1.8739885230537858e-27
3624.9326824787813,1.4305997801594192e-27
3625.7685839491874,1.7248702750968518e-27
3626.602687247124,1.7405237796726645e-27
3627.4389738169416,1.722143694775292e-27
3628.273461385872,1.61621268003367e-27
3629.1081409275707,1.8648483790586168e-27
3629.9450052494735,1.9708401361152485e-27
3630.7800693276413,1.6980603175620518e-27
3631.6173191925404,2.0514315973414032e-27
3632.4527679843336,1.7956489494111297e-27
3633.2904035698484,1.8472786153378812e-27
3634.126237252504,2.0473067487233746e-27
3634.9622632175992,1.9707078436983988e-27
3635.8004774871724,1.7545076597718315e-27
3636.6368886090336,1.96361939693099e-27
3637.4754890435233,1.755735385038444e-27
3638.3122854995922,1.8125990113999408e-27
3639.1512722769044,1.9578760021240554e-27
3639.988454244704,2.006104997546715e-27
3640.8258288051147,2.066395061721217e-27
3641.665395199962,2.1867688208486645e-27
3642.5031555384357,1.8127807327055084e-27
3643.343108721123,1.738707695768565e-27
3644.1812550153873,1.835833321610701e-27
3645.0215951641076,1.812342463948855e-27
3645.8601275919727,1.7690567874535484e-27
3646.6988529231207,1.969741942361113e-27
3647.539773624358,1.5904744423425643e-27
3648.3788853558685,1.770684228961634e-27
3649.220193468874,1.9670207301662773e-27
3650.0596917787616,1.9354146175923175e-27
3650.901387482016,1.8872859548129227e-27
3651.741272548377,1.8260467084573252e-27
3652.5813508291935,2.1187770305897782e-27
3653.423628021456,1.829777881298531e-27
3654.264093325938,1.7556276009780594e-27
3655.1067585549035,1.8673434725308167e-27
3655.947611061353,1.80914044404463e-27
3656.7906645057897,2.1217735745593856e-27
3657.6319043925905,2.0557010939979932e-27
3658.473337805522,2.0727075603989863e-27
3659.3169736769673,1.9871807058120155e-27
3660.158794737873,1.933580246145426e-27
3661.0028192719647,2.057374806920457e-27
3661.845028159434,1.923055512702117e-27
3662.6894415352285,1.7456671275909558e-27
3663.532038427933,1.7984362927053575e-27
3664.3748291589454,1.9126798582640813e-27
3665.2198259012625,1.9135150714420813e-27
3666.0630049055653,1.801587834573304e-27
3666.9083909374813,1.7557928046440146e-27
3667.7519583939516,1.9990951788883407e-27
3668.5977338948114,2.1661883149140872e-27
3669.441689982409,1.7832877820504008e-27
3670.2858402209954,1.5686304802075275e-27
3671.1322000294085,2.0251458655817133e-27
3671.9767391676096,2.028039801654532e-27
3672.823488893585,2.0028055657175853e-27
3673.6684171105667,1.9734186709083813e-27
3674.5155569337394,1.974636784999778e-27
3675.36087440875,1.98717536079948e-27
3676.2063863479348,1.9271190190153635e-27
3677.0541114212083,1.7915368049803808e-27
3677.900012887343,1.895243803401373e-27
3678.748128507156,1.9002258726099476e-27
3679.594419679695,2.0268228526088855e-27
3680.4429260259717,2.0368134068012177e-27
3681.2896070844527,1.850478362795127e-27
3682.1364829207982,2.1322246147965004e-27
3682.985575461244,1.8682942150931672e-27
3683.832841452886,1.7226536938639265e-27
3684.682325169863,1.7576589398270475e-27
3685.5299814965456,1.9749639041162075e-27
3686.3798565702677,2.1771517633400003e-27
3687.2279034118183,1.914785633548455e-27
3688.0781700225843,2.173684342318699e-27
3688.9266075589126,1.9248315416254046e-27
3689.775240277181,1.840849436227215e-27
3690.626094298202,1.99176999069487e-27
3691.475117981162,1.9702417724665816e-27
3692.326363990227,2.018226214089679e-27
3693.175778817995,1.858963540744622e-27
3694.027416995693,2.0025512646969906e-27
3694.877223148469,2.030273787653577e-27
3695.727224798034,1.9607540055488064e-27
3696.57945133354,2.0080999597120753e-27
3697.429844578462,1.8776709202776348e-27
3698.2824637343283,1.9719823984332797e-27
3699.1332487550153,1.9770421306653414e-27
3699.9862607121227,1.9467381922210106e-27
3700.837437689065,2.091119652623303e-27
3701.688810478153,2.2443697273980323e-27
3702.5424117421494,1.9010550357286417e-27
3703.3941767582774,1.9993575640737865e-27
3704.2481712759713,2.1438856388026248e-27
3705.1003286998384,2.1608223844568476e-27
3705.9547166524017,2.0586874886205168e-27
3706.80726666479,1.9376928747722228e-27
3707.660012805188,1.942586146350228e-27
3708.514991015253,1.9469013223741895e-27
3709.368130015394,1.7682326457220197e-27
3710.2235021135148,1.8218576039315825e-27
3711.0770341543885,1.875948424980287e-27
3711.9328003220294,1.8007021971112947e-27
3712.7867255847095,2.272089895553648e-27
3713.640847291774,1.8260910802905614e-27
3714.4972046690623,1.982255883755522e-27
3715.3517198695927,2.0008217091702124e-27
3716.2084717703183,1.9081954080861884e-27
3717.063380645596,2.0799056365479506e-27
3717.9205272515164,1.730390178547815e-27
3718.7758299829084,2.009220332946896e-27
3719.631329475569,1.794802686687492e-27
3720.4890682448176,1.6020526947643498e-27
3721.3449618656896,1.8490389051916564e-27
3722.2030957947827,2.1458623194922667e-27
3723.0593837254396,1.9535754408783525e-27
3723.917912996427,2.065427022358918e-27
3724.774595418528,1.8762771197182526e-27
3725.631474919294,1.7759213381502104e-27
3726.49059730883,1.901751771725651e-27
3727.347871573576,2.0039587451825663e-27
3728.207389760389,1.9838530548776454e-27
3729.0650589709826,1.697436350430215e-27
3729.924973137417,1.8831273545393355e-27
3730.783037475809,2.0349588231377578e-27
3731.641299210775,1.864258388927777e-27
3732.5018074525187,1.7317684886614568e-27
3733.3604645882588,1.9990354350306755e-27
3734.2213692657415,1.9190660865132026e-27
3735.0804219844167,1.9163505266873823e-27
3735.9417232802766,2.1057686585025046e-27
3736.801171764132,2.102567827132267e-27
3737.660817962982,1.8536976728014648e-27
3738.522714292455,2.0739279591281786e-27
3739.382756529901,1.9805374283111316e-27
3740.2450499346046,2.157163498046804e-27
3741.105488393102,2.0974506226624836e-27
3741.9681790559684,1.9186594312289138e-27
3742.8290139180554,2.0311318037575255e-27
3743.690046814071,1.9751335451419605e-27
3744.553333470401,1.824586898420056e-27
3745.414763043864,1.9045756940712268e-27
3746.278447415947,1.9735584815275908e-27
3747.140273849606,1.9614285446863362e-27
3748.00435612067,1.9621505714269323e-27
3748.8665795973584,1.905315653023286e-27
3749.7290014274245,1.9547995106009552e-27
3750.59368065335,1.9431856947291943e-27
3751.4564998007445,1.994720422129082e-27
3752.3215773839797,2.0485478453358716e-27
3753.184794031746,2.0132311309672527e-27
3754.050270155814,2.0699809188071817e-27
3754.913884487081,1.9627773996616725e-27
3755.779759335589,2.0824219900567082e-27
3756.6437715335687,2.0523549722994585e-27
3757.5079824964196,1.9802771807336654e-27
3758.3744555381986,2.0926851706749756e-27
3759.23906464263,1.927664986327618e-27
3760.1059368681294,2.010896105371816e-27
3760.9709442975654,2.0001982692998197e-27
3761.8382158906875,2.0460675822435446e-27
3762.703621828636,2.0588479564700125e-27
3763.569226852084,1.902005000128309e-27
3764.4370976034243,1.9399809503811922e-27
3765.303101410696,2.1008001165926396e-27
3766.17137198968,2.1030707609303866e-27
3767.0377747644948,1.9951838136493784e-27
3767.9064453553233,1.970539493165314e-27
3768.773247281486,2.0656079945016003e-27
3769.6402486142924,2.0510707900741672e-27
3770.509519329843,2.0765440364364e-27
3771.3769200897523,2.078581297686856e-27
3772.2465912779094,1.9951336362827755e-27
3773.1143916489377,1.9223070067073006e-27
3773.9844634941987,1.9708505826168544e-27
3774.8526636604465,2.058677555017341e-27
3775.721063555002,2.1465005859708556e-27
3776.591736493047,2.2170628975596215e-27
3777.460536459022,2.103130777527586e-27
3778.331610515677,2.039528207250017e-27
3779.2008107373845,2.1583561942505275e-27
3780.0722860974447,1.9790162687505195e-27
3780.941886759282,2.21558995936647e-27
3781.811687471609,2.088850590422687e-27
3782.6837648940773,2.001589118885953e-27
3783.5539663231802,2.077257125061576e-27
3784.426445511304,2.0814964563820057e-27
3785.2970478417924,2.181078464973515e-27
3786.1699289806643,2.2393341195491484e-27
3787.040932397234,2.0040944328918046e-27
3787.9121361869948,2.0769314499886317e-27
3788.7856203594633,2.273131595814433e-27
3789.6572255123974,2.1467188184629326e-27
3790.53111209861,2.229149293402073e-27
3791.4031187996247,2.1451339743743215e-27
3792.2774079849733,2.1292331480393194e-27
3793.1498164190616,2.1049770778229544e-27
3794.0224255495636,2.092917808348721e-27
3794.897318741264,2.099475711470071e-27
3795.7703298823785,1.910011696534991e-27
3796.6456261369576,2.031116987527826e-27
3797.519039473891,2.156541483012644e-27
3798.3947389770397,2.0909205445409086e-27
3799.2685546950834,1.9901358626181423e-27
3800.142571433285,2.0490853027458985e-27
3801.0188759171087,2.088977622365452e-27
3801.8932953144076,1.924798735832979e-27
3802.7700035112916,2.067617961123114e-27
3803.644825753192,2.105496941157709e-27
3804.5219378491265,2.0660491534234394e-27
3805.397163121219,2.2005175405085558e-27
3806.272589737735,2.1081068255097873e-27
3807.1503077902407,2.1102309731865676e-27
3808.0261377153843,2.091262224293431e-27
3808.9042601321803,2.0344884466552914e-27
3809.780493551755,2.0239881677723054e-27
3810.659020519133,2.0603535109682015e-27
3811.5356576190284,1.983358978928507e-27
3812.412496388137,1.977953767084718e-27
3813.291630289555,2.13108448669537e-27
3814.168873017869,2.1477022366011486e-27
3815.048411935859,1.9782531735099345e-27
3815.9260588094817,1.872735093193517e-27
3816.8060029306343,1.975702548452846e-27
3817.6840541357556,1.9894568599811334e-27
3818.562307335403,2.12973244903162e-27
3819.442859369643,2.1465058233916224e-27
3820.321517180123,2.1233252105491985e-27
3821.202474884268,2.2320841230956137e-27
3822.081537491985,2.1124602671513517e-27
3822.962901052926,2.075105962841313e-27
3823.8423686443693,2.1786750625731086e-27
3824.7241382490856,2.0916571926417207e-27
3825.6040110108315,2.0093338156129755e-27
3826.48408618615,2.138628556253308e-27
3827.366464965097,1.9340054521505457e-27
3828.246945590631,2.1050098229543047e-27
3829.129730881063,2.1606372630167996e-27
3830.010617143604,2.131390222682924e-27
3830.893809132801,2.0993282071770897e-27
3831.7751012192257,2.0730627028466933e-27
3832.6565960457365,2.1479524261123525e-27
3833.5403981918244,2.0476833673293545e-27
3834.422299122584,1.8607364189095996e-27
3835.3065084359014,2.0334801596061443e-27
3836.1888156580017,2.118408915224334e-27
3837.0734323261304,1.8360849717148055e-27
3837.9561460267496,2.3114713644910463e-27
3838.839062794496,1.993372984346643e-27
3839.724290603761,1.970702681897694e-27
3840.6076141308436,2.0330362220258616e-27
3841.4932497641403,1.9980620365388117e-27
3842.376980237953,2.038952308632701e-27
3843.2630238831666,2.021517959596377e-27
3844.1471614911898,1.9343493116249202e-27
3845.0315024939073,2.004656534300289e-27
3845.9181582660904,1.9704876218211584e-27
3846.8029066842887,1.9047949047140752e-27
3847.6899709383656,2.012630773568729e-27
3848.575126959741,1.9862456973700663e-27
3849.4625998838987,1.972940795939497e-27
3850.3481636962338,1.9021760395880893e-27
3851.2339312313597,1.8891434938014434e-27
3852.1220172699104,1.9673088707312212e-27
3853.0081928777204,2.015392310144435e-27
3853.896688057088,1.931021336915753e-27
3854.78327192558,1.898301229128373e-27
3855.6721764342556,1.9695989588792372e-27
3856.5591687515152,1.921163810681239e-27
3857.4463651201922,1.7952843326965948e-27
3858.3358837322767,1.8069113869714216e-27
3859.2234888319,1.8656371863513808e-27
3860.1134172447873,1.7309580102229246e-27
3861.001431263659,1.7793397647137912e-27
3861.8917696661447,1.863634633141211e-27
3862.780192792654,1.9392625249490018e-27
3863.668820299736,2.02781600255851e-27
3864.5597737962416,1.8920921132238374e-27
3865.448810693595,1.9853631169439647e-27
3866.3401746519544,2.0345352466087644e-27
3867.229621128185,1.9538134346077063e-27
3868.121395737497,1.9321810699592563e-27
3869.0112519812974,2.053492633476665e-27
3869.9013129353575,1.9972205592094724e-27
3870.7937036309,1.972188246782637e-27
3871.6841746356195,1.9134976793065032e-27
3872.576976455132,1.97142910308297e-27
3873.467857699421,2.0870738538684723e-27
3874.3610708323085,2.045148004567087e-27
3875.252362505165,1.889274603005497e-27
3876.143859218499,1.853756946124944e-27
3877.0376894314263,1.8064684399585832e-27
3877.929596856874,1.6852766159144118e-27
3878.8238388569566,1.6873657149006917e-27
3879.7161571837323,1.9512418672421686e-27
3880.6108111606804,2.11144562759377e-27
3881.5035405780864,1.9160354145202144e-27
3882.396475366721,1.8505565007350587e-27
3883.2917474191227,1.9138814427173096e-27
3884.1850935823913,1.959544513973389e-27
3885.080778086203,1.9647209427604252e-27
3885.9745358136256,1.9977971736828495e-27
3886.8706329588636,1.9292301535001533e-27
3887.7648024400473,1.9507362590275704e-27
3888.6591776237456,2.0604578878981442e-27
3889.5558938414556,2.0611895872025278e-27
3890.4506810633766,1.9210708527645622e-27
3891.3478103978227,2.003856679958368e-27
3892.243009847793,1.9633311074787284e-27
3893.1405524892984,1.974911812313187e-27
3894.0361643572305,1.8733526833273707e-27
3894.9341204962057,1.730742542231585e-27
3895.8301449721007,1.7564046085506034e-27
3896.726375577249,1.768060252647276e-27
3897.62495207299,1.773777748206966e-27
3898.5215955711533,1.85714113974913e-27
3899.420586040659,1.856553791263063e-27
3900.317642622057,1.753234806398549e-27
3901.217047256046,1.7084315592233516e-27
3902.114517110986,1.785056454677682e-27
3903.0121934276863,1.8248228295552262e-27
3903.91221941914,1.8526249098497037e-27
3904.810309294894,1.942853339932354e-27
3905.710749927895,2.0150666298772066e-27
3906.6092535532293,1.9591673919540577e-27
3907.510109018803,1.9114247820017725e-27
3908.4090265843315,2.0043968332083072e-27
3909.3081509446642,2.014682596652383e-27
3910.2096287700156,1.9638623450384966e-27
3911.109167356515,1.9817969058133084e-27
3912.0110604922734,2.0984787774246608e-27
3912.911013495773,2.1475139386446535e-27
3913.8133221332714,2.0823933002305123e-27
3914.7136897446935,2.0248247491114953e-27
3915.614264484501,2.0276794931416255e-27
3916.517196485707,2.0532742256140048e-27
3917.4181861198704,2.034020531949682e-27
3918.321534101421,1.962754399548388e-27
3919.2229388210817,1.9078258320697794e-27
3920.126702974619,1.8482046068106555e-27
3921.028522971007,1.7971598270753966e-27
3921.9305504298995,1.7479055067886006e-27
3922.834938952694,1.7272961552504612e-27
3923.7373819752092,1.828189128146376e-27
3924.6421871493676,1.800683435099984e-27
3925.5450459269555,1.7995174670418638e-27
3926.4502679444286,1.7898426174206818e-27
3927.3535426686276,1.874228102934097e-27
3928.2570251899897,2.065042713507546e-27
3929.162872583891,1.9373835376541592e-27
3930.066771339222,2.0083490685385483e-27
3930.9730360565886,2.00290161065633e-27
3931.877351237648,2.0011370922012027e-27
3932.78403347074,2.0457216435052095e-27
3933.6887652693745,2.065343200863372e-27
3934.5937052003706,2.122864495583357e-27
3935.5010138186867,2.1052800466928663e-27
3936.4063706550796,1.9936223691652736e-27
3937.314097270046,2.0205281928449658e-27
3938.219871203905,2.0339439397170996e-27
3939.128016008093,1.8242438784302324e-27
3940.034207231573,1.859135397789017e-27
3940.9406069231536,2.001015371415026e-27
3941.849379122989,1.875547317916124e-27
3942.7561963924777,1.8022562962017927e-27
3943.665387263235,1.881353909066023e-27
3944.5726223030097,1.885019167248022e-27
3945.48223203757,1.8483501906403997e-27
3946.389885040098,1.9413050683513527e-27
3947.297746847006,1.9330045633516e-27
3948.207984989267,1.9612258675762055e-27
3949.116265047679,2.033144681514269e-27
3950.026922536221,2.0085388159221207e-27
3950.9356210388255,2.002921251286418e-27
3951.8466980668404,2.128651387505371e-27
3952.7558152064144,2.092467242932275e-27
3953.6651414871912,1.988597616368812e-27
3954.5768479365934,1.9098001624850693e-27
3955.486593143557,1.912374765997482e-27
3956.398719615688,2.144534132492621e-27
3957.308883941837,2.060500932140332e-27
3958.221430630201,2.1008115115630168e-27
3959.132014268624,2.0784097582932674e-27
3960.044981366815,2.0683098709048764e-27
3960.9559845106883,2.2705190741831494e-27
3961.8671972296374,2.211446299268134e-27
3962.780795054978,2.2407378886955383e-27
3963.6924275691954,2.2588518586566117e-27
3964.606446288621,2.203040909725968e-27
3965.518498791505,2.1716474269396537e-27
3966.4329385989217,2.2197016474339895e-27
3967.3454112839613,2.1680654132944408e-27
3968.2580938821434,2.279503621034975e-27
3969.173165434137,2.1747241467658525e-27
3970.086268504759,2.2020482370183e-27
3971.001761629783,2.268090025447844e-27
3971.915285366557,2.0876913997056865e-27
3972.831200258829,2.2474030156645848e-27
3973.7451448555557,2.2027902532573242e-27
3974.659299704035,2.1242980710479186e-27
3975.5758473599535,2.2121213623827333e-27
3976.4904233591387,2.334320734860358e-27
3977.4073932681276,2.244225344334427e-27
3978.3223906120415,2.0823485119789516e-27
3979.239782968633,2.1417885775053475e-27
3980.15520185139,2.3024106070857656e-27
3981.0708313250575,2.319325883014698e-27
3981.9888574660067,2.1875690800655215e-27
3982.9049087697394,2.151070251969718e-27
3983.8233578448962,2.3467305663874045e-27
3984.73983117303,2.3087336881099582e-27
3985.6587033772407,2.2200005265638166e-27
3986.5755989242025,2.1724321497371778e-27
3987.4927054017794,2.23482806711666e-27
3988.412212412707,2.3411250108234666e-27
3989.329741400804,2.2006969452527266e-27
3990.2496720281756,2.425263495196205e-27
3991.167623721442,2.410336108808248e-27
3992.0879781604176,2.3758922628871172e-27
3993.006352753594,2.3938681927346947e-27
3993.9249386176384,2.2806147253287598e-27
3994.845928887339,2.312293426168443e-27
3995.764937943456,2.284617538002634e-27
3996.6863525129374,2.237735040202532e-27
3997.6057849560907,2.2778737825419627e-27
3998.5276240208273,2.343677228696752e-27
3999.447480046071,2.315080662256026e-27
4000.367547682985,2.296886332430673e-27
4001.290023604107,2.3247240958305788e-27
4002.2105151157443,2.331144406996771e-27
4003.133416021086,2.3081686129993142e-27
4004.054331602727,2.297378273921068e-27
4004.9776576880777,2.3233126282087114e-27
4005.8989975350905,2.341838098647798e-27
4006.8205493351243,2.3804831171492864e-27
4007.7445133041747,2.3436139672534127e-27
4008.6664896626858,2.3531410639817376e-27
4009.5908793014987,2.3743361759508683e-27
4010.5132804140812,2.319960974457211e-27
4011.4380959187624,2.4203205551847422e-27
4012.3609219811,2.4485514930713923e-27
4013.283960338361,2.4060103860789578e-27
4014.209414755713,2.3775931126913795e-27
4015.1328783563076,2.360146472041664e-27
4016.0587591300714,2.3739562267984503e-27
4016.9826481699088,2.574880166056507e-27
4017.908955496506,2.4931580546094166e-27
4018.833270171586,2.480184278499846e-27
4019.757797484042,2.4917586806270167e-27
4020.684744753942,2.4422350663355947e-27
4021.609697995693,2.387467262839849e-27
4022.5370723097603,2.3572879286790987e-27
4023.462451677031,2.4209431611114774e-27
4024.3902532320058,2.345423793074585e-27
4025.316058921112,2.4368419799133026e-27
4026.2420775906007,2.521461762333975e-27
4027.170520121172,2.2854059949068874e-27
4028.0969654070227,2.3969609990181598e-27
4029.025835670627,2.349448502795039e-27
4029.952707769382,2.5632280442154116e-27
4030.882005963077,2.55225235836239e-27
4031.8093050713683,2.328619230628952e-27
4032.7390313923,2.3849307613126414e-27
4033.666757706851,2.371596339148682e-27
4034.594697443621,2.260534360936837e-27
4035.5250660698825,2.3066046662243308e-27
4036.4534333080496,2.341849852391722e-27
4037.384230554696,2.311556276663895e-27
4038.3130254912094,2.3556419748303438e-27
4039.244251555706,2.4085334325803744e-27
4040.1734743876063,2.3841216615475317e-27
4041.1029109859983,2.3853670828420153e-27
4042.034780391928,2.3794852514333467e-27
4042.96464518132,2.355588697078196e-27
4043.8969438990434,2.3381725547883015e-27
4044.827237076703,2.28669568266709e-27
4045.759965304004,2.3762005084042396e-27
4046.6906870672897,2.2888012518906613e-27
4047.6216229418937,2.283348162239816e-27
4048.554995548403,2.3720107582789236e-27
4049.4863603047233,2.3065822675597487e-27
4050.42016291555,2.3142474656006673e-27
4051.351956751172,2.3305253776126984e-27
4052.286189564419,2.2179099159477538e-27
4053.2184126770194,2.1820138067800683e-27
4054.1508502463216,2.2271064511685973e-27
4055.085728478227,2.2010713494535816e-27
4056.0185956210753,2.268263353676428e-27
4056.953904550938,2.1940108172143114e-27
4057.8872014652375,2.280143105108124e-27
4058.822941291481,2.3126531946214895e-27
4059.756668175226,2.2321556759066303e-27
4060.6906098616137,2.2387162869071994e-27
4061.626996147642,2.2716178875507456e-27
4062.5613681005216,2.4084808027537314e-27
4063.4981857792677,2.30131102396123e-27
4064.4329881968633,2.2306822857495374e-27
4065.37023746707,2.2977073586227702e-27
4066.305470547696,2.2724477855545747e-27
4067.2409187774633,2.1984852845736414e-27
4068.1788155502604,2.1605800485285503e-27
4069.114694740583,2.3693521297698905e-27
4070.053023601979,2.4505822389310293e-27
4070.9893339514015,2.291473184353413e-27
4071.928095100459,2.2261885772822145e-27
4072.864836807615,2.3533297340585365e-27
4073.8017940109703,2.1373682304725648e-27
4074.741203707106,2.220054178488619e-27
4075.6785925662,2.261746315865688e-27
4076.6184350479375,2.0836355824770375e-27
4077.556255761635,2.0261095337352163e-27
4078.4965312283575,2.1445335593206347e-27
4079.4347839956135,2.2579239192239315e-27
4080.3732526066856,2.2615966872445505e-27
4081.314177666659,2.246222609872175e-27
4082.2530786297752,2.249597670753995e-27
4083.1944371734776,2.2778032108469666e-27
4084.1337706878226,2.421175352128167e-27
4085.07556291496,2.1919101787814118e-27
4086.015329179809,2.22182930919683e-27
4086.9553116366533,2.3437072263955806e-27
4087.8977545049015,2.335236167527091e-27
4088.8381700112177,2.300101085192601e-27
4089.7810470624486,2.2950119750293333e-27
4090.7218958177423,2.28826835698445e-27
4091.6652072519837,2.1989597387485518e-27
4092.6064894558535,2.230850341259963e-27
4093.547988200457,2.3056162065221495e-27
4094.49195132536,2.2349576400142432e-27
4095.4338838179888,2.3738596459012886e-27
4096.378281826256,2.3202250305146028e-27
4097.320648266737,2.130259909397434e-27
4098.26548135872,2.140079054505436e-27
4099.208281946973,2.2734466408084726e-27
4100.151299425264,2.221376226172418e-27
4101.096785259151,2.233812841302497e-27
4102.040237185147,2.278275733281285e-27
4102.98615860391,2.2955615489528494e-27
4103.93004517776,2.283881074891952e-27
4104.876402382072,2.244884951513902e-27
4105.8207238040195,2.2487788014178866e-27
4106.767516994647,2.444710952746075e-27
4107.712273465026,2.328185823858058e-27
4108.65724727539,2.3128599828326605e-27
4109.604694562065,2.225845760608866e-27
4110.550103721414,2.1861942792467606e-27
4111.497987496605,2.4531626979416073e-27
4112.443832205507,2.3744225288770103e-27
4113.392152670303,2.4388656542959645e-27
4114.338433129414,2.4749241904574355e-27
4115.2849312791,2.3991148073572736e-27
4116.233906895068,2.3186970297820605e-27
4117.180841096004,2.3790981024248955e-27
4118.130253904588,2.5067940608601475e-27
4119.077624357661,2.3430121673270552e-27
4120.0274745602765,2.489487872555677e-27
4120.975281466467,2.5835624009541325e-27
4121.923306414392,2.4261797638730335e-27
4122.873812825004,2.385296978704818e-27
4123.822274527573,2.5558399793739253e-27
4124.773218836039,2.4979142682681306e-27
4125.722117494464,2.4396968975220355e-27
4126.673499902521,2.519300075012915e-27
4127.622835718109,2.5596651602046945e-27
4128.572389927153,2.4602319350183035e-27
4129.524429601738,2.6681447922439908e-27
4130.474421269957,2.5759208577223333e-27
4131.426899548768,2.4439898839548518e-27
4132.377328877698,2.5431149919118094e-27
4133.330245962801,2.6135786659826813e-27
4134.281113154072,2.3507353786272278e-27
4135.2321990910905,2.383520164205273e-27
4136.18577450296,2.6179765441238953e-27
4137.137298604819,2.6188166252934656e-27
4138.0913133284275,2.4996111851174246e-27
4139.043275796989,2.502077613673499e-27
4139.99773003473,2.6177818430761255e-27
4140.950131071949,2.582050614375487e-27
4141.9027512077755,2.52231501391122e-27
4142.85786483423,2.6050778225126246e-27
4143.810923841702,2.6572382690838197e-27
4144.766477488551,2.66880344195661e-27
4145.719975569855,2.754556092308824e-27
4146.675969439816,2.6591137332585568e-27
4147.629906797235,2.6123742021535256e-27
4148.584063606689,2.5505788168154256e-27
4149.540717929026,2.646105867985431e-27
4150.495314318069,2.764322637078008e-27
4151.452409370599,2.6268425805668484e-27
4152.407445541747,2.6271190867434538e-27
4153.364981527513,2.6819067974346714e-27
4154.320457683372,2.7552494512097967e-27
4155.276153645265,2.800037240798031e-27
4156.234351148784,2.7829483643312884e-27
4157.1904873993535,2.716812032759593e-27
4158.149126344008,2.677997653190449e-27
4159.105703086096,2.7715553987895366e-27
4160.064783675258,2.7192422846521308e-27
4161.021801111797,2.6512931430417145e-27
4161.979038708939,2.718248733678761e-27
4162.938781882949,2.8030192863954094e-27
4163.896460478998,2.6826178110912674e-27
4164.856645806234,2.6876354170105927e-27
4165.814765604359,2.743399539449912e-27
4166.77539328852,2.7970453782375524e-27
4167.733954491981,2.7771050805307036e-27
4168.692736211187,2.6927191178907766e-27
4169.654027549014,2.8068263772869315e-27
4170.613250978504,2.7485900629851743e-27
4171.574985182794,2.91243109058375e-27
4172.534650526063,2.8002307255378545e-27
4173.4968278008455,2.577690113527798e-27
4174.4569352614835,2.8559069545021358e-27
4175.417263593581,2.7203454003805202e-27
4176.38010559257,2.7650623779006563e-27
4177.3408763474745,2.8157945908504876e-27
4178.304161927316,2.7911702123927755e-27
4179.265375308852,2.7216376917350464e-27
4180.229104673904,2.6624237446560632e-27
4181.190760885988,2.69919937889955e-27
4182.154934240702,2.754647480262496e-27
4183.117033487348,2.8816854861580644e-27
4184.079354063661,2.8640826022073243e-27
4185.044193521581,2.7590816073670924e-27
4186.006957438528,2.787585416970545e-27
4186.97224139753,2.6451267769770836e-27
4187.935448859356,2.728180130933629e-27
4188.901177524219,2.7755855885766557e-27
4189.864828735267,2.8241122445259358e-27
4190.8287016330105,2.869684760957435e-27
4191.795097475572,2.814493243128072e-27
4192.759414429102,2.874058141834638e-27
4193.726255489772,2.931344122154767e-27
4194.691016703665,2.9050778739457287e-27
4195.658303187552,2.794576373468967e-27
4196.623508866479,2.679123460450938e-27
4197.588936589704,2.6716249443494328e-27
4198.5568913275165,2.7820001152246524e-27
4199.522763822836,2.7879378506434375e-27
4200.491164496938,2.7247327253750478e-27
4201.457481969258,2.738940074041172e-27
4202.426328785091,2.7777222436465433e-27
4203.393091439412,2.727652131237011e-27
4204.360076496212,2.8274886058628627e-27
4205.329592643932,2.7612247584129036e-27
4206.297023190289,2.6911371763414366e-27
4207.266985993639,2.723818597234591e-27
4208.23486223479,2.746461508782506e-27
4209.205271899543,2.6779791832225076e-27
4210.17359404082,2.8144708932221145e-27
4211.142138943332,2.7798974651149306e-27
4212.113219019673,2.9039968471224254e-27
4213.082210130363,2.8088893527015725e-27
4214.053737582835,2.5272134919295955e-27
4215.023175107271,2.5985651034979814e-27
4215.995150141979,2.7110644612002623e-27
4216.965034285822,2.630818276502308e-27
4217.935141550239,2.652306885994042e-27
4218.907788077978,2.7776512686173343e-27
4219.87834227035,2.7950507729286226e-27
4220.851436895884,2.6380604064546453e-27
4221.822438222112,2.663559388164453e-27
4222.795981151879,2.7306237472382817e-27
4223.767429817958,2.7260266412634954e-27
4224.739101964527,2.7197420573763523e-27
4225.71331747051,2.7339612666320594e-27
4226.685437265976,2.6801628847330455e-27
4227.660101592581,2.5706662407720487e-27
4228.632669243176,2.654179151701376e-27
4229.607782597174,2.6632410976974176e-27
4230.5807983092245,2.6786994274449768e-27
4231.554037862261,2.6747560817445143e-27
4232.529824877411,2.551277974264214e-27
4233.503512801448,2.7146148519340722e-27
4234.479749361212,2.6580804349030056e-27
4235.453885862814,2.6031033512800917e-27
4236.430572174299,2.5589127045679377e-27
4237.405157460125,2.536140035013482e-27
4238.379966948017,2.5806068073945298e-27
4239.357328007337,2.4603674189826858e-27
4240.332586589497,2.507803676619086e-27
4241.310397918594,2.4996903126910526e-27
4242.286105801921,2.4338036534494913e-27
4243.264367608233,2.3804149003060482e-27
4244.240524999719,2.3281526660362757e-27
4245.216906954929,2.294566373924791e-27
4246.195844597515,2.413091112563008e-27
4247.17267637143,2.288254343255323e-27
4248.152065010124,2.2873650129114524e-27
4249.129346809973,2.460403087179652e-27
4250.1091866525485,2.423219634691223e-27
4251.08691868566,2.524943763724663e-27
4252.064875644741,2.3396973858534375e-27
4253.045392413782,2.415056119075795e-27
4254.0237999171695,2.4757861676432193e-27
4255.004768409822,2.3854780650275037e-27
4255.983626665083,2.467725178542374e-27
4256.965047089454,2.539316799933314e-27
4257.94435630425,2.4527355887534604e-27
4258.926228868545,2.4017845945108492e-27
4259.905989250631,2.453837591170021e-27
4260.885975025306,2.479252811959184e-27
4261.868525920381,2.3763091723251163e-27
4262.848963174038,2.3807695331580457e-27
4263.831966729845,2.3273706892407675e-27
4264.81285567048,2.2710457857324154e-27
4265.796312095559,2.2530453035016984e-27
4266.777652931263,2.2197792187317803e-27
4267.759219523137,2.1658247788473507e-27
4268.7433553732135,2.2699214471037215e-27
4269.725374172352,1.9732171931630493e-27
4270.709963413347,2.2443213027728423e-27
4271.69243462808,2.393795822982073e-27
4272.677477468872,2.1609451533063232e-27
4273.660401307628,2.2807453620623495e-27
4274.643551266721,2.3211711187157385e-27
4275.629274628493,2.33755741953462e-27
4276.612877524305,2.45612764478555e-27
4277.5990550083625,2.506240804251648e-27
4278.583111049563,2.465520755354884e-27
4279.569742865119,2.5022427588279922e-27
4280.554252260472,2.4800703302518514e-27
4281.538988140917,2.448661821414486e-27
4282.526301575202,2.400231819788436e-27
4283.511491123,2.3321512980868945e-27
4284.499259412117,2.339387726443781e-27
4285.484902836272,2.4452839987962083e-27
4286.473126189771,2.3397292316130232e-27
4287.459223699386,2.4445183557032958e-27
4288.445548059436,2.296270662683838e-27
4289.434454131184,2.1613994702005735e-27
4290.4212328904,2.251579705109599e-27
4291.410594550706,2.2899644096015003e-27
4292.397827918428,2.175587490887978e-27
4293.387645377183,2.189721444864606e-27
4294.37533356285,2.2178916602710338e-27
4295.363248964885,2.1966395381711214e-27
4296.353750243184,2.1897310591213953e-27
4297.342120777377,2.264493477427824e-27
4298.333078379144,2.3004612522317063e-27
4299.321904255175,2.209066984650908e-27
4300.313318390639,2.172727467465324e-27
4301.302599818281,2.2307129535357356e-27
4302.292108828816,2.338601627374693e-27
4303.284207886895,2.433708945401405e-27
4304.274172763761,2.4204597979549817e-27
4305.266728881406,2.403444878822469e-27
4306.257149834622,2.4259002911892613e-27
4307.2501632224,2.4007758830884096e-27
4308.2410404620805,2.378304611884428e-27
4309.232145651767,2.49844514135261e-27
4310.22584506701,2.568867126994384e-27
4311.217406858387,2.5034604416950576e-27
4312.211564070479,2.4274391862522047e-27
4313.203582673904,2.4369574486380547e-27
4314.198197893752,2.508403164668278e-27
4315.190673519677,2.548197663383485e-27
4316.183377463316,2.5470634883569833e-27
4317.178679817262,2.5076663655512733e-27
4318.171841099136,2.5085308020156392e-27
4319.167601988404,2.5379851476930972e-27
4320.161220819211,2.49869239975372e-27
4321.157440455049,2.381748439047656e-27
4322.15151704558,2.4576313157942368e-27
4323.145822322123,2.4908277314583696e-27
4324.142730200476,2.406838633994736e-27
4325.13749355299,2.4334662518485353e-27
4326.134860706329,2.562429319964879e-27
4327.130082345848,2.5518325070482877e-27
4328.127908985762,2.5896855524911808e-27
4329.123589123418,2.5612588458347725e-27
4330.119498315981,2.5765562610490503e-27
4331.118014308616,2.57652282589593e-27
4332.114382316072,2.5254581547351884e-27
4333.113358324551,2.502748702113358e-27
4334.110185358275,2.5037423486372043e-27
4335.109621594528,2.5174361346712998e-27
4336.106907865995,2.5994512580532194e-27
4337.106804542047,2.560478378683739e-27
4338.104550262826,2.4579470927281746e-27
4339.102525513697,2.5697101374538153e-27
4340.103112972563,2.6368627372076187e-27
4341.101547990159,2.6418406241114057e-27
4342.102596419193,2.485930447323572e-27
4343.101491415328,2.4695897005388153e-27
4344.103001026899,2.5618302735202753e-27
4345.102356213485,2.440594812955143e-27
4346.101941300419,2.541480943710989e-27
4347.104142809106,2.448621098454512e-27
4348.104188404415,2.502540883313975e-27
4349.106851626862,2.5071352122072867e-27
4350.107357942704,2.427000662802658e-27
4351.110483091622,2.5509863922668895e-27
4352.111450340249,2.5347273227518896e-27
4353.112647860075,2.5180896182185875e-27
4354.116466022211,2.4884521943204543e-27
4355.11812479326,2.585901830914259e-27
4356.1224054139475,2.694747612023366e-27
4357.124525648717,2.57672721015351e-27
4358.12926894101,2.6558048658176654e-27
4359.131850852098,2.4683497891671423e-27
4360.134663405836,2.433718724979203e-27
4361.140100829248,2.5667724530050117e-27
4362.143375378255,2.657817670981864e-27
4363.14927600621,2.6698640451816545e-27
4364.153012763326,2.7862216480279783e-27
4365.159376809224,2.790444673221315e-27
4366.163575987388,2.7253937088252372e-27
4367.1680061802535,2.684027592083689e-27
4368.175065476975,2.6719694247183985e-27
4369.179958410354,2.649277497711435e-27
4370.187481658815,2.6753367000390734e-27
4371.192837545892,2.5872834702216723e-27
4372.200824959837,2.5692297995692115e-27
4373.206644013894,2.5933618172649202e-27
4374.212694455303,2.580087890602176e-27
4375.221378241581,2.5377504321462736e-27
4376.227892169952,2.4706613541164078e-27
4377.237040656372,2.5706960646307963e-27
4378.244018285232,2.6476688554497395e-27
4379.253631685881,2.6372326318237868e-27
4380.261073228858,2.6605318106484113e-27
4381.268746532437,2.7892734709479185e-27
4382.27905742874,2.7423558057774074e-27
4383.2871949669325,2.7384438210359732e-27
4384.297971312986,2.760475586428048e-27
4385.306573299665,2.6639458748899252e-27
4386.3178153099025,2.5922799671846e-27
4387.326881959038,2.7655411912252047e-27
4388.33618074263,2.6605278741830635e-27
4389.348121373652,2.623087600283536e-27
4390.357885140716,2.740817053693351e-27
4391.370291972307,2.7564975815368888e-27
4392.380520937059,2.711367549938601e-27
4393.393394183998,2.8428622024352806e-27
4394.404088560755,2.673936005474176e-27
4395.415015446425,2.9232565244690595e-27
4396.428588441096,2.8808466930761425e-27
4397.439981060304,2.73850145091683e-27
4398.454021007572,2.8114780589840487e-27
4399.465879574879,2.8488238031944556e-27
4400.480386689871,2.7075391449095373e-27
4401.492711419941,2.8878079616931075e-27
4402.505269033984,2.878743962377999e-27
4403.520477025472,2.8088409360709054e-27
4404.533501124329,2.8949033833849316e-27
4405.549176821657,2.9314875531483877e-27
4406.5626676202355,2.769959003688459e-27
4407.578811238876,2.9301130014675955e-27
4408.592768952185,2.9427754166172857e-27
4409.606959925133,2.8592460733295724e-27
4410.623805550856,2.8129737658339804e-27
4411.6384637611045,2.7224475375115543e-27
4412.655777847124,2.7973272842710688e-27
4413.67090350993,2.7837799265658626e-27
4414.688686272067,2.8038580936587854e-27
4415.704279602784,2.8973029757882074e-27
4416.722531256957,2.9435550493339657e-27
4417.73859247104,2.8776745942353304e-27
4418.75488742867,2.982937350241051e-27
4419.77384254627,3.0014776114706996e-27
4420.790605710506,3.0495989648745145e-27
4421.810030260245,2.999316446819812e-27
4422.827261846788,2.930554739587606e-27
4423.847156044934,3.0972731965274318e-27
4424.864856269587,3.0354603002406296e-27
4425.882790614839,2.994427102646644e-27
4426.903389411171,3.1029544002211615e-27
4427.921792718293,3.1731037858027663e-27
4428.942861704006,3.125855264551704e-27
4429.961734189049,3.0810956750722505e-27
4430.98327358076,2.933175186627889e-27
4432.002615459874,2.9285455243525502e-27
4433.022191837247,2.9598101724508623e-27
4434.044436963733,2.9539941824461573e-27
4435.06448305946,2.9119676242336125e-27
4436.087199133791,2.892408378371126e-27
4437.10771516427,2.9903393838659885e-27
4438.130902403412,2.8247454761256125e-27
4439.151888585143,2.889650542443761e-27
4440.173109643404,2.9912474747618664e-27
4441.197003755741,2.902546640078833e-27
4442.218695290059,2.8464712366490484e-27
4443.24306110993,2.8758027875563878e-27
4444.265223337053,2.922273728213539e-27
4445.290061081771,3.168155206311508e-27
4446.312694218547,3.194846634126654e-27
4447.335562610734,3.002187160242106e-27
4448.361108368907,3.135870211227353e-27
4449.384447996076,3.131100919414473e-27
4450.410466222694,3.1728687484058606e-27
4451.434277301944,3.1413661683809552e-27
4452.4607682146725,3.091872758088487e-27
4453.4850509632015,3.1170158270772203e-27
4454.509569346632,3.1744542752055757e-27
4455.536769414913,3.17698321208594e-27
4456.561759793476,3.198219158222238e-27
4457.589433092342,3.1984374835361573e-27
4458.614895683487,3.1747654987774568e-27
4459.643042430955,3.1336471450180754e-27
4460.668977452229,3.1163956281639575e-27
4461.695148488507,3.273260984196674e-27
4462.724005535468,3.2525854486375055e-27
4463.750649328255,3.1795073815122974e-27
4464.7799803691705,3.1004561972570507e-27
4465.807097136267,3.1162941828992352e-27
4466.836902389504,3.304571424354471e-27
4467.864492348808,3.2239417797748266e-27
4468.892318703833,3.2879411202958334e-27
4469.922835402349,3.180860954446718e-27
4470.951135276488,3.0790481164151003e-27
4471.982126733558,3.1393594287622574e-27
4473.010900344962,3.1593179552067003e-27
4474.0423667793075,3.198426619759619e-27
4475.071614346226,3.253763200294074e-27
4476.101098690194,3.263890161383951e-27
4477.133277717454,3.238508407147162e-27
4478.163236344371,3.254264199996609e-27
4479.19589089602,3.325003322683414e-27
4480.226324024388,3.245276172565477e-27
4481.259454319499,3.253598731775585e-27
4482.290362167922,3.208813182609224e-27
4483.321507175339,3.166322130712255e-27
4484.355351212848,3.1853557854952546e-27
4485.386971268283,3.1695479603758316e-27
4486.42129159725,3.1353890748909802e-27
4487.453386919555,3.266985597336382e-27
4488.488183759407,3.2157882330401955e-27
4489.520754567538,3.133570523994071e-27
4490.5535629172255,3.249498105289568e-27
4491.589074650816,3.432379080715792e-27
4492.6223588148205,3.407704957402247e-27
4493.658347608175,3.1012673014375496e-27
4494.692107805705,3.206724574988957e-27
4495.728573878606,3.371694888988605e-27
4496.762810328968,3.309084836354073e-27
4497.799753901298,3.3985959764626396e-27
4498.834466823902,3.406900867864631e-27
4499.869417780855,3.284270181022892e-27
4500.907077730001,3.2705379617989e-27
4501.9425054883695,3.348776837733292e-27
4502.980643486962,3.3574059433601714e-27
4504.016548266408,3.239089778660669e-27
4505.055164534685,3.2016516550567905e-27
4506.091546554971,3.4526371678203145e-27
4507.128166993579,3.2803156763381136e-27
4508.167500794262,3.177106799841431e-27
4509.204598803414,3.356000091536519e-27
4510.244411424686,3.2021150965327412e-27
4511.281987224401,3.3561250336244256e-27
4512.322278886854,3.4046857919900936e-27
4513.360332697247,3.3944597783204036e-27
4514.398625310555,3.3314988312520754e-27
4515.439635662869,3.267341009197113e-27
4516.4784066170905,3.312284321716719e-27
4517.5198965623795,3.281864386781008e-27
4518.559146077888,3.409024241561354e-27
4519.601115837101,3.385703601244402e-27
4520.640844134369,3.470047969225047e-27
4521.680811619765,3.6259604587728944e-27
4522.723501228157,3.3607140512502434e-27
4523.763947826081,3.305238588931143e-27
4524.807117801081,3.349879546996097e-27
4525.84804373226,3.3354883991174624e-27
4526.891694295173,3.288706136228886e-27
4527.9330997804345,3.3282869162078424e-27
4528.974744839658,3.4601869875807644e-27
4530.019116412942,3.4185191412611696e-27
4531.061241357551,3.4522863096754556e-27
4532.106094072323,3.3382330575839714e-27
4533.148699123401,3.262890752698312e-27
4534.194033201322,3.3188093028242076e-27
4535.237118580052,3.2593032743964316e-27
4536.280443919203,3.280033758591723e-27
4537.326500170559,3.461866303600305e-27
4538.370306169199,3.443072092842318e-27
4539.416844338172,3.373864055352439e-27
4540.461131217741,3.366110570002745e-27
4541.508151526354,3.271911172142628e-27
4542.552919508393,3.451123321556231e-27
4543.597927837933,3.346656082299384e-27
4544.645671484917,3.315351028758799e-27
4545.6911612493,3.3603156821329534e-27
4546.739387591287,3.354606213800553e-27
4547.785359012308,3.3569169824245335e-27
4548.834068271673,3.295323717606434e-27
4549.880521571232,3.296058511644031e-27
4550.927215605997,3.411205631826925e-27
4551.976649370554,3.4246441401197006e-27
4553.023825616765,3.30103104629072e-27
4554.073742854959,3.2973086297593405e-27
4555.1214015347705,3.312635793725435e-27
4556.171802469338,3.335117697694293e-27
4557.219943805007,3.3972511749861224e-27
4558.268326264212,3.4300188886601335e-27
4559.319452872673,3.445212050437433e-27
4560.36831832118,3.516709977913342e-27
4561.41992918317,3.414040376388023e-27
4562.469277843492,3.4376981258583546e-27
4563.521373182108,3.379438364275417e-27
4564.57120527686,3.388909573506271e-27
4565.621278884107,3.460387846719665e-27
4566.674101067201,3.322506295191241e-27
4567.72465844286,3.470522584377728e-27
4568.777965660635,3.384163901706721e-27
4569.82900702758,3.274955114212653e-27
4570.882799503491,3.323449127207291e-27
4571.934325084694,3.4692411469416306e-27
4572.9886030422995,3.491762121828204e-27
4574.040613060839,3.277175186700178e-27
4575.092865092902,3.387652352156355e-27
4576.147871402857,3.3685833531155875e-27
4577.200608206932,3.2632138335330876e-27
4578.256100557794,3.301772489136257e-27
4579.309322357215,3.373060049086686e-27
4580.365300972902,3.284789475124288e-27
4581.419007991108,3.346229705196649e-27
4582.472957413228,3.323290061809723e-27
4583.5296655561715,3.270641247875191e-27
4584.584100532291,3.268952104064345e-27
4585.641295500175,3.2125296547564533e-27
4586.696216253988,3.260306716601998e-27
4587.753898271093,3.379423011313966e-27
4588.809305026397,3.21696085721143e-27
4589.8649545766375,3.1606301077465288e-27
4590.923367297802,3.312233016895164e-27
4591.97950318529,3.1487584829871834e-27
4593.038403516693,3.1971929098487838e-27
4594.095025965484,3.288000426712392e-27
4595.154414131766,3.2592045111517156e-27
4596.211523366019,3.2162797047787167e-27
4597.268875786861,3.2656985866064486e-27
4598.328995835904,3.316483195770381e-27
4599.386835378505,3.262944656914667e-27
4600.4474438243515,3.321738823684674e-27
4601.505770713128,3.26976042733688e-27
4602.566867780783,3.2239334429752787e-27
4603.625682240256,3.277428181680835e-27
4604.684740278603,3.266780801172937e-27
4605.7465704096185,3.325020490025507e-27
4606.806116355503,3.1898222469913568e-27
4607.8684356711565,3.243754900575305e-27
4608.928469749355,3.3484875255132786e-27
4609.991278475013,3.3372089441835385e-27
4611.05180091041,3.373720874261891e-27
4612.112567317599,3.255973332271611e-27
4613.176110289124,3.363802494618441e-27
4614.2373653908935,3.321062978660435e-27
4615.301398336162,3.324789727385015e-27
4616.3631423576535,3.4407939563695455e-27
4617.427665502395,3.253477671172221e-27
4618.489898668854,3.1813747710458877e-27
4619.552376200658,3.1032672597078227e-27
4620.617634775679,3.119975104205638e-27
4621.680601790378,3.2149213380222352e-27
4622.74635112952,3.1957435442486092e-27
4623.809807852619,3.0372994985286634e-27
4624.876048181976,3.3545292423484516e-27
4625.939994839083,3.0944024545978126e-27
4627.00418625572,3.1351678891101554e-27
4628.071163201682,3.283850812116272e-27
4629.1358448907995,3.180381308786711e-27
4630.203313392534,3.2494525116602155e-27
4631.268485580003,3.3042978063401416e-27
4632.33644586397,3.261928027452152e-27
4633.402108775759,3.1818420501956617e-27
4634.468016841901,3.203389328041107e-27
4635.536714930711,3.287302828034692e-27
4636.603114060194,3.283010717781115e-27
4637.672304497706,3.4880938741637335e-27
4638.739194916762,3.376214977127715e-27
4639.808877929803,3.2647147928359736e-27
4640.876259864769,3.26171458651747e-27
4641.943887349547,3.2727400029811334e-27
4643.014309357584,3.26605156465215e-27
4644.082428697839,3.241862129379593e-27
4645.153343848788,3.311277600988492e-27
4646.221955271115,3.318599669099304e-27
4647.293363792167,3.232744610202195e-27
4648.36246752327,3.1945290488233944e-27
4649.431817200281,3.278415248933028e-27
4650.503965908404,3.1477540932633658e-27
4651.573808234305,3.245228674039743e-27
4652.646450880829,3.305534753828103e-27
4653.716786082583,3.199202505047135e-27
4654.789922895066,3.0988835419066798e-27
4655.86075119974,3.227748095227972e-27
4656.934382405843,3.401281819442898e-27
4658.005704040609,3.3077162426246675e-27
4659.077272131509,3.299272085899136e-27
4660.151645060236,3.3431447634929e-27
4661.223706822047,3.302169800229677e-27
4662.298574713873,3.288997316984684e-27
4663.371130374029,3.2928523478320325e-27
4664.446493456983,3.368297579269733e-27
4665.519543243024,3.306772718350735e-27
4666.592839882758,3.2929318144931974e-27
4667.668945884809,3.437189479710159e-27
4668.742736991796,3.4298282802639115e-27
4669.819338755372,3.22184225398118e-27
4670.893624557413,3.304374912240258e-27
4671.970722310911,3.3295375627823835e-27
4673.045503035912,3.295630300556295e-27
4674.120531012806,3.3788646534787436e-27
4675.198372883806,3.447240360259764e-27
4676.273896125579,3.1829142554190283e-27
4677.352234557818,3.322820089007442e-27
4678.428253292638,3.434017581573513e-27
4679.507088514882,3.4417373938586996e-27
4680.5836029710235,3.375318727972452e-27
4681.660365077902,3.1422378280230845e-27
4682.739945617984,3.401068517219955e-27
4683.817203788654,3.4166541580630416e-27
4684.897281690979,3.359853354682714e-27
4685.975036153978,3.4468150589900495e-27
4687.055611647681,3.481641305764409e-27
4688.13386263165,3.2209054205050115e-27
4689.21236166584,3.433839668790167e-27
4690.293683679656,3.414486083664038e-27
4691.37267957784,3.368687249767197e-27
4692.454499756195,3.342278658784138e-27
4693.533992747279,3.312267670990206e-27
4694.616311319677,3.426013964197207e-27
4695.69630163267,3.539465836521878e-27
4696.776540396015,3.551367503258874e-27
4697.859606692738,3.3912099858189315e-27
4698.94034312157,3.3880697678843686e-27
4700.0239083864235,3.530291674915322e-27
4701.105142710015,3.334629973103238e-27
4702.189207172873,3.384653973963146e-27
4703.270939620604,3.4547170087337376e-27
4704.352920919464,3.380108266213918e-27
4705.4377343128035,3.409062031415653e-27
4706.520214079935,3.531200171078981e-27
4707.60552724629,3.333101520051901e-27
4708.688505711337,3.310128309201829e-27
4709.774318880954,3.48123137854709e-27
4710.857796273665,3.497293562018653e-27
4711.941522918928,3.478519216172232e-27
4713.028086227128,3.545690525538392e-27
4714.112312144743,3.474705482017314e-27
4715.199376032144,3.435555265911634e-27
4716.284101452125,3.569471704250841e-27
4717.371666149343,3.416984637874859e-27
4718.45689130181,3.3473733661215824e-27
4719.542366108897,3.508082366677888e-27
4720.63068215475,3.32860465601292e-27
4721.716657039566,3.5194759900698076e-27
4722.805474472105,3.3187816209141516e-27
4723.891949665035,3.424540489723185e-27
4724.981268715249,3.564218075060605e-27
4726.068244446787,3.419640085224813e-27
4727.1554702356625,3.490993409767038e-27
4728.2455418465115,3.3629865698339045e-27
4729.333268519793,3.43766899712988e-27
4730.423842326117,3.413409022122256e-27
4731.512070114561,3.3552323857076864e-27
4732.60314634772,3.390300983032001e-27
4733.69187548219,3.332821080893064e-27
4734.780855077367,3.296622069192795e-27
4735.872685085119,3.340873565002088e-27
4736.962166372679,3.333000073167109e-27
4738.0544993859985,3.314263735600792e-27
4739.144482597071,3.3527084833446994e-27
4740.237318847692,3.368290851453e-27
4741.327804213513,3.308294060177021e-27
4742.421143933277,3.2042255304842824e-27
4743.512131685189,3.305370842165974e-27
4744.6033704174,3.357178990591723e-27
4745.697465475495,3.2349577187495964e-27
4746.789206940873,3.301119205742419e-27
4747.883806048043,3.2989166538164714e-27
4748.976050478196,3.346380850692553e-27
4750.071153866656,3.5497597652185635e-27
4751.1639014933,3.5688387727649855e-27
4752.2569005051,3.381108018864455e-27
4753.352760450329,3.492005917680733e-27
4754.446263006255,3.382542581793599e-27
4755.542627813643,3.4237154911377685e-27
4756.636634145678,3.3728620232083626e-27
4757.733504047812,3.3172864744448454e-27
4758.828014388046,3.402025968230362e-27
4759.922776518945,3.439035140045745e-27
4761.020404198252,3.39574265448468e-27
4762.115670685547,3.3333613019609355e-27
4763.213804041406,3.35224332576742e-27
4764.3095751174515,3.3882213772745545e-27
4765.408214382826,3.354088235193832e-27
4766.504490280087,3.305182953387982e-27
4767.601018374178,3.33203724409114e-27
4768.700416639098,3.1872126579413944e-27
4769.797449903162,3.146266683798335e-27
4770.897354660342,3.1994377966234178e-27
4771.99489332711,3.242826200262701e-27
4773.09530480989,3.342213713168573e-27
4774.193349112202,3.327982253401943e-27
4775.291646018162,3.331749026152887e-27
4776.392817724832,3.257079028834104e-27
4777.491620615656,3.2852216822588374e-27
4778.593299631609,3.421505651409085e-27
4779.692608740404,3.307271371570462e-27
4780.794795299356,3.293942693291695e-27
4781.894610859337,3.311300520960855e-27
4782.994679430442,3.3068869835898825e-27
4784.0976274396035,3.276212776081182e-27
4785.198202811777,3.258445577847382e-27
4786.301658948563,3.2967921667163965e-27
4787.402741355289,3.317544830161225e-27
4788.506705853794,3.331136784254151e-27
4789.608295528664,3.366871357633809e-27
4790.71013862279,3.389485312719106e-27
4791.8148657998,3.349822288672325e-27
4792.9172165125165,3.290841552393216e-27
4794.022452636814,3.3788596378993585e-27
4795.125311201981,3.326905422759523e-27
4796.231056508037,3.238319994654096e-27
4797.334423159623,3.1934461434481e-27
4798.438043639257,3.172176493094827e-27
4799.544552854096,3.1660453158505656e-27
4800.648681771162,3.259641271820602e-27
4801.755700754271,3.331517818228523e-27
4802.860338343005,3.26677523500182e-27
4803.967867329236,3.1712588303744436e-27
4805.073013823984,3.158718331238984e-27
4806.1784145562315,3.175252609364069e-27
4807.286708683508,3.2136252451585076e-27
4808.392618673348,3.1455880396782962e-27
4809.501423391203,3.231130850836365e-27
4810.607842873252,3.286160910872042e-27
4811.717158416915,3.2353645968563505e-27
4812.824087625894,3.377485662895912e-27
4813.931271482483,3.0933376308055858e-27
4815.041353401443,3.390948585101118e-27
4816.1490473371105,3.466765688231401e-27
4817.259640670284,3.257546366025525e-27
4818.367844920022,3.1945898053612906e-27
4819.4789499030185,3.2009118988781567e-27
4820.587664701929,3.0671782443310718e-27
4821.696634559222,3.181151814127077e-27
4822.808507153757,3.1939338322240208e-27
4823.917987912937,3.154648840735458e-27
4825.030372746649,3.213205689298584e-27
4826.14036464309,3.200279610825244e-27
4827.253261951967,3.274990171111483e-27
4828.363765221148,2.9657673306102254e-27
4829.477175241288,3.1276713431924164e-27
4830.588190118799,3.3258743299238816e-27
4831.699460583821,3.1289177803930756e-27
4832.813639807945,3.31011852158271e-27
4833.9254222347445,3.250925929185884e-27
4835.040114760708,3.1992896932378376e-27
4836.152409385144,3.249573722112238e-27
4837.267615449427,3.315998716633357e-27
4838.380422507469,3.297603941453405e-27
4839.493485565313,3.2366688682975784e-27
4840.6094620743825,3.334169776139803e-27
4841.723037919849,3.295868214327262e-27
4842.8395285587685,3.317093924317375e-27
4843.953617428099,3.25439919825781e-27
4845.0706224337255,3.1397290262571493e-27
4846.185224563271,3.367201423444947e-27
4847.300083105571,3.1101086246468313e-27
4848.417859798791,3.2051771816302252e-27
4849.533231955894,3.238020691248812e-27
4850.651523608307,3.172267300800696e-27
4851.767409616833,3.2024000584367312e-27
4852.88621646568,3.191461041189932e-27
4854.002616562361,3.2350411467572256e-27
4855.119273485418,3.2423441521730616e-27
4856.23885326667,3.1997255809637412e-27
4857.356024633042,3.144061923515371e-27
4858.476120204169,3.0774960090714767e-27
4859.5938062508585,3.01278668791952e-27
4860.714417849485,3.1850124658162286e-27
4861.832618813606,3.0595405774576524e-27
4862.951077018391,3.05768744555407e-27
4864.072462796241,3.1498696507877698e-27
4865.19143627419,3.1325215543098285e-27
4866.3133386739355,3.1860642249084897e-27
4867.432827662436,3.2043515283878937e-27
4868.555246922085,3.232185344101842e-27
4869.675251658631,3.2141808478501435e-27
4870.795514050795,3.2268307442670143e-27
4871.918708738499,3.331900470200151e-27
4873.039487235016,3.3801738040995744e-27
4874.16319937798,3.223828748159633e-27
4875.284494216618,3.2436152583491374e-27
4876.408724053234,3.3165972936910834e-27
4877.530535471874,3.340276687079395e-27
4878.652604961756,3.3292239077859556e-27
4879.7776114772705,3.307713500851667e-27
4880.900197904034,3.299332964773199e-27
4882.025722709517,3.2462430863995086e-27
4883.148826311316,3.3705122206141e-27
4884.274869645543,3.416263474364183e-27
4885.398490660639,3.262380085506093e-27
4886.522370163272,3.353123953230154e-27
4887.649191429261,3.3301409260928095e-27
4888.773588702648,3.1042064396798698e-27
4889.90092909466,3.175761089899106e-27
4891.025844377338,3.242806101033752e-27
4892.153704134535,3.093150883860268e-27
4893.27913766515,3.2747520988942065e-27
4894.40483010027,3.1061842348674818e-27
4895.533469044111,3.1944392823382244e-27
4896.659680085203,3.167813963258144e-27
4897.78883899247,3.1281426882676705e-27
4898.915568878454,3.282647239555047e-27
4900.045247988694,3.29847862980348e-27
4901.172496958603,3.2665574749340676e-27
4902.300005250657,3.1811632160641975e-27
4903.430464804449,3.1850260509123247e-27
4904.558492539038,3.341738142667065e-27
4905.68947289501,3.443167992121595e-27
4906.818020311442,3.2546510161620015e-27
4907.949521709528,3.444847342643576e-27
4909.07858904722,3.264107306912748e-27
4910.207916125368,3.291675265115376e-27
4911.340199225942,3.3716074107242544e-27
4912.47004658454,3.2533669877612136e-27
4913.602851327402,3.4473266363478895e-27
4914.733219206142,3.390735991752372e-27
4915.866545831613,3.3048988365080556e-27
4916.997434470299,3.391559803821412e-27
4918.131283218808,3.365354144607785e-27
4919.262692857354,3.1793249227844925e-27
4920.3943627752,3.350342219808421e-27
4921.528994847874,3.3285801887488765e-27
4922.661186125515,3.409725085487172e-27
4923.796340922647,3.349062658620512e-27
4924.929053800272,3.328794952217002e-27
4926.064731562681,3.471616307366721e-27
4927.1979662805925,3.370206602818637e-27
4928.331461697661,3.407595390269171e-27
4929.467924047816,3.376492744700649e-27
4930.601941665687,3.310816165953376e-27
4931.7389275835085,3.248473019140405e-27
4932.8734676427575,3.240942478376783e-27
4934.010977369452,3.3427647792423154e-27
4935.146040110769,3.270866357036785e-27
4936.281363971778,3.457529947140792e-27
4937.419659551839,3.398451804366957e-27
4938.555506456012,3.308342415298426e-27
4939.694326448307,3.47291324753848e-27
4940.830696636611,3.412019982780767e-27
4941.970041282737,3.440237355127954e-27
4943.106934996247,3.451414233617433e-27
4944.244090250662,3.43617580774422e-27
4945.384222017817,3.41972981971466e-27
4946.521901159119,3.423161504767695e-27
4947.662558184437,3.461409266902332e-27
4948.800761453981,3.505947765057992e-27
4949.94194397945,3.472633438142422e-27
4951.0806716187,3.5267632181079495e-27
4952.219661220747,3.565181763551732e-27
4953.361632136952,3.4867791089192065e-27
4954.501146470968,3.499475977402627e-27
4955.643643492633,3.523180193743859e-27
4956.783682800363,3.491797946925187e-27
4957.926706169863,3.440480774902953e-27
4959.067270693162,3.4502281085836054e-27
4960.20809760183,3.478317277537473e-27
4961.351910633821,3.401231964585898e-27
4962.493263120905,3.5712266556541175e-27
4963.637603107017,3.576293865984549e-27
4964.779481414651,3.5725146838409096e-27
4965.924348597652,3.534096187507738e-27
4967.066752968081,3.377231847076991e-27
4968.209420147135,3.320712333023801e-27
4969.3550782664315,3.442030286966401e-27
4970.498271871713,3.466901621402226e-27
4971.644457795162,3.469680466011498e-27
4972.788178069195,3.473347806975478e-27
4973.934892039956,3.48861802126304e-27
4975.079139225378,3.580315852634557e-27
4976.22364964336,3.464414964260873e-27
4977.3711558262785,3.557782025469405e-27
4978.5161935196675,3.586362995120234e-27
4979.6642283581405,3.5439049687400956e-27
4980.809793569852,3.582748647068367e-27
4981.9583573074315,3.5796263042680125e-27
4983.1044502804925,3.511900144250096e-27
4984.250806910737,3.5505984510358285e-27
4985.400164138392,3.556643509743864e-27
4986.547048894592,3.568145829615994e-27
4987.696935630577,3.5722015115625e-27
4988.844348756041,3.350481298058412e-27
4989.994765244301,3.372198298294828e-27
4991.142706982447,3.413040359336864e-27
4992.2909128030815,3.422448770509039e-27
4993.442124061398,3.4149205529804856e-27
4994.59085885991,3.4059626729584144e-27
4995.742600480708,3.4189550728203456e-27
4996.891864500797,3.441251656041706e-27
4998.044136728413,3.485513578037204e-27
4999.193930213891,3.5030258336654035e-27
5000.34398820785,3.43621624100536e-27
5001.497056487568,3.379513731665175e-27
5002.647644312699,3.51702051122395e-27
5003.801243810428,3.4682406315857696e-27
5004.952361710824,3.422373318850699e-27
5006.106492671294,3.4135793831398916e-27
5007.258140891163,3.510669429889855e-27
5008.412803559219,3.6471128344540095e-27
5009.564982342876,3.5376799583046454e-27
5010.717426183747,3.423946397537096e-27
5011.872886555352,3.35142501460185e-27
5013.025861326555,3.418013091373835e-27
5014.181854018205,3.515298410340093e-27
5015.335359964339,3.476370360473554e-27
5016.491885221273,3.380121090813839e-27
5017.645922587049,3.509245076670645e-27
5018.800225437605,3.486466298973071e-27
5019.957549684866,3.420487512399343e-27
5021.112384322197,3.380965229662552e-27
5022.27024174819,3.4044366995196914e-27
5023.42560841729,3.552267483613994e-27
5024.58399926765,3.3509316151245345e-27
5025.739898213628,3.394684301907421e-27
5026.896063072641,3.532711809299587e-27
5028.055254202179,3.487102822092598e-27
5029.211951705793,3.371696589434423e-27
5030.371676874134,3.568216058302859e-27
5031.528907267741,3.548834090218196e-27
5032.6891667209175,3.524286652343466e-27
5033.846930250017,3.525728758767833e-27
5035.004960121095,3.497411390387831e-27
5036.166021144383,3.4443579710916116e-27
5037.324584519273,3.427793890468214e-27
5038.486180442825,3.3348261074030414e-27
5039.645277567312,3.38905287787763e-27
5040.8074086375545,3.4505104467344865e-27
5041.967039757538,3.5208884949273136e-27
5043.126937649137,3.579179839754754e-27
5044.289871582505,3.426623921779005e-27
5045.450303838512,3.501046642295515e-27
5046.613773534991,3.378948568102159e-27
5047.774740401589,3.356868108707907e-27
5048.938746108006,3.4864566334435615e-27
5050.1002478314895,3.5258254570567996e-27
5051.262016756918,3.421022438289451e-27
5052.4268266215595,3.432614503236178e-27
5053.589130773381,3.318453473374751e-27
5054.7544772653755,3.328127307041538e-27
5055.917316890169,3.4255007756498465e-27
5057.0832002567395,3.394795566131428e-27
5058.246575601197,3.329922318557898e-27
5059.410218578622,3.488087176513329e-27
5060.576907400608,3.446564070653313e-27
5061.741086467802,3.460512216034866e-27
5062.908312782775,3.474012474105731e-27
5064.0730281867145,3.3580760266596755e-27
5065.240792242297,3.439725612402343e-27
5066.40604423007,3.612001589351799e-27
5067.571564282532,3.481905369133697e-27
5068.740135092811,3.4132530330447466e-27
5069.906192099808,3.459404432678321e-27
5071.075301270106,3.471076154693473e-27
5072.241895479014,3.5279053180558475e-27
5073.411543257352,3.3808241508419595e-27
5074.578674915658,3.419612221198623e-27
5075.746075071069,3.4930959717534714e-27
5076.9165309054815,3.4535290435961e-27
5078.0844688815905,3.3937043656071765e-27
5079.255463944452,3.471812561204005e-27
5080.423939989032,3.4146662999791146e-27
5081.595474528764,3.4238824097603704e-27
5082.764488889704,3.357309559483717e-27
5083.9337721808615,3.255211125695538e-27
5085.106116080145,3.2993292609188126e-27
5086.27593805956,3.436980309915377e-27
5087.448822057122,3.331286992472866e-27
5088.619182972969,3.483350627413127e-27
5089.792607317632,3.531239059658203e-27
5090.963507418198,3.484086827867322e-27
5092.134676882793,3.517128001759883e-27
5093.308911892588,3.402928082200137e-27
5094.480620914401,3.498526876885641e-27
5095.655396893707,3.420002823943547e-27
5096.827645721311,3.3747420110642516e-27
5098.002962919354,3.557469515714077e-27
5099.1757518014365,3.749597935514051e-27
5100.351610467556,3.541896506283379e-27
5101.524939652921,3.529298304649896e-27
5102.698538761123,3.47966877590427e-27
5103.875209774134,3.4220337763318425e-27
5105.049349558889,3.426099215332652e-27
5106.226562663679,3.4650187571083726e-27
5107.401243374075,3.407556521017329e-27
5108.578998820384,3.1091018135862302e-27
5109.754220705628,3.344175140072547e-27
5110.9297129491215,3.518662940191369e-27
5112.108282052721,3.45370278831257e-27
5113.284315844934,3.44352245142773e-27
5114.46342791476,3.467784039202643e-27
5115.640003505184,3.430297310266602e-27
5116.819658791383,3.366075452230557e-27
5117.9967764296225,3.371706315692337e-27
5119.174164862229,3.495632657245312e-27
5120.35463511823,3.577212059644235e-27
5121.532565973129,3.3912745323654725e-27
5122.7135800712185,3.567406595288644e-27
5123.892053598303,3.672698123889096e-27
5125.073611789027,3.614914056962627e-27
5126.252628238308,3.557280984525209e-27
5127.4319159187735,3.60309062497648e-27
5128.61429039393,3.613535748053269e-27
5129.79412137167,3.525344490081601e-27
5130.9770405661875,3.721969973629359e-27
5132.1574150915,3.677159794409381e-27
5133.34087925633,3.534580006668067e-27
5134.521797579627,3.6649837489282406e-27
5135.702987571632,3.651449459658304e-27
5136.887269337644,3.532014087661994e-27
5138.0690035033185,3.422752313672386e-27
5139.253830867379,3.466727567889391e-27
5140.436109457423,3.453987189389345e-27
5141.621482670889,3.2675153116840825e-27
5142.804305936119,3.289029312467377e-27
5143.987401308287,3.246575533402786e-27
5145.17359344181,3.240259052027269e-27
5146.357233865455,3.2359488163268264e-27
5147.543972477131,3.2372680921029376e-27
5148.728158203358,3.311650071339446e-27
5149.915443544951,3.4778817825643265e-27
5151.100174824981,3.607442380372098e-27
5152.2851786508845,3.448574205911332e-27
5153.473284233536,3.511222471939568e-27
5154.658833990141,3.561145898376458e-27
5155.847486932471,3.386102243989794e-27
5157.033582871286,3.7262012876443046e-27
5158.222783425463,3.570631745196906e-27
5159.409425798115,3.551975354867848e-27
5160.596341156286,3.5593947266888676e-27
5161.786363274655,3.52081318130317e-27
5162.973825444168,3.592146043379605e-27
5164.164395805163,3.767252875943669e-27
5165.352405037935,3.703528145558395e-27
5166.54352389413,3.7271296106000956e-27
5167.7320804421925,3.681192749729324e-27
5168.920910416126,3.5872054868562e-27
5170.11285216178,3.5949473093438035e-27
5171.30222982912,3.608844536504946e-27
5172.494720701771,3.6319057086410095e-27
5173.684646314839,3.5465516522907694e-27
5174.877686567469,3.536039655847509e-27
5176.0681603787025,3.4940153310379584e-27
5177.258908056871,3.318903581793474e-27
5178.452772526365,3.372958664953382e-27
5179.644068781426,3.577493734874574e-27
5180.838483263715,3.583602290466337e-27
5182.0303283483945,3.5290379400500184e-27
5183.22529309687,3.530901241183481e-27
5184.417687264015,3.576251670936455e-27
5185.610355739871,3.6173663343603335e-27
5186.806146034755,3.4623363345550324e-27
5187.999363972413,3.665855851465074e-27
5189.19570516732,3.7284450051025335e-27
5190.389472819916,3.670067003751168e-27
5191.586365168644,3.759751570486337e-27
5192.780682789431,3.635399335523035e-27
5193.978126545897,3.6377606451582955e-27
5195.1729943882465,3.749020607910882e-27
5196.368137108372,3.7326420212272584e-27
5197.56640812388,3.6272313864592576e-27
5198.762101445691,3.581598654991785e-27
5199.960924504088,3.5461970139910236e-27
5201.157168681245,3.696259954211311e-27
5202.356544036857,3.7596821081838175e-27
5203.55333932314,3.7589751973520996e-27
5204.750409930605,3.6830715970598864e-27
5205.950613879712,3.600928361802156e-27
5207.148235977039,3.744057058041644e-27
5208.348992859537,3.562387287631827e-27
5209.547166700796,3.64060881164177e-27
5210.74847677142,3.759010505369439e-27
5211.947202610801,3.778583818848885e-27
5213.146204215484,3.7936909068095576e-27
5214.3483442162105,3.785716195899565e-27
5215.547898200366,3.78619516610082e-27
5216.75059202642,3.603238630171371e-27
5217.950698644527,3.633839700175681e-27
5219.153946551058,3.7209545157802686e-27
5220.354606057714,3.5802847120368474e-27
5221.555541774513,3.6427749932087974e-27
5222.759620949906,3.665464792262749e-27
5223.9611099372205,3.574552343008701e-27
5225.16574383132,3.532396809718908e-27
5226.367786344041,3.605833526916006e-27
5227.572975212403,3.6797434409499644e-27
5228.77557150554,3.615417990158288e-27
5229.978444454374,3.632358495604225e-27
5231.1844659325225,3.785239284426231e-27
5232.3878930443525,3.6766345680802585e-27
5233.594470136025,3.58984959455539e-27
5234.798451666155,3.777299779373149e-27
5236.005584627322,3.5483275943826375e-27
5237.210120831172,3.646814444715758e-27
5238.414934136994,3.753950079301606e-27
5239.622901051031,3.737533045956415e-27
5240.828269413771,3.6564096194008916e-27
5242.036792837592,3.630633899347063e-27
5243.242716512966,3.722661220151162e-27
5244.451796702955,3.750109302382405e-27
5245.658275946794,3.814868518208534e-27
5246.865032739597,3.846103707458854e-27
5248.074948227709,3.829800252215782e-27
5249.282260972795,3.774887644760154e-27
5250.492733868397,3.639621452885055e-27
5251.700602821893,3.744384254995125e-27
5252.911633381785,3.7577923268009844e-27
5254.120058799935,3.731366597214962e-27
5255.328762214764,3.734060914070037e-27
5256.540629420198,3.7131649602520564e-27
5257.749889684117,3.651265529722909e-27
5258.962315196199,3.732200527262767e-27
5260.172132565748,3.6621006220194305e-27
5261.385116641689,3.591356046790153e-27
5262.595491373527,3.621032382082237e-27
5263.806144550481,3.670020568758342e-27
5265.019966621559,3.675870255148778e-27
5266.231177545858,3.730705859067894e-27
5267.445558824189,3.71316903488118e-27
5268.657327752787,3.7492355866664115e-27
5269.872268495997,3.753082357820423e-27
5271.084595685965,3.667104403465542e-27
5272.29720177021,3.785910758605256e-27
5273.51298186033,3.677662228649658e-27
5274.726146591624,3.696694858787008e-27
5275.942486791054,3.745163642609698e-27
5277.156210426764,3.703602452804619e-27
5278.373110993547,3.659654363059565e-27
5279.587393791161,3.780557650982565e-27
5280.804854983459,3.916831951366089e-27
5282.019697200582,3.6755102832106646e-27
5283.234818890561,3.622968174060629e-27
5284.453121171031,3.773913144749037e-27
5285.668802666995,3.7709119678216204e-27
5286.887666218749,3.822141537370598e-27
5288.103907778603,3.7835523268509104e-27
5289.3233328602155,3.70675473990083e-27
5290.54013474198,3.657674091275794e-27
5291.757216547418,3.715402250264426e-27
5292.977484073965,3.814642368595129e-27
5294.195126588414,3.72828683892513e-27
5295.41595629163,3.858530552308974e-27
5296.634159773408,3.755814480326421e-27
5297.855551912292,3.5864360162216126e-27
5299.074316619836,3.587119805247311e-27
5300.2933617026,3.723808497802042e-27
5301.515597645366,3.776273719419018e-27
5302.735204341621,3.830750596618272e-27
5303.958003367907,3.696612519303643e-27
5305.178171936389,3.6735721876453315e-27
5306.401534305606,3.7483059247813266e-27
5307.6222650051695,3.718626485902656e-27
5308.843276532226,3.740014584333977e-27
5310.067484066468,3.719735835667181e-27
5311.289058112956,3.752205192413421e-27
5312.513829639029,3.7028884362609204e-27
5313.735966464101,3.6340646483037334e-27
5314.961302241835,3.703257230182596e-27
5316.184002104764,3.778812799914218e-27
5317.406983248188,3.704525422760049e-27
5318.633165554285,3.724223236141726e-27
5319.856710124543,3.736749340949971e-27
5321.083457332246,3.7016869420004145e-27
5322.307565588908,3.708740362485027e-27
5323.534877958468,3.727710960585469e-27
5324.759550161223,3.536408558487442e-27
5325.984504098209,3.5918297602202886e-27
5327.212664361669,3.615029942163274e-27
5328.438182634353,3.617789149528583e-27
5329.666908710664,3.751997440012433e-27
5330.892991579035,3.666225751978189e-27
5332.122283728867,3.7164189905818955e-27
5333.348931453034,3.7318376654956425e-27
5334.575861365898,3.742970063167924e-27
5335.806002777369,3.7627215380763735e-27
5337.033497936262,3.7336688979154985e-27
5338.264206073298,3.670836001957213e-27
5339.492266738629,3.669128461138061e-27
5340.72354186232,3.6862953184886114e-27
5341.952168294618,3.606691760624381e-27
5343.181077370811,3.597717143975261e-27
5344.413203126087,3.7562531388154534e-27
5345.642678360109,3.696754274504728e-27
5346.875371755136,3.760113283805775e-27
5348.105413407816,3.736168431654542e-27
5349.338674704106,3.775755042558099e-27
5350.569283036392,3.856338305642532e-27
5351.800174468508,3.8260888598505344e-27
5353.034287768538,3.8057971025335856e-27
5354.2657462717525,3.830493068480767e-27
5355.500428127195,3.965638192432352e-27
5356.732453962759,3.8119749749228425e-27
5357.967704635546,3.660705718179449e-27
5359.2002980648285,3.854098568074824e-27
5360.433175050609,3.683578755528827e-27
5361.669279101506,3.751459504885285e-27
5362.902724073129,3.6822713033568025e-27
5364.139397596577,3.600940928447235e-27
5365.373410815713,3.745317197237399e-27
5366.610654074067,3.925969005047742e-27
5367.845235802509,3.5765147071075454e-27
5369.080101544855,3.4816168799544015e-27
5370.318199557903,3.5580850657752e-27
5371.553634202312,3.6577808529496215e-27
5372.792302606528,3.7025464105859926e-27
5374.028306415092,3.686236040429414e-27
5375.267545473254,3.6747783374683204e-27
5376.504118708187,3.682539108505795e-27
5377.743928683196,3.895399783428221e-27
5378.981071606831,3.731983458330969e-27
5380.218499133571,3.512709424384783e-27
5381.459165636503,3.7522512603591596e-27
5382.697163245516,3.601545223955378e-27
5383.938401322918,3.576393886766208e-27
5385.176969276844,3.652173868780628e-27
5386.4187791920385,3.713983644470132e-27
5387.657917753633,3.726264570294985e-27
5388.8973413774265,3.7091558118397164e-27
5390.14000920221,3.6708083685948716e-27
5391.38000382788,3.636354250285555e-27
5392.623244149142,3.7203610799469946e-27
5393.863810039747,3.749740083964591e-27
5395.1076231212355,3.749711855772833e-27
5396.348760539958,3.794467034618125e-27
5397.590183480712,3.6796008552110045e-27
5398.834855855686,3.830406491714441e-27
5400.076850719402,3.7336337091017785e-27
5401.322096514348,3.680409803529097e-27
5402.564663564508,3.7762003062652126e-27
5403.810483043603,3.770983328779778e-27
5405.053622543814,3.6814823926494315e-27
5406.297048026632,3.84863111556272e-27
5407.543728185341,3.7959546037963736e-27
5408.78772651369,3.782919857852235e-27
5410.034981017357,3.794668819900313e-27
5411.279552455147,3.659414405349895e-27
5412.527381568371,3.762526725225323e-27
5413.772526379632,3.7911254184722846e-27
5415.017957634821,3.672946886398654e-27
5416.266648816023,3.656939527493028e-27
5417.5126538408,3.7506365445989575e-27
5418.761920293438,3.743087842451547e-27
5420.00849935214,3.645666888493058e-27
5421.25834134124,3.7588105398515765e-27
5422.505494698323,3.753720252459623e-27
5423.752934961397,3.7706103455792485e-27
5425.003640409078,3.794897159558726e-27
5426.2516553672895,3.710625576470219e-27
5427.502937014378,3.762717840829134e-27
5428.7515269324895,3.843073950439231e-27
5430.00338504444,3.929902838820441e-27
5431.252550187334,3.8509420836871954e-27
5432.502002699028,3.7649613633700794e-27
5433.754725662407,3.909014013848762e-27
5435.00475379628,3.96738889650087e-27
5436.258053888534,3.7167262854262786e-27
5437.508657909777,3.728248296033228e-27
5438.762535396789,3.7560202420917694e-27
5440.013715570711,3.740113686719306e-27
5441.265183576988,3.818475961270842e-27
5442.519927310522,3.7231851598304456e-27
5443.771971867516,3.798818341419682e-27
5445.0272936608935,3.897465327392026e-27
5446.279915034222,3.863660073804949e-27
5447.535815153754,3.839281223805839e-27
5448.7890136091555,3.893925777605531e-27
5450.042500361214,3.6808347732462015e-27
5451.299268124612,3.880652203123295e-27
5452.553332357424,3.823175672032696e-27
5453.810679113135,3.842084112700929e-27
5455.065321092744,3.951931568810127e-27
5456.32324710751,3.838311789632814e-27
5457.578467100084,3.809509739200772e-27
5458.833975854367,3.7530965644800645e-27
5460.092770912597,4.098664246905275e-27
5461.348858079169,4.064226393650434e-27
5462.6082330636855,3.708126135693722e-27
5463.864898909019,3.781067865441625e-27
5465.124854086995,4.013216909623953e-27
5466.382098877687,3.987634248431126e-27
5467.639632895892,3.848643640619577e-27
5468.900458519188,3.787128190292808e-27
5470.158571882718,3.823391857089391e-27
5471.4199783677805,3.862454039138065e-27
5472.678671343541,3.826884287994581e-27
5473.940658957974,3.603550556821959e-27
5475.199931812992,3.6956836771811e-27
5476.462500824519,3.902742011694732e-27
5477.722353825945,3.9150737135834445e-27
5478.982496654898,3.759108103542381e-27
5480.245937917523,3.7640490312555406e-27
5481.506661293681,3.811385851399908e-27
5482.770684623098,3.9119970656529776e-27
5484.031988813916,3.9186691106836434e-27
5485.296594478281,3.805550944890998e-27
5486.558479751342,3.7261344911347005e-27
5487.820655319452,3.7772730781612524e-27
5489.086134641946,3.696134352905154e-27
5490.348891693741,3.840013161662855e-27
5491.614954021959,3.877801247262637e-27
5492.87829282533,3.715244227931616e-27
5494.144938427862,3.643472290498994e-27
5495.4088592508215,3.721384661453887e-27
5496.673070837104,3.744883033323343e-27
5497.940591507065,3.738655122467728e-27
5499.205385515026,3.689111152483791e-27
5500.4734901311585,3.6501244776004885e-27
5501.73886682912,3.695105890459154e-27
5503.007555660447,3.751301381322538e-27
5504.273515316853,3.7680348041745485e-27
5505.539766205615,3.761616323016927e-27
5506.809331515944,3.800199496081976e-27
5508.0761657658895,3.876713324410387e-27
5509.346315964355,3.926452730483379e-27
5510.6137338442395,3.9262988856146e-27
5511.8844692002995,3.828865102545323e-27
5513.152470979,3.795959127873165e-27
5514.420764459843,3.899423570143026e-27
5515.692377708755,3.957746691461684e-27
5516.961255491803,3.860234272954918e-27
5518.233454572336,3.927802765284323e-27
5519.502916926777,3.82688418547619e-27
5520.775702108823,3.8873351247861615e-27
5522.04574930397,3.850785709220141e-27
5523.316088671805,3.809272268704615e-27
5524.589753162833,4.0000105011012674e-27
5525.860677775412,3.866312516899597e-27
5527.134929043068,3.481788687435258e-27
5528.406439170014,3.746116125799235e-27
5529.681277484624,3.875328980940856e-27
5530.953373395683,3.709969990253568e-27
5532.2257619507345,3.8261362826551595e-27
5533.5014809927425,3.889914294395736e-27
5534.774455736598,3.872780345313991e-27
5536.0507625017635,3.8012633881441214e-27
5537.32432370448,3.795002620475704e-27
5538.601218463567,3.756147493433808e-27
5539.875366395326,3.672906150909071e-27
5541.149807443142,3.9369732977860396e-27
5542.427584350331,3.6452704156036696e-27
5543.702612532534,3.927454347762863e-27
5544.980978110937,3.981343380175489e-27
5546.256593698019,3.766101626296219e-27
5547.535548218839,3.962005516533377e-27
5548.811751481417,3.83174561070464e-27
5550.088248332878,3.964448105739381e-27
5551.368086424794,4.0257193927209975e-27
5552.64517135775,3.9481566886882206e-27
5553.925599070468,3.849934284408655e-27
5555.203272355847,3.8312122354281036e-27
5556.484289961005,3.879247464591909e-27
5557.7625518698605,3.8748330452829505e-27
5559.041107841189,3.9662233505974516e-27
5560.323010442734,3.903615464524078e-27
5561.602155444191,3.841470198533655e-27
5562.884648617657,3.9879660492583755e-27
5564.1643829206105,3.765173768590381e-27
5565.447466938073,3.902301198541719e-27
5566.727790814014,3.771211550815508e-27
5568.00840922678,3.756802257150144e-27
5569.292379668218,3.8749617629668126e-27
5570.573588061279,3.787619427960537e-27
5571.858150027292,3.882759883387877e-27
5573.139948672452,3.55768158714106e-27
5574.4251024355535,4.748180645494588e-27
5575.707491604742,5.0846498616819755e-27
5576.993237437573,4.1541146110853096e-27
5578.276217402844,4.1591679841427875e-27
5579.559492515969,5.089497089148399e-27
5580.846126611703,5.594362439161334e-27
5582.129992929065,4.35500302951374e-27
5583.417219776516,3.65545041073804e-27
5584.7016775704815,3.950458562532214e-27
5585.989497442732,3.7620406474211425e-27
5587.274546985794,3.78235484979226e-27
5588.559892152815,3.957839911200879e-27
5589.848601720826,3.999567160295781e-27
5591.134539045756,3.9965288326553475e-27
5592.423842321654,3.916632029266612e-27
5593.7103720773,3.736448601216272e-27
5595.000269334606,3.8638150640653544e-27
5596.287391793901,3.819750788883011e-27
5597.574810354026,3.756567660457529e-27
5598.8655987422635,3.815468275222006e-27
5600.153610415509,3.86791547488885e-27
5601.444993469345,3.791639167393111e-27
5602.733598528957,3.8436452020975616e-27
5604.025576522354,3.775781129916166e-27
5605.314775241707,3.8918044733325005e-27
5606.604270539531,3.9497277907863824e-27
5607.8971411013445,3.824128572688349e-27
5609.1872304690405,3.6984097896655596e-27
5610.480696655709,3.675991509799751e-27
5611.771380366965,3.795265409478475e-27
5613.065442452892,3.7789877548173056e-27
5614.356720781522,3.757904367159517e-27
5615.648296167035,3.799982294129314e-27
5616.943252261183,3.769433774852439e-27
5618.235422674864,3.659585691491248e-27
5619.530975354671,3.791818926424096e-27
5620.823741070649,3.71966182775074e-27
5622.11989061096,3.6713268360530196e-27
5623.413251903491,3.774221486191978e-27
5624.706910732087,3.8161187685327095e-27
5626.0039557227465,3.766615268053657e-27
5627.298210539351,3.864080308147979e-27
5628.595853078023,3.867126003312216e-27
5629.890704157208,3.842757246803429e-27
5631.188944519182,3.856644689011846e-27
5632.484392135646,3.833512553878844e-27
5633.780137768132,3.7740502050513375e-27
5635.079275024906,3.9486165800833e-27
5636.37561760679,3.9288911890734836e-27
5637.675353375483,3.803578433815983e-27
5638.97229318178,3.8613808272778465e-27
5640.272627738125,4.035769827522645e-27
5641.570165043976,3.78797286565344e-27
5642.868000846579,3.842269102182432e-27
5644.169233744507,3.919410475274539e-27
5645.467667459449,3.870980743244365e-27
5646.769499834757,3.8187287903528734e-27
5648.068531737496,3.8589780472131274e-27
5649.370963866361,3.776836984962721e-27
5650.6705942324825,3.72606843966133e-27
5651.970523576861,3.832175975795663e-27
5653.273855496427,3.7973203158906585e-27
5654.574383717638,3.6887449792832744e-27
5655.878316081601,3.722868133024891e-27
5657.179443455548,3.4814415853282606e-27
5658.483976540533,3.572063192873581e-27
5659.785703343244,3.778201799450676e-27
5661.087729606495,3.8538527053072114e-27
5662.393163933634,3.820150269953631e-27
5663.6957900397665,3.829877597049633e-27
5665.001825779882,3.8500062795899684e-27
5666.305052005245,3.817820879698779e-27
5667.611689435406,3.800536531350382e-27
5668.915516056473,3.816887913878019e-27
5670.219642621141,3.863170865916411e-27
5671.5271827472525,3.8766619385209555e-27
5672.831910122411,3.7513675129762496e-27
5674.140052631638,3.888481880507827e-27
5675.445381094079,3.856361112499204e-27
5676.754126263941,3.7486771547523036e-27
5678.060056090586,3.8137696069177775e-27
5679.369404198726,3.9976145205532824e-27
5680.675935666623,3.9066150564670925e-27
5681.982767700368,3.8019788462709106e-27
5683.293020377142,3.8105632863631395e-27
5684.600454467784,3.855516418630587e-27
5685.9113107773455,3.821653111001707e-27
5687.219347202254,3.7306953386462564e-27
5688.530807422696,3.7680580960882786e-27
5689.839446459365,3.6349841720621416e-27
5691.148386546724,3.784557101348586e-27
5692.460752794961,3.790237538700424e-27
5693.770295910398,3.742779777886631e-27
5695.083266765144,4.032675986165703e-27
5696.3934131864735,3.856916314704705e-27
5697.706988926269,3.771418278181185e-27
5699.017738931434,3.6779611304972086e-27
5700.328790472915,3.6880084398502544e-27
5701.643273702021,3.847804741333633e-27
5702.954929244326,3.943106254034867e-27
5704.270018055233,3.784711618710838e-27
5705.582277876624,3.9782580313853616e-27
5706.897972548322,3.940867007868664e-27
5708.210836927191,3.7483848169017246e-27
5709.524003328785,3.660368824649286e-27
5710.840606953667,3.75097452802472e-27
5712.1543783304,3.9479667485512875e-27
5713.471588513947,3.765571803041364e-27
5714.78596514453,3.799695767587891e-27
5716.103782166185,3.932245926880935e-27
5717.418764329458,3.865816126095804e-27
5718.734049002651,3.675164094256702e-27
5720.052776443723,3.754386033559451e-27
5721.368667067941,3.800739076405909e-27
5722.688002046119,3.893553207953156e-27
5724.004498900525,3.9217967465979405e-27
5725.324441695702,3.808807414870775e-27
5726.641545059584,3.708922487169367e-27
5727.958951421363,3.867790319958032e-27
5729.279806104559,3.8897631140125656e-27
5730.597819394824,3.7858520108051605e-27
5731.919282595146,3.843411437315986e-27
5733.23790309351,3.9759071037109584e-27
5734.559975091302,3.890864464353898e-27
5735.879203077503,3.843124453762132e-27
5737.198734550369,3.819263745330754e-27
5738.521719907148,3.983344975701374e-27
5739.841859287538,3.939422443803392e-27
5741.165454143043,3.807736059008984e-27
5742.48620171102,3.962938495578585e-27
5743.810406346047,3.7897038395907885e-27
5745.131762381802,3.949616454887599e-27
5746.453422393778,3.914511919078663e-27
5747.778541861132,3.789837691446724e-27
5749.100810761248,3.7564908373989234e-27
5750.426540710513,3.7735368294358865e-27
5751.7494187792845,3.874801692082059e-27
5753.075759491709,3.779977793394375e-27
5754.399247009779,3.705361176697026e-27
5755.723038994414,3.757460076781729e-27
5757.050296014883,3.8531122586161324e-27
5758.374697869858,3.854164193059345e-27
5759.702566357007,3.790579067814139e-27
5761.027578363289,3.866116554505852e-27
5762.356058598821,3.829051467697259e-27
5763.681681037505,3.838574304683634e-27
5765.00760843389,3.938802635392728e-27
5766.337006455565,3.9730996695521194e-27
5767.663544706073,4.0309898373727466e-27
5768.993555180787,3.913105818578325e-27
5770.320704566837,3.963758151377568e-27
5771.651327776746,3.879069815642918e-27
5772.97908857989,3.823419773014005e-27
5774.307154832662,4.0981405188513044e-27
5775.638697309198,3.751209603440026e-27
5776.967375401462,3.830420066698243e-27
5778.299531318985,3.8887221264778936e-27
5779.628821532617,3.8411242056197e-27
5780.96159117374,3.857577512013567e-27
5782.2914937907435,3.9375179899863114e-27
5783.624877438208,3.824012030022545e-27
5784.955392740717,3.8467584052628764e-27
5786.286214126521,3.900546630215172e-27
5787.620518947673,3.91575864216885e-27
5788.95195344226,3.974689461866207e-27
5790.28687297701,4.0441776181888726e-27
5791.618920862837,3.7669047844922776e-27
5792.954455394383,3.8923056408319865e-27
5794.28711695404,3.880713969830673e-27
5795.620085090737,3.7781723700988356e-27
5796.956542281918,3.795132108423166e-27
5798.290124516404,3.901466602614105e-27
5799.6271974127785,3.9426725751516404e-27
5800.961394027968,3.80809928469839e-27
5802.299082913192,3.788060128712365e-27
5803.633894192129,3.9087906211502736e-27
5804.969012542647,3.9473077882389366e-27
5806.30762557585,3.796891660976161e-27
5807.643359014759,3.814989261587813e-27
5808.982588746351,3.7260785243629784e-27
5810.318937557022,3.8259183789949866e-27
5811.658784271117,3.865758853295622e-27
5812.995748737051,3.774372392708766e-27
5814.333020769904,3.810580764872146e-27
5815.673793122723,3.872062199509696e-27
5817.011681236167,3.853289165652205e-27
5818.353071282172,3.8089217525065014e-27
5819.691575760036,3.8136545330845235e-27
5821.0335837838,3.9144961111660946e-27
5822.372704910043,4.047535030117574e-27
5823.71213409934,3.9891123124843705e-27
5825.055069254977,3.876209841118065e-27
5826.395115518667,3.957196008124362e-27
5827.738669363894,3.911802717944469e-27
5829.079332986262,3.852868704524296e-27
5830.423505806108,4.0696887881247665e-27
5831.764787071572,3.808402230101119e-27
5833.106376897028,3.948907352094226e-27
5834.4514783443055,3.845111825727529e-27
5835.793686239559,3.7563022602708024e-27
5837.139407374435,3.7600634316640866e-27
5838.48223362423,3.600707209019533e-27
5839.828574732194,3.7981232281920994e-27
5841.1720196214055,3.595069591391115e-27
5842.515773568347,3.682678979241945e-27
5843.863044801715,3.702178935470941e-27
5845.2074178154635,3.5608750989464e-27
5846.55530973605,3.617851465492127e-27
5847.900302101808,3.382005559253852e-27
5849.248814995563,3.6888470936631195e-27
5850.594426998667,3.668269118309141e-27
5851.940348558043,3.4737199968616236e-27
5853.289793077589,3.461801391031876e-27
5854.63633470239,3.563923313829166e-27
5855.986400910385,3.649251666427308e-27
5857.333562886274,3.6607025053782066e-27
5858.684251069132,3.8386312508764765e-27
5860.032033681905,3.8980165747453766e-27
5861.380126350296,3.781819376397205e-27
5862.731747661751,3.761532148032305e-27
5864.080461395796,3.725048579879665e-27
5865.432705398548,3.916000042714893e-27
5866.7820404843715,3.776310012336571e-27
5868.134907465294,3.7270185404250026e-27
5869.484864189151,3.860015235326272e-27
5870.835131468779,3.759487037483255e-27
5872.188933083531,3.831628279241123e-27
5873.539822430655,3.810183707915237e-27
5874.894247741169,3.720409232732613e-27
5876.245759442374,3.8457777861547034e-27
5877.600808735987,3.990435441640313e-27
5878.952943077992,3.7628509171875985e-27
5880.305388476725,3.726992171261239e-27
5881.6613739118275,3.8295378906208854e-27
5883.0144423815145,3.885688871214519e-27
5884.371052518464,3.779359164564687e-27
5885.724744346154,3.7104427923632166e-27
5887.08197947275,3.874320846527724e-27
5888.436294945624,3.763739589194263e-27
5889.7941553497985,3.444061987762259e-27
5891.149094755168,2.990869265900941e-27
5892.504345862568,3.343344446645611e-27
5893.8631443503,3.97008531524646e-27
5895.219019821242,3.477560551420351e-27
5896.578444306793,3.3155704763559596e-27
5897.934944428921,3.890977128957727e-27
5899.294995200688,4.028087738615395e-27
5900.6521202617805,3.844383474098892e-27
5902.009557527709,3.810022630777348e-27
5903.370547896257,3.92221456343816e-27
5904.728610532891,3.9224825725818714e-27
5906.090227909057,3.859854963743102e-27
5907.448916204503,3.933686520453646e-27
5908.811160877149,3.893187602681166e-27
5910.170475119649,3.7543279784300034e-27
5911.530102070604,3.798821353618809e-27
5912.893287855697,3.778086831236319e-27
5914.253541186144,4.091468907605839e-27
5915.6173549902815,3.874651434651462e-27
5916.978234988793,3.698179910178464e-27
5918.342677101303,3.8099451708792385e-27
5919.704184056584,3.723218449889908e-27
5921.066004224752,3.908329880725948e-27
5922.43138896782,3.963551331681131e-27
5923.793836525893,3.846733483717953e-27
5925.159850301065,3.728209207900359e-27
5926.522925538082,3.751879497389046e-27
5927.8895686351525,3.814416055819135e-27
5929.253271840285,3.595505909103545e-27
5930.6172887635485,3.894590365380145e-27
5931.984876011736,3.7863986795235445e-27
5933.349521336949,3.618690512986862e-27
5934.717738631933,3.719545388175853e-27
5936.0830126486,3.703422910500291e-27
5937.451860280644,3.538766169988494e-27
5938.817763278403,3.6681430433049455e-27
5940.183980500352,3.6082037984657196e-27
5941.553773806525,3.5596197103064114e-27
5942.920620444101,3.641110881283433e-27
5944.2910448134,3.6590580338243975e-27
5945.658521156573,3.842010863502497e-27
5947.02957687973,3.756442907030375e-27
5948.397683218606,3.6960072561736864e-27
5949.766104288548,3.76596754021586e-27
5951.138107211303,3.77967047210511e-27
5952.507158712183,3.646433138252745e-27
5953.879793716033,3.7758418647231074e-27
5955.249475938291,3.6648691796452765e-27
5956.622743314438,3.862013408098516e-27
5957.993056548646,4.018553092018589e-27
5959.363685021613,3.9453236737942795e-27
5960.737901125286,3.962921463870975e-27
5962.109161046141,3.866948127589536e-27
5963.484010250522,3.848516249657066e-27
5964.855901910172,3.742179760422106e-27
5966.23138450693,3.698665179231867e-27
5967.603908196417,3.730109663657758e-27
5968.976747633175,3.711758057608418e-27
5970.353180487856,3.932925397603715e-27
5971.726652391092,3.7823634296017784e-27
5973.103719367736,3.779049536368872e-27
5974.477824028827,3.829223245998717e-27
5975.855525419574,3.766571280906195e-27
5977.230263130031,3.730466798483796e-27
5978.605317097091,3.7533111043998105e-27
5979.983970278624,3.90266382717347e-27
5981.359657732395,3.974250459083598e-27
5982.738946058795,3.82405709462198e-27
5984.115267291124,3.757737523544596e-27
5985.495191055002,4.0252021627954924e-27
5986.8721463578695,3.770562613404123e-27
5988.249418427496,3.725555036780519e-27
5989.630295517494,3.808128229184449e-27
5991.00820209571,3.922595297373263e-27
5992.38971535513,3.910000211587416e-27
5993.768256734253,3.742767782351069e-27
5995.150406456177,3.9660107952667166e-27
5996.52958292866,3.778985114216016e-27
5997.912369406305,3.833558913358883e-27
5999.292181264735,3.801252525071648e-27
6000.672310547069,3.649493814621416e-27
6002.056052328553,3.8775279936576325e-27
6003.436817435793,3.8297537302428566e-27
6004.821196706461,3.740032783387642e-27
6006.202597931531,3.924815542678138e-27
6007.587614985072,3.921646321572215e-27
6008.969652621033,3.699489800876487e-27
6010.352008192935,3.79057419626841e-27
6011.7379820913175,3.865509793449013e-27
6013.120974513777,3.932477200879512e-27
6014.507586929677,4.101931729582874e-27
6015.891216496089,3.917546999428283e-27
6017.278467723672,3.5677376011158816e-27
6018.66273472757,3.7838217541571e-27
6020.047320180272,3.950868992826686e-27
6021.435529796186,3.696160031124589e-27
6022.820753126751,3.728105768668205e-27
6024.209602290176,3.798885473301801e-27
6025.5954637924715,3.724268181585829e-27
6026.984952798049,3.764099155739177e-27
6028.371452766081,3.63212255332176e-27
6029.758271696611,3.7358762875643256e-27
6031.148720636495,3.725682943860565e-27
6032.536178473848,3.681141355781698e-27
6033.927267992901,3.730330357499629e-27
6035.315365031421,3.80616591448098e-27
6036.707095424756,3.9566476180016915e-27
6038.095831958924,3.884565761649778e-27
6039.484887970107,3.883671273787718e-27
6040.877579846221,3.787081455501674e-27
6042.26727579485,3.6822302753769104e-27
6043.660609283453,3.855873224366765e-27
6045.050945464346,3.698362133316552e-27
6046.444920861026,4.028689321590843e-27
6047.835897569138,3.9372332304578284e-27
6049.227194269615,3.7947917594855904e-27
6050.622132700046,3.867825599027145e-27
6052.014070370253,3.685605086326022e-27
6053.409651448156,3.574586347699058e-27
6054.802230383389,3.912667445841814e-27
6056.198454404833,3.788852358878968e-27
6057.59167490052,3.5266905749398605e-27
6058.985215904751,3.637553938840299e-27
6060.382404513419,3.8669958409371846e-27
6061.77658752133,3.6856298195818416e-27
6063.174419814127,3.848951656486219e-27
6064.569245121489,3.915684608429899e-27
6065.967721394961,3.760674968804512e-27
6067.363189297681,3.657195735684277e-27
6068.758978225957,3.74443650860814e-27
6070.15842064263,3.562689536420366e-27
6071.554852610205,3.705556524090085e-27
6072.954939749335,3.923273803016479e-27
6074.352015052455,3.8671108576004e-27
6075.752747211066,3.678919866373764e-27
6077.150466146116,3.759900899625738e-27
6078.548506624569,3.8080814170427554e-27
6079.950206484868,3.724208492861958e-27
6081.348891039908,3.815236148318776e-27
6082.751236662669,3.801292750611289e-27
6084.15056559102,3.6688401151933185e-27
6085.5535572737435,3.782894377376624e-27
6086.953530872269,3.775134808614216e-27
6088.353826532881,4.0300019082159916e-27
6089.757787478295,3.9542733135373976e-27
6091.158728254453,3.773270217701965e-27
6092.563336004008,3.735690187025532e-27
6093.9649221929185,3.631816876486171e-27
6095.370177044599,3.517139051796614e-27
6096.7724089436015,3.520350448181498e-27
6098.178311195526,3.643248712739658e-27
6099.581189102099,3.621107318918284e-27
6100.984389738892,3.546343436556219e-27
6102.391263264284,3.679569962222765e-27
6103.795110354946,3.451065700418842e-27
6105.202632026304,3.899422680140942e-27
6106.607125868654,3.692058774968914e-27
6108.01529598458,3.6296457514843645e-27
6109.420436876577,3.9681592775857396e-27
6110.825901019391,3.66261543659743e-27
6112.235043975547,3.812630705245514e-27
6113.641155615025,3.681845687238365e-27
6115.050947762675,3.581060916610116e-27
6116.457707197117,3.7916623484687e-27
6117.86814883534,4.029696351157249e-27
6119.275556363188,3.815619922210744e-27
6120.683287663288,3.5839732498109245e-27
6122.0947037110345,3.708760827102122e-27
6123.503083552277,3.849140074160586e-27
6124.915149838727,3.9269804593614555e-27
6126.324178519895,3.9292452137648655e-27
6127.736895344614,3.802187319089757e-27
6129.146573164627,3.789630219105655e-27
6130.55657527917,3.787210047835891e-27
6131.970268085233,3.6001815388679094e-27
6133.380919787082,3.623693188969507e-27
6134.795263880752,3.789886277058522e-27
6136.2065654691705,3.6048505458460646e-27
6137.621561150494,3.7660421003474574e-27
6139.033512924885,3.717125300865823e-27
6140.445789516927,3.6326150734601174e-27
6141.8617627539525,3.624544494130227e-27
6143.274689981151,3.6613271306215814e-27
6144.691315556375,3.717952343038208e-27
6146.104893718478,3.803247293994177e-27
6147.522171932433,3.5466302564423926e-27
6148.936401329324,3.472299946167807e-27
6150.350956067829,3.574985041554635e-27
6151.7692134143845,3.580104995346566e-27
6153.1844198375875,3.4908256411723444e-27
6154.60333057463,3.6896380551941734e-27
6156.019188982761,3.700085363651692e-27
6157.4387534113075,3.7685662018469196e-27
6158.855264104736,3.976170744625461e-27
6160.272100664588,4.005781667143227e-27
6161.692645805175,3.628131461481193e-27
6163.110135100958,3.574113460337497e-27
6164.531334686018,3.690451341897083e-27
6165.949477018448,3.8754447644234845e-27
6167.371331349483,3.843039137259107e-27
6168.790127019413,3.6507402016341815e-27
6170.209249081423,3.732662324581487e-27
6171.6320857064875,3.949144483680205e-27
6173.051861557358,3.797492039921563e-27
6174.475353682581,3.765297390251463e-27
6175.895783623513,3.873934632938979e-27
6177.319931550884,3.8933682922134915e-27
6178.741015883216,3.812147617882431e-27
6180.1624271341325,3.8534150506425555e-27
6181.587558940072,3.633152591142335e-27
6183.009625034478,3.747719707538482e-27
6184.435413397965,3.9265079207966715e-27
6185.858134637546,3.754830749633783e-27
6187.284579861057,3.5129673094143864e-27
6188.707956547638,3.826593813649021e-27
6190.131660680156,3.580028650524134e-27
6191.559091369333,3.7670426500536496e-27
6192.98345140167,3.80776703936303e-27
6194.411539707489,3.5521950768997395e-27
6195.836555941817,3.896376602052041e-27
6197.265302167242,3.782713074270464e-27
6198.690974905874,3.772718103971349e-27
6200.1169756186455,3.6942201305390865e-27
6201.546708899394,3.671119272978994e-27
6202.973366570018,3.8461037602130096e-27
6204.403758528211,4.0099370262944955e-27
6205.831073459348,3.845634629263877e-27
6207.262124398438,3.7075766851735184e-27
6208.690096892887,3.7369898635380665e-27
6210.121807116466,3.709849010059424e-27
6211.550437477165,3.713464184494587e-27
6212.979396492403,3.98107057099906e-27
6214.412095818996,3.747517783133555e-27
6215.841713154974,3.949462838260454e-27
6217.275072525467,3.8089490189057875e-27
6218.705348485475,3.667438576782426e-27
6220.139368203951,3.8294697192488584e-27
6221.570303091415,3.765443857422862e-27
6223.001567163568,3.5042158767822186e-27
6224.436577580584,3.430810968276369e-27
6225.868501035417,3.631071313963649e-27
6227.30417256105,3.880645425116433e-27
6228.736755702341,3.960195937950488e-27
6230.173088641165,3.830543521596834e-27
6231.60633177283,3.609017924063871e-27
6233.039904620194,3.738211139829746e-27
6234.4772298556545,3.624670286696392e-27
6235.911463149349,3.595263317545601e-27
6237.349450559865,3.834485922515991e-27
6238.784344604158,3.819209963404512e-27
6240.222994494791,3.67784378990575e-27
6241.658549594091,3.708973191530301e-27
6243.094434940954,3.700617766604658e-27
6244.5340787289,3.7240538896791294e-27
6245.970625587462,3.786669636371745e-27
6247.410932618618,3.7227863396707414e-27
6248.848141293637,3.801290513834118e-27
6250.28911187356,3.8798525116862024e-27
6251.726982669934,4.003327014935395e-27
6253.165184246594,3.952697235748325e-27
6254.607150327088,3.775363112535971e-27
6256.046014482533,3.7536417744616596e-27
6257.488644876116,3.462053434164254e-27
6258.928171915596,3.8629986868045106e-27
6260.371466928317,3.869208199659167e-27
6261.811657157222,3.703724446664751e-27
6263.252178699995,3.838618876110382e-27
6264.696470819131,3.9694456566957034e-27
6266.137656009497,3.9921472904509656e-27
6267.5826135133275,3.8633254487616276e-27
6269.024462657027,3.7570911902721424e-27
6270.470085852094,3.7551966434940776e-27
6271.912599255011,3.728504653887975e-27
6273.35544450624,3.6023497229592716e-27
6274.802066416156,3.843067867647161e-27
6276.245576385509,3.829457693353482e-27
6277.692864753453,3.8579547956308985e-27
6279.137039747164,3.855853191333024e-27
6280.584994880173,3.6815945299885825e-27
6282.029835204619,3.573369768558611e-27
6283.475007912683,3.821479992026953e-27
6284.923963371571,3.688101569536802e-27
6286.369801870016,3.761012384026688e-27
6287.819424861997,3.858428708309877e-27
6289.265929457552,3.7145704372730565e-27
6290.716220290158,3.655480549451075e-27
6292.163391289695,3.844803847024728e-27
6293.61089520902,3.8620400913513606e-27
6295.062187981131,3.8178249647786e-27
6296.510358764825,3.7123138265016014e-27
6297.962320146828,3.77327293823487e-27
6299.411158102115,4.067754621368863e-27
6300.863788402039,3.324208276045162e-27
6302.313293836285,3.938383445209276e-27
6303.763132727352,3.8770648565937245e-27
6305.216766583012,3.515955812576765e-27
6306.667273414168,3.683620093836383e-27
6308.121576958257,3.743348638354582e-27
6309.572752037223,3.9029299144449495e-27
6311.027725578265,3.799111807774088e-27
6312.479569212902,3.7452956069395315e-27
6313.931746842259,3.6641869063588246e-27
6315.3877255578755,3.5006512593694284e-27
6316.840572204777,3.561671675503268e-27
6318.2972216890985,3.925407812228633e-27
6319.750737661762,4.138725081145377e-27
6321.2080582238095,3.904465076749725e-27
6322.662243830593,3.824697670942173e-27
6324.120235779532,3.9925119768851445e-27
6325.575091328935,3.7611875819083044e-27
6327.030281565945,3.853674463041818e-27
6328.489280774739,3.783180614342069e-27
6329.945141417202,3.646768414854861e-27
6331.40481278624,3.710903317325627e-27
6332.86134414301,3.8679406509905066e-27
6334.321687981956,3.781713060600551e-27
6335.778890362031,3.837271461576901e-27
6337.2364279696,3.723223879786391e-27
6338.697780693213,3.691719466091844e-27
6340.155989787666,3.703649850477504e-27
6341.618015755786,3.655880420164023e-27
6343.0768966464775,3.7102196889196395e-27
6344.5395961692675,4.005802163687147e-27
6345.999149165695,3.6418860364729454e-27
6347.45903793037,3.8844207917263356e-27
6348.922747965262,4.079238444986337e-27
6350.3833092999985,3.7172171818967804e-27
6351.84769366541,3.728410546694865e-27
6353.308927880062,3.699512300518733e-27
6354.773986886655,3.823981440594925e-27
6356.235894291217,3.71262680768837e-27
6357.698138005656,3.6350866779668805e-27
6359.16420915441,3.7604946433116174e-27
6360.627126523835,3.708248432622184e-27
6362.093873090873,3.629070044704488e-27
6363.557464425637,3.97499172782812e-27
6365.024886722123,3.883844448216468e-27
6366.48915233272,3.645164663345185e-27
6367.953754795697,3.692478752549793e-27
6369.422190867032,3.733531186539748e-27
6370.88746807167,3.8087441756951505e-27
6372.356580650807,3.706741931780098e-27
6373.822532907958,3.604688898311105e-27
6375.292322306564,3.6464578865089235e-27
6376.758949927224,3.6968173465141175e-27
6378.225914943642,3.5693072201639e-27
6379.69671975242,3.690845088207893e-27
6381.164360598926,3.705983219263207e-27
6382.635843006781,3.690197887684441e-27
6384.104159994729,3.8247015979601654e-27
6385.576320313833,3.9059199283731e-27
6387.04531375472,3.596422148000743e-27
6388.514645135619,3.607260004356586e-27
6389.987822502855,3.700537597817065e-27
6391.457830804024,3.77872324349802e-27
6392.931686863375,3.6935521310069285e-27
6394.402372396671,3.573859402158413e-27
6395.87690746081,3.7101433276821346e-27
6397.348270538234,3.591401160217466e-27
6398.8199721008,3.609654159548653e-27
6400.295525853674,3.659323668219962e-27
6401.767905428454,3.7061952095958446e-27
6403.244138968241,3.660382303658904e-27
6404.717196867592,3.4751568481242994e-27
6406.194110507472,3.777878033612248e-27
6407.667847043899,3.795181060850906e-27
6409.1419226114795,3.911882583050959e-27
6410.619856583343,3.875567012530695e-27
6412.094611256839,3.5665149308941864e-27
6413.573226112183,3.520858916349459e-27
6415.0486602044575,3.551082512331212e-27
6416.527956256964,3.495527716084063e-27
6418.004070081025,3.743373660778268e-27
6419.480523483132,3.8043255101241996e-27
6420.960841513523,3.5272259467623304e-27
6422.437975117012,3.5859135736866014e-27
6423.918975129217,3.527938884901458e-27
6425.3967892474575,3.6930528572488574e-27
6426.878471555666,3.606872068570364e-27
6428.35696650217,3.5044822499508e-27
6429.835801574493,3.599369511726203e-27
6431.3185075091405,3.5790398101616586e-27
6432.79802388008,3.6920226870001505e-27
6434.281412896649,3.7460081831471975e-27
6435.761610880079,3.5749894347779696e-27
6437.245683293265,3.4095975792251814e-27
6438.726563203205,3.576815568564927e-27
6440.211319327847,3.9224739156413084e-27
6441.69288147846,3.527643723122545e-27
6443.174784460498,3.607179816854665e-27
6444.660566335137,3.595325032023744e-27
6446.143152029177,3.5322396158031684e-27
6447.6296184028215,3.6786592217231755e-27
6449.112887123388,3.7696293473559094e-27
6450.600038311386,3.624966534393018e-27
6452.0839903731485,3.638790911264186e-27
6453.568283816133,3.517827846078978e-27
6455.056462408768,3.479627412093637e-27
6456.541439665038,3.5974641355435824e-27
6458.030303860845,3.469092634494194e-27
6459.515965245433,3.469552212124019e-27
6461.00551536027,3.599528008903572e-27
6462.491861188352,3.660642987704879e-27
6463.97854894834,3.566090517975188e-27
6465.469128125123,3.4010297801434475e-27
6466.956500801456,3.3927379002533585e-27
6468.447766687359,3.677826687469111e-27
6469.93582459558,3.460781271612569e-27
6471.4277775069695,3.435115576501258e-27
6472.916520962763,3.467742448796884e-27
6474.405606902032,3.375382459849847e-27
6475.898590535348,3.518770991922787e-27
6477.388362495803,3.349599161040299e-27
6478.8820339459735,3.443181178453577e-27
6480.372492243664,3.486240418054029e-27
6481.866851827563,3.370870837992185e-27
6483.3579967786845,3.309126996767135e-27
6484.849484765744,3.4452786652439584e-27
6486.34487673423,3.451989507829653e-27
6487.8370518490965,3.47444779697397e-27
6489.333132743954,3.360200352628086e-27
6490.825995303188,3.3449859045032474e-27
6492.322765441804,3.4180487995551956e-27
6493.816315762113,3.2298526210415325e-27
6495.31020967171,3.48087594072917e-27
6496.808013860255,3.386856456590097e-27
6498.302596006069,3.2543925120708555e-27
6499.801090232293,3.2928134738093125e-27
6501.296360931392,3.365975539280892e-27
6502.795545513197,3.301047009036986e-27
6504.291505082798,3.33251937413351e-27
6505.7878087959325,3.538522188801596e-27
6507.288029095694,3.380329248098174e-27
6508.78502215524,3.340996003836322e-27
6510.285933605783,3.588761181209242e-27
6511.783616329321,3.3363594045591345e-27
6513.285219249057,3.162602048892932e-27
6514.783591954317,3.1403153515871387e-27
6516.282309358247,3.335967647146382e-27
6517.78494966666,3.3727929353675295e-27
6519.284357528989,3.182993381411787e-27
6520.7876901030795,3.259430313222818e-27
6522.2877887419,3.3058703447229156e-27
6523.791813900594,3.1912392160028807e-27
6525.292603634146,2.9532955643945236e-27
6526.793738622404,3.022619152063159e-27
6528.298802843189,3.349391794264073e-27
6529.800629403624,3.232890580374877e-27
6531.306387006783,3.063279678576946e-27
6532.808905458001,3.2129617874883695e-27
6534.315356762974,3.252745850307132e-27
6535.818567423731,3.206480343335619e-27
6537.322123896126,3.2694016547258784e-27
6538.829615939302,3.372659108168971e-27
6540.333865099451,3.4908400514702e-27
6541.842051643496,3.417533172188689e-27
6543.34699381052,3.26372776075435e-27
6544.855875175392,3.3174722115265175e-27
6546.361510668558,3.3979245214928455e-27
6547.867492531192,3.0743903590477304e-27
6549.377416313084,3.357262418658374e-27
6550.884091980847,3.394216698219516e-27
6552.394711383909,3.262379575213614e-27
6553.9020811764385,3.274357801742979e-27
6555.413396521145,3.373055502837449e-27
6556.921460758223,3.190598599546363e-27
6558.433472365191,2.976359190172714e-27
6559.942231366748,2.9963414754343676e-27
6561.451337456331,3.098812772638349e-27
6562.964393642861,2.9541679727898812e-27
6564.474194976904,2.7166382185579752e-27
6565.987948227702,2.997950087979055e-27
6567.498445126504,3.346380918224623e-27
6569.012895762707,3.127022064523406e-27
6570.524088546713,3.1189530291994962e-27
6572.035628978634,3.157220665325961e-27
6573.551125879412,3.012676606109448e-27
6575.063362677293,3.1455715309482202e-27
6576.579557766776,3.066307722833605e-27
6578.092491251433,3.202279665637013e-27
6579.609384851274,3.15604278395637e-27
6581.12301534367,2.9869445465971035e-27
6582.636994044771,2.9354017423643057e-27
6584.15493559692,2.9271222145287653e-27
6585.669611787292,2.931885500844516e-27
6587.188252654393,3.0367537502535752e-27
6588.703626655367,3.220530141066862e-27
6590.222967159596,3.362374213735129e-27
6591.7390392926545,3.3410339456483665e-27
6593.255460196115,3.1953091455987375e-27
6594.775850343105,3.251737841600269e-27
6596.292969860957,3.360035000000387e-27
6597.814060450967,3.377574818201308e-27
6599.331878905061,3.3701476547805544e-27
6600.853670260784,3.447275232132142e-27
6602.372187973121,3.53141696611182e-27
6603.891055018462,3.341129826914335e-27
6605.413897710128,3.297166949364029e-27
6606.933464496797,3.4282980597081876e-27
6608.457008761368,3.408093742505512e-27
6609.977275611735,3.26714165276939e-27
6611.501521772428,3.433067349720469e-27
6613.022489009011,3.323311132858876e-27
6614.543806142109,3.4268523164112694e-27
6616.069105334656,3.303099979499362e-27
6617.5911233378365,3.1820970767679428e-27
6619.117125234998,3.2368265847120426e-27
6620.639844431151,3.074748421562594e-27
6622.1665493566625,3.315605422029977e-27
6623.689970068827,3.281500483196175e-27
6625.213741241924,3.264644916942205e-27
6626.741500897939,3.224947551086669e-27
6628.265974071693,3.1666941262979497e-27
6629.794437565857,3.3875095030888704e-27
6631.31961306368,3.2284795309637906e-27
6632.848780720251,3.274812404806953e-27
6634.374658865702,3.340601739654903e-27
6635.900888037416,3.1232324435388567e-27
6637.431112125878,2.9163931681485733e-27
6638.9580444306475,3.259564185808489e-27
6640.488973492621,3.056978583868098e-27
6642.01660925438,3.1030726476797918e-27
6643.548243614647,3.110017039909564e-27
6645.076583157476,3.1124569607662225e-27
6646.605274292809,3.243173567875331e-27
6648.1379667891,3.253302199374703e-27
6649.667362191713,3.1687963019023693e-27
6651.200760798711,3.402035501058615e-27
6652.730860793062,3.436646897533674e-27
6654.26496583607,3.388219518890508e-27
6655.795770746762,3.390226459729796e-27
6657.326927817114,3.1771647716728273e-27
6658.862092703026,3.5347815519701506e-27
6660.393955176714,3.465637935973256e-27
6661.929827312362,3.4385508093946564e-27
6663.462395514365,3.532695324571608e-27
6664.998975225578,3.523679731818104e-27
6666.532249481024,3.496692069455078e-27
6668.065876464199,3.556911054814377e-27
6669.603517727952,3.548544550548189e-27
6671.137851252351,3.5536971919005796e-27
6672.676200906704,3.547528117147849e-27
6674.2112412978295,3.460053946798127e-27
6675.75029966914,3.3608568007675875e-27
6677.286047252646,3.432785129494735e-27
6678.825814667419,3.503752603118393e-27
6680.362269769109,3.510126056867408e-27
6681.899078330276,3.5710940305935844e-27
6683.439909499826,3.5708666733556045e-27
6684.977426067969,3.250154987529651e-27
6686.518967097708,3.413340798546959e-27
6688.057191999004,3.576853809064264e-27
6689.599443215966,3.608560366090867e-27
6691.138376776746,3.550394748779961e-27
6692.677664367168,3.488261824432568e-27
6694.220981054852,3.464638722617504e-27
6695.760977794338,3.3141856535854314e-27
6697.305005487289,3.366357639804809e-27
6698.845711702543,3.586119332220586e-27
6700.39045072832,3.6121171339846595e-27
6701.931866746197,3.409951794482199e-27
6703.473637364802,3.4801666818030076e-27
6705.019443580015,3.6815977499743285e-27
6706.561924491614,3.537266302799089e-27
6708.1084428590175,3.5323134289039896e-27
6709.6516343908415,3.6973281954281664e-27
6711.198865238524,3.7005973196601364e-27
6712.742767717955,3.517153679080312e-27
6714.287025370122,3.6526730601414945e-27
6715.835325128726,3.6141719322461144e-27
6717.380294219663,3.430853481538599e-27
6718.929307279232,3.475824901087398e-27
6720.474988136695,3.721081357054217e-27
6722.024714825846,3.57383555293675e-27
6723.571107777748,3.288774513207872e-27
6725.117856475315,3.529887797544918e-27
6726.668653799651,3.574734593123736e-27
6728.216115083611,3.430872282338376e-27
6729.767626859539,3.48807144238489e-27
6731.315801058178,3.621187933571171e-27
6732.868027614846,3.6038707642944045e-27
6734.416915056605,3.712044434300181e-27
6735.966158817885,3.6455334438262344e-27
6737.519457736781,3.432514415502987e-27
6739.0694152339265,3.349045259118302e-27
6740.623429756898,3.481255333775088e-27
6742.174101318728,3.566655916010883e-27
6743.728831775454,3.3586815122701095e-27
6745.280217730937,3.3390094470567166e-27
6746.831960580721,3.509026522876021e-27
6748.387765129504,3.600060169700895e-27
6749.940222866484,3.594488152028425e-27
6751.496744173685,3.5558817340704135e-27
6753.049917127209,3.628123228103509e-27
6754.607155523038,3.590328595471068e-27
6756.161044022604,3.562051477920789e-27
6757.7152899921775,3.5721845558053085e-27
6759.273604212686,3.35799938055292e-27
6760.828566222641,3.555119156999505e-27
6762.387598357772,3.735822195060012e-27
6763.943276737988,3.674579629671378e-27
6765.503027118484,3.591459566104397e-27
6767.059422198991,3.641982582203391e-27
6768.616175326142,3.63495950577584e-27
6770.177003266733,3.701550426314492e-27
6771.734473589311,3.480395498149353e-27
6773.296020602594,3.499336658425508e-27
6774.854208451011,3.5425275763509906e-27
6776.416474868262,3.394081108330262e-27
6777.975380573083,3.5584630451900976e-27
6779.534644902113,3.576656200527791e-27
6781.097990617673,3.5978241105666155e-27
6782.657973299039,3.7354386503705e-27
6784.222039247229,3.6736186983093624e-27
6785.782740611877,3.370963184590158e-27
6787.347527124508,3.395504656009693e-27
6788.908947503534,3.46966806232061e-27
6790.470727085269,3.2363580514693196e-27
6792.036594637226,3.424795886035937e-27
6793.599093730072,3.5480148819390094e-27
6795.165682676467,3.269907056508851e-27
6796.728901611906,3.503456189616369e-27
6798.296212285087,3.420208963865972e-27
6799.860151394747,3.609426171321764e-27
6801.428184127211,3.685793852948251e-27
6802.992843742878,3.585166073698801e-27
6804.557863306433,3.5584102330090676e-27
6806.126979320889,3.622941228388661e-27
6807.692719888216,3.546448034453216e-27
6809.262558793676,3.6937907431546265e-27
6810.829020696939,3.538873506774017e-27
6812.399582826439,3.4045039646418805e-27
6813.966766397958,3.558905376955854e-27
6815.534310497998,3.4352121682029175e-27
6817.105957656934,3.761490340019201e-27
6818.674223923798,3.801935295133028e-27
6820.246595139835,3.594575230377228e-27
6821.815583906225,3.505298624953022e-27
6823.388679512936,3.67721456764634e-27
6824.958391111706,3.7941894395406205e-27
6826.528463820568,3.5555722929540824e-27
6828.102646206978,3.75318783897315e-27
6829.673442247591,3.499911795564855e-27
6831.24834985908,3.323285479222617e-27
6832.819869564685,3.6313007163035656e-27
6834.395502735364,3.3645035030938634e-27
6835.967746439353,3.847640155673473e-27
6837.540351835939,3.8501643783054094e-27
6839.1170735394035,3.758820018040364e-27
6840.690403434551,3.654238005280973e-27
6842.267851532956,3.487148164781818e-27
6843.841906260441,3.652215357288434e-27
6845.420081088438,3.691767254514807e-27
6846.994860982189,3.501028891810248e-27
6848.570003151984,3.429995971104389e-27
6850.149268268682,3.469670865513601e-27
6851.725136105728,3.403196890916602e-27
6853.305128789117,3.2892909641119785e-27
6854.881722627729,3.5073435336723995e-27
6856.462443212998,3.573963663041891e-27
6858.039763387643,3.4805191949635334e-27
6859.617446422722,3.603423019437638e-27
6861.199259055439,3.887054226278308e-27
6862.777668928345,3.663197071610138e-27
6864.360210301391,3.4906788357405565e-27
6865.939347346976,3.6345953640021614e-27
6867.522617796083,3.512030669904808e-27
6869.102482349357,3.3470881948149976e-27
6870.682710348396,3.543824101975618e-27
6872.267074606534,3.683114123159735e-27
6873.848030615863,3.441810906426457e-27
6875.4331247898635,3.505812729794463e-27
6877.0148091448755,3.5986028324565566e-27
6878.600633571011,3.574707961657162e-27
6880.183046607256,3.587172336915817e-27
6881.765823675541,3.704576354172463e-27
6883.352743675134,3.66757460968855e-27
6884.936249928062,3.742933332014913e-27
6886.523901020947,3.59860013570787e-27
6888.108136794457,3.666675452484228e-27
6889.6965193174465,3.939782648051014e-27
6891.281484947626,3.398177883293947e-27
6892.866815197066,3.6087459550391075e-27
6894.456295060785,3.546291262808271e-27
6896.042355671119,3.5476162955975596e-27
6897.632567807459,3.887033233523073e-27
6899.2193591151645,4.1351750717667994e-27
6900.810303861481,3.7449657919803454e-27
6902.39782620319,3.7250892746273325e-27
6903.985713752326,3.662065241481829e-27
6905.577757609495,3.6063707169429376e-27
6907.1663766976735,3.7191365409104365e-27
6908.759154008692,3.858901550542785e-27
6910.348504972931,3.656874474010045e-27
6911.942016075703,3.4802407530437256e-27
6913.532099253177,3.555175913556027e-27
6915.122548227197,3.725884004362119e-27
6916.717160213799,3.794037943386172e-27
6918.308341906907,3.811323796883128e-27
6919.903688530495,3.956077133584613e-27
6921.495603280255,3.676543721124412e-27
6923.091684879276,3.567449059562076e-27
6924.684333023406,3.518163835579893e-27
6926.281149936463,3.4690792608438886e-27
6927.8745318128385,3.50033376277302e-27
6929.4682802446205,3.6168140323866285e-27
6931.066200325341,3.847450245057627e-27
6932.66068299627,3.62726130289832e-27
6934.259339238014,3.759216087754318e-27
6935.854556486353,3.8759327368079035e-27
6937.45394922827,3.598917708548469e-27
6939.04990139244,3.786136405181325e-27
6940.646220703308,3.421472177044523e-27
6942.24671839241,3.394171341767381e-27
6943.843773126828,3.5911154731711935e-27
6945.445008164456,3.7639702548659816e-27
6947.042798661233,3.795928260423548e-27
6948.644771387084,3.600624225409931e-27
6950.243297985186,3.395307886148808e-27
6951.8421923222295,3.741637724825494e-27
6953.4452717776585,3.7507887937872875e-27
6955.044902724566,3.487842627654421e-27
6956.648720717941,3.545358304620553e-27
6958.249088614067,3.7225927767931574e-27
6959.85364548563,3.561972870691028e-27
6961.454750670488,3.596344048166289e-27
6963.056224187489,3.6881490903078256e-27
6964.661889573898,3.5417636321144824e-27
6966.26410088899,3.406167809645996e-27
6967.870506004681,3.8549756992011985e-27
6969.473455457766,3.690149117325266e-27
6971.080600643533,3.7601132070338664e-27
6972.684288574671,3.675273463358857e-27
6974.28834543211,3.495393873469247e-27
6975.896600920871,3.576700565176094e-27
6977.501396766543,3.7138133336447845e-27
6979.110393177845,3.656997765876972e-27
6980.715928352203,3.5497851410552284e-27
6982.325666027389,3.531551919290797e-27
6983.931940871041,3.5464220284295966e-27
6985.538585236109,3.547835039526632e-27
6987.149435005321,3.6495551442189774e-27
6988.7568195506865,3.711878009068241e-27
6990.368411437624,3.6230705030938934e-27
6991.976536504287,3.582215133935166e-27
6993.588870850843,3.579264474568843e-27
6995.197736779962,3.562520148291942e-27
6996.806972826575,3.65809787814263e-27
6998.420421061077,3.61274941754188e-27
7000.030398481973,3.475721490817361e-27
7001.644590031312,3.538802744129977e-27
7003.255309168043,3.6172364682988245e-27
7004.870244374663,3.498385970786274e-27
7006.481705568936,3.49853999873125e-27
7008.09353747774,3.632408327141183e-27
7009.709588369123,3.5091710723543946e-27
7011.322162848122,3.3613588623820416e-27
7012.938958253385,3.481142107556925e-27
7014.552275644683,3.7183266788301646e-27
7016.169815906822,3.56878420003947e-27
7017.783876552678,3.485495909447948e-27
7019.398308511062,3.463922970911272e-27
7021.016966257678,3.511358110992599e-27
7022.6321419841015,3.489926949316864e-27
7024.251545445572,3.403061524190997e-27
7025.867465282688,3.552356028093986e-27
7027.487614802566,3.63805688608183e-27
7029.104279093184,3.538568737244106e-27
7030.721315295297,3.5448212955577735e-27
7032.342584102268,3.558980138582074e-27
7033.9603652721935,3.499124615584291e-27
7035.582380996935,3.684188084409591e-27
7037.200907477878,3.564991032922569e-27
7038.823670464495,3.507763896738412e-27
7040.4429425998205,3.43071127358458e-27
7042.066453192577,3.3017963516086556e-27
7043.686471325807,3.292895666660174e-27
7045.306862142081,3.495607588052104e-27
7046.93149434394,3.426804342247247e-27
7048.552631673494,3.2783786823103826e-27
7050.17801234264,3.397836875988027e-27
7051.799896529393,3.550759520693198e-27
7053.426026010641,3.3566882561733415e-27
7055.04865739867,3.0552406573089475e-27
7056.671662070918,3.286972520917632e-27
7058.298914970541,3.49889922352841e-27
7059.922667360272,3.392062245154879e-27
7061.550669934533,3.328020564968739e-27
7063.17517038622,3.454294638520705e-27
7064.803922980496,3.261471632200668e-27
7066.429171838771,3.609098366331756e-27
7068.05479458341,3.6188179380049265e-27
7069.684672408249,3.558291076244443e-27
7071.311044076516,3.472756387229089e-27
7072.941672785296,3.332938072605457e-27
7074.568793722218,3.579161828305678e-27
7076.200173660872,3.797388480615275e-27
7077.828044211639,3.467101628249517e-27
7079.456289251887,3.400231239927769e-27
7081.088796236215,3.472215177940748e-27
7082.717791408181,3.316317404316257e-27
7084.351050487703,3.5171765139776166e-27
7085.9807961369725,3.458578694176444e-27
7087.614807658178,3.383861303647984e-27
7089.245304130496,3.392363658563414e-27
7090.876175696384,3.452835465810408e-27
7092.511316081303,3.4704200295612756e-27
7094.14293898895,3.38372202101952e-27
7095.778832682269,3.433650704588672e-27
7097.411207277815,3.4523219054133926e-27
7099.047854626583,3.4793985928081056e-27
7100.6809812563315,3.401875993801102e-27
7102.314483584715,3.249507077174326e-27
7103.95226161817,3.3936283743392284e-27
7105.5865165003015,3.376210381114965e-27
7107.225049057321,3.390265530477756e-27
7108.8600568399015,3.509392262120509e-27
7110.4993442680925,3.461017776489858e-27
7112.135105297984,3.258410241884787e-27
7113.771242632551,3.466133546208796e-27
7115.411662569339,3.3931603658217444e-27
7117.0485536716,3.2411006956591265e-27
7118.689729349075,3.2478219267892204e-27
7120.32737456629,3.2935360342855494e-27
7121.969306332622,3.254739283475514e-27
7123.6077060122125,3.323444341110553e-27
7125.2464826034975,3.279540725533908e-27
7126.889548705278,3.183427329777743e-27
7128.52908028016,3.258968565051617e-27
7130.172903341715,3.514144256642022e-27
7131.813190248017,3.661312930357187e-27
7133.457770618077,3.391352962324353e-27
7135.098813203779,3.1333024738818548e-27
7136.740233309172,3.2805230063537825e-27
7138.38594984448,3.320608811884302e-27
7140.028126151336,3.310353932767593e-27
7141.674600867472,3.423232303269954e-27
7143.317533724175,3.2201945580111782e-27
7144.964766970431,3.3549400604735504e-27
7146.608456725523,3.3939025052129875e-27
7148.252524609282,3.3949333317792995e-27
7149.900895853537,3.2870972240727726e-27
7151.545721158591,3.240516917434434e-27
7153.1948518066965,3.7373128214289686e-27
7154.840434881989,3.2279450311793597e-27
7156.490325283802,3.277890152080005e-27
7158.136666478437,3.1584205589812695e-27
7159.7833864117,3.128966240613193e-27
7161.434416647219,3.6117893508361674e-27
7163.081895223575,3.366263087481341e-27
7164.733686087941,3.257062862987299e-27
7166.381923656896,3.16895074976787e-27
7168.03447550053,3.1398656358707485e-27
7169.683472411752,3.2052996774333038e-27
7171.336785585237,3.309984289358621e-27
7172.986542188553,3.304453035744993e-27
7174.636678316208,2.944219861583488e-27
7176.291133688035,3.308747456617468e-27
7177.942030032623,3.3389590510776566e-27
7179.597247611255,3.300873430563605e-27
7181.248904523005,3.66676371571956e-27
7182.904884659591,3.181336124523186e-27
7184.557302488897,3.320436391328984e-27
7186.210100454755,3.2195547622096766e-27
7187.867224632165,3.083611838049468e-27
7189.52078404126,3.239648238499732e-27
7191.178671654994,3.5353846473332235e-27
7192.832992858126,3.5178565498934355e-27
7194.491644259897,3.37432204413416e-27
7196.146727608023,3.307987808887625e-27
7197.802191705898,3.408989931677201e-27
7199.461988993948,3.37786114274378e-27
7201.118215763348,3.2074586329601365e-27
7202.7787777192225,3.5065638705211634e-27
7204.43576751151,3.292644521469812e-27
7206.09709448749,3.4121338657438866e-27
7207.754847654189,3.514927088962222e-27
7209.412982184826,3.426104576904853e-27
7211.075456895516,3.482092076508309e-27
7212.734355327946,3.79025329120643e-27
7214.397595939947,3.434689365997494e-27
7216.057258626098,3.5113794068946785e-27
7217.7212654922605,3.536018773019301e-27
7219.381692784224,3.496994189032643e-27
7221.042502055304,3.633631322269565e-27
7222.707658507591,3.407677240042521e-27
7224.369232912714,3.3325895385005325e-27
7226.03515650179,3.484023375174356e-27
7227.6974963934545,3.5884817856324586e-27
7229.364187472737,3.4095983300114294e-27
7231.027293203601,3.188314173125704e-27
7232.690781529754,3.457852623917068e-27
7234.358624049561,3.0999399645314326e-27
7236.022878743996,2.9872216071377845e-27
7237.691489638061,3.0608992562571496e-27
7239.356511053846,3.0869281270915724e-27
7241.025890676158,3.076735458014066e-27
7242.69167916652,3.1944432035501566e-27
7244.357850869334,3.521963326552792e-27
7246.028383789562,3.5483685393340295e-27
7247.69532309689,3.423082393053962e-27
7249.3666256308425,3.588832210846984e-27
7251.034332896319,3.915914444723675e-27
7252.706405398557,3.580745400416134e-27
7254.37488097598,3.631332481549826e-27
7256.043740384017,3.485414239401326e-27
7257.716968044558,3.3836063925677354e-27
7259.386596295333,3.3764893007808614e-27
7261.060594811063,3.372884009534128e-27
7262.730992258782,3.5827989478784995e-27
7264.405761984835,3.456117025935198e-27
7266.076928983866,3.5658894896305e-27
7267.74848043267,3.427197872039574e-27
7269.424407180413,3.2561491126386344e-27
7271.096728712177,3.455560487148166e-27
7272.773427558579,3.395770960822431e-27
7274.446519528079,3.3840396269627746e-27
7276.123990828844,3.3384144705381944e-27
7277.7978535910215,3.256955187759968e-27
7279.472101423128,3.487430307687528e-27
7281.150731611979,3.8701723113432004e-27
7282.825750769268,3.3706782643844614e-27
7284.505154302251,3.2232450066157668e-27
7286.180945140071,3.461027992135491e-27
7287.861122373466,3.527416511113394e-27
7289.537685247331,3.523202838612337e-27
7291.214633812281,3.6757574455363445e-27
7292.8959718031665,3.479901808823804e-27
7294.573692937525,3.240386562487422e-27
7296.255805520026,3.2627732797870695e-27
7297.934299579717,3.389437862387828e-27
7299.617187110686,3.508211772705842e-27
7301.2964544517945,3.463745270704529e-27
7302.980117288253,3.0479198448744387e-27
7304.660158267028,3.2214116652744352e-27
7306.340585737024,3.0751144970248814e-27
7308.025411739015,3.1402501378565392e-27
7309.7066133811495,3.3709339281821074e-27
7311.392215581681,3.324849287165091e-27
7313.074191752615,3.4222396291880635e-27
7314.760570509281,3.60549627636138e-27
7316.44332156584,3.191717060693981e-27
7318.126459737067,3.1692726853627388e-27
7319.814003535572,3.5211740361404696e-27
7321.497917127757,3.502980727272844e-27
7323.18623837689,3.35798916230791e-27
7324.870927747269,3.304377819753492e-27
7326.5600268052,3.4869915544159904e-27
7328.245492311174,3.476078259044807e-27
7329.9313455562715,3.309066774611166e-27
7331.621611535374,3.3991615153419e-27
7333.308241452262,3.652136971846055e-27
7334.9992861361,3.1651162274503044e-27
7336.686693082591,3.34266021365505e-27
7338.378516829913,3.7459885212979296e-27
7340.066701163984,3.747389687600045e-27
7341.755273862644,3.416758935057754e-27
7343.4482664134985,3.274004737358494e-27
7345.137617036799,3.331204783570395e-27
7346.83138954852,3.511178110482571e-27
7348.521518454852,3.545829986039208e-27
7350.216071286766,3.41888188120437e-27
7351.906978834684,3.3757297999836925e-27
7353.598275373663,3.538129823094024e-27
7355.293998894508,3.44469681736263e-27
7356.986074613,3.799392326530226e-27
7358.682579352868,3.721931594392269e-27
7360.375434609841,3.384952180598491e-27
7362.072720928639,3.4777216171335004e-27
7363.766356083226,3.3995503723856484e-27
7365.460380856354,3.5888940685898284e-27
7367.158839752526,3.513122265717677e-27
7368.853644962064,3.1840430464544774e-27
7370.552886337444,3.26560346599091e-27
7372.24847234294,3.719184517828109e-27
7373.948496558015,3.2109004814446164e-27
7375.644863719179,3.578145377681868e-27
7377.34162112738,3.622562565570378e-27
7379.042819811316,3.572831601176555e-27
7380.74035891485,3.575327545464504e-27
7382.442341340214,3.42925696165257e-27
7384.140662499208,3.3952634045584146e-27
7385.843429027068,3.674477159511239e-27
7387.542532601815,3.570501562318899e-27
7389.2420270531065,3.526855109436596e-27
7390.945969944365,3.660631521672704e-27
7392.646247351945,3.6666869441091316e-27
7394.350975248886,3.585116959437025e-27
7396.052035973461,3.409764413373563e-27
7397.757549237736,3.425606114348097e-27
7399.459393640182,3.711535203035976e-27
7401.161629549694,3.8305620700218794e-27
7402.868321074963,3.499546220739413e-27
7404.571341203752,3.315267028038581e-27
7406.278819000998,3.251786864887521e-27
7407.9826237103525,3.379125096979161e-27
7409.69088814181,3.4613349195092364e-27
7411.395477793187,3.399215167909485e-27
7413.100459583174,3.365670140129587e-27
7414.80990417628,3.519496973600562e-27
7416.515671450568,3.391953186275798e-27
7418.225903583988,3.616735676629296e-27
7419.932456704451,3.6976359913701986e-27
7421.643476741004,3.540436382369387e-27
7423.350816069681,3.4749109449897896e-27
7425.058548169526,3.3895784651221485e-27
7426.770750271449,3.497699064883935e-27
7428.479269122664,3.3605884739497815e-27
7430.192260035284,3.545273513051571e-27
7431.901566000322,3.725712561784345e-27
7433.615346087044,3.415244527183404e-27
7435.32543952853,3.540972133505857e-27
7437.040009152925,3.46377311991367e-27
7438.75089043365,3.395381446723172e-27
7440.462165300365,3.344846147480814e-27
7442.177919442377,3.3514561565936274e-27
7443.889982692613,3.477775160319017e-27
7445.606527281744,3.525848287862859e-27
7447.319379278707,3.1631941783563748e-27
7449.036714679118,3.350623222272476e-27
7450.750355786184,3.545990808119698e-27
7452.464391114134,3.4638643399671854e-27
7454.18291294291,3.424485618425096e-27
7455.897737926123,3.47371043842811e-27
7457.617051477092,3.236942014002432e-27
7459.332666479362,3.5255761944799484e-27
7461.0527721172675,3.502605736050037e-27
7462.769177502556,3.3375818980102526e-27
7464.485977744648,3.6379733120790996e-27
7466.20727172475,3.4839987931290036e-27
7467.924862895899,3.4694856359165805e-27
7469.646949875322,3.4575840939378875e-27
7471.365332339909,3.50514154124559e-27
7473.088212683987,3.47049659027572e-27
7474.807386806562,3.3192299536456695e-27
7476.526956422884,3.5057353471814536e-27
7478.251027026075,3.355528805381883e-27
7479.971388847304,3.0782866127405785e-27
7481.696253729005,3.144650114450115e-27
7483.417408120109,3.373570216327212e-27
7485.143067646243,3.357522902351052e-27
7486.86501497236,3.374420130167856e-27
7488.587358430195,3.53801628593002e-27
7490.314210135452,3.4759969306705226e-27
7492.037347076103,3.467682517203649e-27
7493.764994341122,3.471906922161685e-27
7495.488925130144,3.321618267848313e-27
7497.217368321439,3.443152081264301e-27
7498.942093324558,3.644093021411617e-27
7500.667215098399,3.5805429718972275e-27
7502.396852391923,3.468930081313921e-27
7504.122768928546,3.4122560142204e-27
7505.853203065151,3.320529488620329e-27
7507.579914730705,3.239148592408879e-27
7509.311146077497,3.205095536984587e-27
7511.038653238296,3.429765369753329e-27
7512.766557809848,3.540378042840786e-27
7514.498985185078,3.385659823232547e-27
7516.227685801447,3.236396944939864e-27
7517.960911305147,3.350074013614453e-27
7519.69040833307,3.3852665004173744e-27
7521.424432332939,3.5737758776731866e-27
7523.154726139323,3.2178999578464843e-27
7524.885417997523,2.9607799145946483e-27
7526.6206399551465,3.5801207786450825e-27
7528.352129142266,3.5499990809007246e-27
7530.088150515822,3.379632211293998e-27
7531.820437399188,3.385835259458126e-27
7533.557258556969,3.408509614534239e-27
7535.290343504082,3.39418262711502e-27
7537.023827145108,3.452905157951493e-27
7538.761848193071,3.505125008797053e-27
7540.49613044919,3.2020535194706204e-27
7542.234952202626,3.2289815782272552e-27
7543.9700334417585,3.385283975036833e-27
7545.709656269552,3.471308944776745e-27
7547.445536859788,3.487564611335521e-27
7549.181816787072,3.3344281923060506e-27
7550.922641440595,3.453286596594913e-27
7552.659721271219,3.276992193699295e-27
7554.401347921834,3.213314164079275e-27
7556.139228024313,3.325532631170929e-27
7557.881657041499,3.3083968879556955e-27
7559.620337784518,3.3582411555631406e-27
7561.359418508755,3.3721926824259206e-27
7563.103051290338,3.4812632926906966e-27
7564.842933208241,3.4780781373076935e-27
7566.587369280621,3.397242372047147e-27
7568.328052761299,3.411766785104497e-27
7570.07329249455,3.286824526100647e-27
7571.8147779072815,2.834786007499776e-27
7573.56082167165,3.2192007004006913e-27
7575.303109385886,3.423438776482827e-27
7577.045797911122,3.314700845534715e-27
7578.79304793715,3.57791512099944e-27
7580.536539318162,3.5867759347029586e-27
7582.284594301449,3.258212111056421e-27
7584.028888908114,3.0602470949645277e-27
7585.777749219503,3.1538331618624745e-27
7587.522847421867,3.340628488550617e-27
7589.268347081778,3.3630153170635156e-27
7591.01841560065,3.2983695246652e-27
7592.764719411428,3.4008633650074896e-27
7594.515594186037,3.341946913825002e-27
7596.262702518152,3.296482205491396e-27
7598.014383919939,3.1946890648749045e-27
7599.762297144034,3.0899361496068105e-27
7601.51061247327,3.576783800588243e-27
7603.263504031503,2.8734738101174233e-27
7605.012624808782,3.097810518602982e-27
7606.766323923323,3.5188312565268225e-27
7608.516250519716,3.321346955248082e-27
7610.270757562608,2.929461589237448e-27
7612.021490349354,3.0698342202775552e-27
7613.7726258898765,3.486970619902199e-27
7615.52834504132,3.659455834756643e-27
7617.280287329156,3.575928338524599e-27
7619.03681533958,3.3983174049539095e-27
7620.789564746397,3.276130418207598e-27
7622.546901988443,3.328976309861399e-27
7624.300458886081,3.486267579823512e-27
7626.0544191871795,3.5591361102704826e-27
7627.812970493032,3.36728403675298e-27
7629.5677388428085,3.20263125340105e-27
7631.327100312413,3.1841216039156228e-27
7633.082677083137,2.7575474413073603e-27
7634.842849089737,3.814633638526471e-27
7636.599234653847,3.5090493757978335e-27
7638.356024272148,3.216710010853885e-27
7640.117412300962,3.511518328619382e-27
7641.875011271407,3.477596802129496e-27
7643.637210770852,3.6494163228060214e-27
7645.39561946631,3.267042381091276e-27
7647.158630810228,3.258291315909473e-27
7648.9178496037375,3.3243595624403554e-27
7650.677473103219,3.3301934610632515e-27
7652.441702430921,3.4843578058663644e-27
7654.202136588115,3.416970929124178e-27
7655.96717869543,3.0725623845799302e-27
7657.7284238838065,3.318984574643482e-27
7659.494279145185,3.6147393183536546e-27
7661.256335738383,3.545350472520323e-27
7663.018797690385,3.5225763211061216e-27
7664.785872900279,3.9723571714402596e-27
7666.549146817667,3.3633214385677976e-27
7668.317036118272,3.317525797828335e-27
7670.081122375118,3.522018693885764e-27
7671.849826141486,3.522493992119437e-27
7673.614725112034,3.4437311339771965e-27
7675.380030095271,3.294640993767669e-27
7677.149955778055,3.452167775073511e-27
7678.916074036461,3.3401774021518934e-27
7680.686815123169,3.288357861340499e-27
7682.453747031419,3.2901789096710824e-27
7684.225303897706,3.178880146156789e-27
7685.9930498306485,3.5157421237609756e-27
7687.76120243122,3.296498346475289e-27
7689.533983185,3.471969202191171e-27
7691.302950372636,3.514731368250384e-27
7693.076547845669,3.1893227932527265e-27
7694.846329995649,3.0526056930273883e-27
7696.620744564198,3.310620756433243e-27
7698.391342051976,3.301066146741839e-27
7700.16234686338,3.216478801216967e-27
7701.937987293676,3.2129953513739656e-27
7703.709808006157,3.333803485876312e-27
7705.486266473157,3.4554629116492205e-27
7707.2589034626,3.328396005519233e-27
7709.036180343174,3.416883443464375e-27
7710.809633985638,3.274352074089997e-27
7712.587729656829,3.60677037857395e-27
7714.362000328545,4.001407249709863e-27
7716.136679168897,3.484202197165113e-27
7717.916003244942,3.044862801505616e-27
7719.691499678995,3.2882341195002495e-27
7721.471643488797,3.4113918187827616e-27
7723.247957893215,3.305746229674882e-27
7725.028921814427,3.333037119572204e-27
7726.806054566049,3.483041453683212e-27
7728.583596144726,3.0629436379227644e-27
7730.365790452334,3.2268068809771137e-27
7732.144150943574,3.2578964754090304e-27
7733.927166307254,3.332152347851224e-27
7735.706346088328,3.4682153009941355e-27
7737.490182886342,3.376157723318261e-27
7739.270182334698,3.322399894349864e-27
7741.050591269588,3.449712394722632e-27
7742.835660438736,3.38575450249472e-27
7744.616889607179,3.402370804821165e-27
7746.402781156848,3.470909893210204e-27
7748.184830936723,3.3198945075200985e-27
7749.971545245782,3.304384015904935e-27
7751.7544160151465,3.632031616122312e-27
7753.5376969315885,3.3582814764271905e-27
7755.325645599723,3.1722132937089504e-27
7757.109748072839,3.3676710442024695e-27
7758.898520448077,3.391086939324696e-27
7760.683444856355,3.1757349473410913e-27
7762.47304131818,3.383644818476578e-27
7764.258788040286,3.1980427239897265e-27
7766.04494557108,3.108035425274794e-27
7767.835778383127,3.268906188769827e-27
7769.622758795848,3.2255806982847817e-27
7771.414416643724,3.0993158906427105e-27
7773.202220317474,3.12212998644225e-27
7774.994703581269,3.086459990306819e-27
7776.783330895325,3.1344844388597566e-27
7778.572369680744,3.1632997142182362e-27
7780.366091289122,3.0120453566968436e-27
7782.15595428386,3.1405694564201067e-27
7783.950502258934,3.411684521954564e-27
7785.741189842705,3.324251227969904e-27
7787.536564565179,3.191251842053669e-27
7789.328077117872,3.1608962659997724e-27
7791.120001805673,3.122835443403084e-27
7792.916616870307,3.203049467979193e-27
7794.709367096962,2.6520943105426166e-27
7796.506809861304,2.9711883722961794e-27
7798.3003860071385,3.300861507592971e-27
7800.0986568525095,3.323148965069725e-27
7801.893059298025,3.565666738033534e-27
7803.687874543464,3.396403932087836e-27
7805.487387731792,3.53705967623742e-27
7807.283029847765,3.760076376623911e-27
7809.083372070966,3.339276336173739e-27
7810.87984143841,2.8774256541273305e-27
7812.68101307842,3.25493749142693e-27
7814.47831007845,3.2258465826895833e-27
7816.276020544292,3.377593106986915e-27
7818.078436531286,3.495088089823804e-27
7819.876975201488,3.411213164383307e-27
7821.680221560672,3.125467189353176e-27
7823.479588816787,2.9282934245761057e-27
7825.283665930714,3.316497179817959e-27
7827.083862154471,3.446598907311736e-27
7828.884472511003,3.262704098922998e-27
7830.689795979172,3.078878341002039e-27
7832.491235876042,3.165024260864833e-27
7834.297391055878,3.334082242835627e-27
7836.099660875254,2.995005778178119e-27
7837.906648149925,3.3799908965462546e-27
7839.709748274153,3.26558177280294e-27
7841.513263199194,2.9811797356443678e-27
7843.321498838604,3.1932103075599123e-27
7845.125844642117,3.662602202114301e-27
7846.934913334829,3.365159214303139e-27
7848.740090399598,3.180338012278913e-27
7850.549992529398,3.0853635682290668e-27
7852.356001238385,2.8914976725197088e-27
7854.166737189239,2.738780503974345e-27
7855.9735779255825,3.1131133015330014e-27
7857.780834323262,4.02047792115995e-27
7859.5928212286435,3.013242887312238e-27
7861.400910228489,2.675632656891778e-27
7863.21373191538,3.170237464602218e-27
7865.02265390097,3.482894550265606e-27
7866.836310753952,3.221100580915209e-27
7868.646066109044,3.0852122111749896e-27
7870.456237795976,3.1604811543085576e-27
7872.271147621404,3.4498734583608564e-27
7874.082153253575,3.59082405845289e-27
7875.897899207099,3.4529364796655495e-27
7877.709739168706,3.372316381524608e-27
7879.526321635529,3.637835406749263e-27
7881.338996310948,3.095126341180813e-27
7883.1520879897935,2.650789447365576e-27
7884.969925450235,3.0192020265639382e-27
7886.783852419557,3.564429534800705e-27
7888.602527356855,3.233640813642536e-27
7890.417290001472,2.7760602446145596e-27
7892.236802801451,3.7091732871257384e-27
7894.052401506358,3.50271595355953e-27
7895.868417887362,3.20828091732159e-27
7897.689187705391,3.358326830144807e-27
7899.506040724281,3.1616226794126865e-27
7901.327649370102,3.3843852373965036e-27
7903.145339412316,3.1968921831236624e-27
7904.967787272378,3.1473317603611083e-27
7906.786314723532,3.422271565211735e-27
7908.605260524537,3.4513418499388346e-27
7910.428967430348,3.1356705368933573e-27
7912.248751218821,3.801672062043302e-27
7914.073298305539,2.598304555226417e-27
7915.893920467541,2.3297340144381633e-27
7917.719308122237,3.1287589416660163e-27
7919.540769044005,3.715435282346456e-27
7921.362648990465,3.393002630950336e-27
7923.1892977218795,2.944189258470876e-27
7925.012017007567,3.75112576998536e-27
7926.839507275186,3.3507410170631405e-27
7928.663066286785,3.1235219938877604e-27
7930.491398478304,3.565750248035769e-27
7932.315797602674,3.339495798313914e-27
7934.140616427666,2.9842876920312096e-27
7935.9702117301495,2.979410008590387e-27
7937.795871248309,3.186543602057574e-27
7939.626309444481,3.218809391656301e-27
7941.452810043115,3.2513759526719984e-27
7943.284091521296,3.465924427488858e-27
7945.11143358789,3.032126263274622e-27
7946.9391960321245,3.195951647919806e-27
7948.771742658798,3.0874868188240322e-27
7950.600347152324,3.0641964210105077e-27
7952.4337380323595,3.2787635923743174e-27
7954.263184963109,3.2511076768780974e-27
7956.097420485453,3.0904978098262486e-27
7957.927710241536,3.25445366132517e-27
7959.758421053372,3.1393531003455948e-27
7961.593923765023,3.452145689594118e-27
7963.425477984461,3.761166366341738e-27
7965.261826311341,3.06234305997089e-27
7967.094224326941,2.882970641899609e-27
7968.931418658623,3.279981216473388e-27
7970.76466085912,3.2006701136989578e-27
7972.598324794577,2.9855108946710502e-27
7974.436788359671,3.1515081759478463e-27
7976.271297063233,3.460315367924193e-27
7978.110607607619,3.1639309645574588e-27
7979.945961468472,2.7941640991134345e-27
7981.786119382355,3.0116058317169494e-27
7983.6223187898595,3.075877203725657e-27
7985.458940612626,2.946406233711775e-27
7987.3003698073235,3.262695427637612e-27
7989.137837760893,3.3608834536038225e-27
7990.980115301147,3.150846371438491e-27
7992.818429775331,3.055074553275362e-27
7994.661556051975,2.9398513821108764e-27
7996.500717436766,3.047175147018551e-27
7998.344692840811,3.679919900621969e-27
8000.18470152638,3.888532240885674e-27
8002.02513350353,3.645969716552176e-27
8003.8703828257185,3.1879303039746872e-27
8005.711662689007,3.0575653997150167e-27
8007.557762116685,3.282060585357353e-27
8009.399890256734,3.391657958727669e-27
8011.246840181541,3.2333824241014325e-27
8013.089816989152,2.716085467444812e-27
8014.933217771153,2.573942416924574e-27
8016.781443669065,3.1053128597049133e-27
8018.625693704934,3.474536792740398e-27
8020.474771079641,3.0208642470469374e-27
8022.319870760626,3.322526163836366e-27
8024.169800004403,3.576445329536524e-27
8026.015749721937,2.963039352372546e-27
8027.862124097778,2.766680065502831e-27
8029.713331372934,3.2587877171569934e-27
8031.560556372574,3.354282586148467e-27
8033.4126164980435,3.265056277964278e-27
8035.260692513366,3.2433054672830706e-27
8037.1136058820575,3.2781324982158446e-27
8038.9625333051235,3.1079439987000243e-27
8040.811886071513,3.0238004199518397e-27
8042.666079533179,3.300656933457713e-27
8044.5162842955115,2.9746455820356315e-27
8046.371331983226,3.1271323855984447e-27
8048.222389134015,2.9827052808254328e-27
8050.078291441319,3.0470560243631727e-27
8051.930201373261,3.382193415730656e-27
8053.782537334649,3.343754834642256e-27
8055.639721799848,3.293683488256521e-27
8057.492911131535,3.161369889974903e-27
8059.350951200737,3.1946166614703275e-27
8061.20499429587,3.3983782459886814e-27
8063.063890363252,3.349270157070753e-27
8064.91878761516,2.9754974877990692e-27
8066.774111583743,3.360879496695036e-27
8068.634291877271,2.9989791140641567e-27
8070.490470592727,3.163876526585168e-27
8072.351507870434,3.1594048641863166e-27
8074.208541726544,3.0339281188286404e-27
8076.070436383243,3.5086614373128895e-27
8077.928325773971,3.0093074458693252e-27
8079.786642569711,3.2189414424563347e-27
8081.649823524143,3.122756146176156e-27
8083.508996445551,3.1483749359079623e-27
8085.373035766566,3.3408766931952175e-27
8087.233065208057,3.0983580085821684e-27
8089.097963291104,3.1686954632173777e-27
8090.958849647277,3.327612837125578e-27
8092.8201640979105,3.241814324229551e-27
8094.686350553621,3.093210046022498e-27
8096.54852251094,3.0722333810149188e-27
8098.415568717865,3.2021631459918877e-27
8100.278598576922,3.478938108079152e-27
8102.146504931151,3.2543114571717506e-27
8104.01039308718,3.247090085551731e-27
8105.874710028231,3.2112790967732197e-27
8107.7439068334,2.98264528579551e-27
8109.609082664381,2.942985493979549e-27
8111.479140607633,3.164019338358387e-27
8113.345175724235,3.1128573404235916e-27
8115.216095202294,3.303372882244949e-27
8117.08299000039,3.275014436251536e-27
8118.950314275181,3.129824993510186e-27
8120.82252628581,3.3865370678213714e-27
8122.690710836009,3.1206520644278896e-27
8124.563785373824,3.0072614027415866e-27
8126.432830595761,2.963798093125134e-27
8128.306768058127,2.9633853858137416e-27
8130.17667434831,3.0616763294646862e-27
8132.051475132777,3.1929905184816028e-27
8133.922242887902,3.1240024916056545e-27
8135.793441010691,3.1781058776164845e-27
8137.669537009145,3.272997859971517e-27
8139.541597192021,3.278340737425921e-27
8141.418557507012,3.088124154940356e-27
8143.291480147128,2.8547672212039006e-27
8145.169305176846,3.1018055783473073e-27
8147.043090671534,2.93850126401305e-27
8148.917307228112,3.002429471618344e-27
8150.79642956113,3.277496717847202e-27
8152.671509568388,3.320142719038758e-27
8154.551497612173,3.06371412149586e-27
8156.427441467901,3.210648982452736e-27
8158.3082956212875,3.0875568211830062e-27
8160.18510372346,3.227471543367216e-27
8162.062343582871,3.272827798839378e-27
8163.944497132239,3.1604026743359478e-27
8165.822601835163,3.284468188816503e-27
8167.70562249178,3.1835905168949535e-27
8169.5845924366495,2.9339145796291902e-27
8171.4684805999905,3.035805744351636e-27
8173.348316185423,3.1700267236557403e-27
8175.228584224562,3.0296796441477927e-27
8177.1137738799425,2.946690719597738e-27
8178.994908157676,3.445272088732642e-27
8180.880966319038,3.0690498208172397e-27
8182.76296723444,2.9266469000791243e-27
8184.649894301903,2.961478995739769e-27
8186.532762254235,2.8882260579494635e-27
8188.416063357866,2.950871410877759e-27
8190.304294016809,3.2487579747861004e-27
8192.188462756365,3.2017887690885463e-27
8194.077563322277,3.2429688482116994e-27
8195.962600097479,3.368400105127583e-27
8197.852570971127,3.280450714674909e-27
8199.738476181876,2.9922376101621263e-27
8201.624815242641,3.1734729152940333e-27
8203.516091810596,3.3732743094006126e-27
8205.403299906871,3.2276378649099027e-27
8207.295447785045,2.9450788950573748e-27
8209.183525317196,2.945701117218942e-27
8211.076544906999,3.2129582299122186e-27
8212.965492275574,2.957819233153682e-27
8214.85487419401,3.202120856956553e-27
8216.749201584338,3.1330004911554144e-27
8218.639453940128,2.9953840665777043e-27
8220.534654046187,2.9496109811506558e-27
8222.42577724034,2.8234142726014226e-27
8224.321850464188,3.22998333641401e-27
8226.213844897902,2.988236024274546e-27
8228.106274582447,3.0427009595654015e-27
8230.003657716437,3.166997121264539e-27
8231.896959242442,3.035606165674324e-27
8233.795216499942,2.9539809603488558e-27
8235.689390269063,3.0963615113603577e-27
8237.58852205278,3.1969578958775487e-27
8239.483568466858,3.0495756307517627e-27
8241.379050833872,2.8269963430535354e-27
8243.27949464075,2.7449408704111495e-27
8245.175850255593,2.8659578845152208e-27
8247.077169596034,3.0707173440864787e-27
8248.974398861008,2.841548511961737e-27
8250.876594138366,2.814641106042191e-27
8252.774697455965,3.0972174229160545e-27
8254.673237429737,3.294716746998804e-27
8256.576746846682,3.136822242941384e-27
8258.47616147692,3.1032993352981813e-27
8260.380547839752,3.1669843521676525e-27
8262.28083752941,2.8854300022470575e-27
8264.186101242136,2.961533491982262e-27
8266.087266394352,3.308125389857986e-27
8267.988868907114,3.1121905991333357e-27
8269.895448879268,3.187172086280627e-27
8271.797927459405,2.827850013483049e-27
8273.705385792051,3.185275351148963e-27
8275.608740843169,3.344965123568053e-27
8277.517077940962,3.110134564943461e-27
8279.42130986685,3.29933596205875e-27
8281.33052613464,2.7398690968919763e-27
8283.235635339272,3.227977271372097e-27
8285.141182811773,3.184123032742807e-27
8287.051718069632,2.9223516027991267e-27
8288.958143426951,2.8881916468681663e-27
8290.869558867496,2.7000050237900253e-27
8292.776862514072,2.756464995016001e-27
8294.689158542806,3.22263430628313e-27
8296.597340883269,3.380473680365276e-27
8298.505962198573,2.6103537148670333e-27
8300.419579345038,2.065375513792741e-27
8302.329079961277,3.022248796382663e-27
8304.243578710255,2.850712320033946e-27
8306.153959032523,2.9806540276252067e-27
8308.069339790167,3.3795487617823214e-27
8309.980600223742,3.3989818391411466e-27
8311.892300340269,2.9815710575737404e-27
8313.809004346745,2.7878515971560906e-27
8315.72158518261,3.0986152844434548e-27
8317.639172213712,3.0143810151114816e-27
8319.55263417466,3.064481744703573e-27
8321.471104637201,3.209599014891733e-27
8323.385448129167,3.1605567116420637e-27
8325.300232013338,3.0145202197964008e-27
8327.220027859246,3.2516466394029e-27
8329.135693883445,3.045123030097138e-27
8331.056374178388,3.0223740425822727e-27
8332.972922749015,2.9748350834460794e-27
8334.894487900461,2.917747807076071e-27
8336.811919424106,3.069122964857137e-27
8338.729792050355,2.4619060762674e-27
8340.652684723145,2.9954212287767924e-27
8342.571440912403,4.274995780929976e-27
8344.495219460936,4.1518366286823644e-27
8346.414859620261,2.6039316506803644e-27
8348.33952445266,2.2241346650430962e-27
8350.260048989296,3.6445904976831385e-27
8352.181015340077,2.9206995459964174e-27
8354.10700983525,2.8052951417183908e-27
8356.028861174318,3.07504920524679e-27
8357.955742974242,2.9626332279555344e-27
8359.87847970931,3.088387842702147e-27
8361.806249222765,3.308206746626475e-27
8363.729871761738,3.2422319893037194e-27
8365.653936827548,3.339501437574047e-27
8367.583038148658,3.2191574986406142e-27
8369.50798963033,3.084376963895676e-27
8371.437979687506,3.402715756338216e-27
8373.363817993413,2.7658621114604987e-27
8375.294697196092,3.2172381752340046e-27
8377.221422734794,3.0184037559358117e-27
8379.148591514175,2.9335755747541387e-27
8381.08080467285,3.1445991652954306e-27
8383.008861297974,2.7144893616523265e-27
8384.941964626338,3.465215232776318e-27
8386.870909506235,3.175303646880744e-27
8388.804903414384,3.1452496644536372e-27
8390.734736958273,3.178555463098978e-27
8392.665014457833,2.9751909189158635e-27
8394.600344473785,3.202569032203796e-27
8396.531511251274,3.673210480118653e-27
8398.467732872849,1.4889618086805923e-27
8400.399789337956,2.5797723804582427e-27
8402.336902975914,4.857348677994475e-27
8404.26984953852,4.438610709820711e-27
8406.20324077294,2.3884136575208545e-27
8408.141692673982,3.396719606142355e-27
8410.075974620828,2.882657243240852e-27
8412.01531956574,3.232218147064107e-27
8413.950492635364,2.98495075514648e-27
8415.890731035573,2.1448175401933963e-27
8417.826795638512,3.16370680515885e-27
8419.763305630568,3.1557353028978908e-27
8421.704884452614,2.8874279091395995e-27
8423.642286593906,2.825657467044619e-27
8425.584759900397,3.1268400596939508e-27
8427.523054601936,3.4096510256391144e-27
8429.466422804959,2.7361794315055674e-27
8431.405610477948,1.1016142829770786e-27
8433.34987398978,3.6980264320457935e-27
8435.289955045611,4.109223576251828e-27
8437.23048241454,3.0331918764463095e-27
8439.176089128974,2.999974227911508e-27
8441.117510497941,3.337822552658583e-27
8443.064013552468,3.1691972134844502e-27
8445.00632933334,3.2929565420557495e-27
8446.953729140901,2.9261738150371045e-27
8448.896939745731,3.0148635306890578e-27
8450.840597383609,3.138836067949779e-27
8452.789342560496,2.007958594330793e-27
8454.733895640526,2.7008296416604654e-27
8456.683538603393,3.424491627003475e-27
8458.628987538104,3.295117224977835e-27
8460.57952870056,2.975159146321475e-27
8462.525873902672,3.300636297476208e-27
8464.472666858941,3.386532480481436e-27
8466.424555560943,6.835727533483236e-28
8468.372245403803,3.0248489872005344e-27
8470.325033340003,3.464791755331933e-27
8472.273620482652,2.8352786056223124e-27
8474.22730806733,3.253163396966554e-27
8476.17679292315,3.106715084602616e-27
8478.126726255401,3.0568156658739174e-27
8480.08176355334,3.386238574259848e-27
8482.032595218952,3.1255583124015845e-27
8483.98853320165,2.8949180262785983e-27
8485.940263614486,3.126510272859355e-27
8487.897102696883,3.171754454574048e-27
8489.849732270995,2.9803604587153954e-27
8491.802811044974,3.3633624611960486e-27
8493.761002017862,2.4707486563131885e-27
8495.714980574307,2.5666871703077183e-27
8497.674073684846,3.5840227602684e-27
8499.628952438285,2.6712511374915544e-27
8501.588948102093,3.334769976071358e-27
8503.544727467246,3.2406156577610806e-27
8505.500956756874,2.392618296744804e-27
8507.462306491907,2.3920586405126933e-27
8509.41943701544,3.1489703522406815e-27
8511.381690343369,2.9916986791912463e-27
8513.339722516006,2.9103448241960184e-27
8515.30287985311,3.1370859269797213e-27
8517.261814090241,3.1721300290210294e-27
8519.22119897762,3.1803278066558987e-27
8521.185712570208,3.1236813387625e-27
8523.146000145274,2.824383008817551e-27
8525.111418788343,3.283446908526976e-27
8527.072609466966,3.054036817949623e-27
8529.03893357747,2.9414677224744653e-27
8531.00102777571,2.995617330923313e-27
8532.96357335114,2.9349823174306252e-27
8534.931255904907,2.853678068777325e-27
8536.894705624154,2.9110818352194633e-27
8538.863294688339,2.936765955842173e-27
8540.827648967941,2.8789769002588142e-27
8542.797144960176,2.8836355638296153e-27
8544.762404216863,3.0450278743489274e-27
8546.72811557886,3.231220879769744e-27
8548.698972205662,3.1750707789323122e-27
8550.665589169952,3.056149751827837e-27
8552.637353769469,3.0619065288873022e-27
8554.604876753261,3.0893304090610162e-27
8556.577549743793,2.9900771210923702e-27
8558.545979164492,2.8550626091987503e-27
8560.514861419791,3.0249520286484433e-27
8562.488897239735,3.0261651335014947e-27
8564.458686558157,3.061218241699789e-27
8566.433631815467,2.9785574046268588e-27
8568.404328614894,2.8354719229693376e-27
8570.380183728546,2.9437067710420636e-27
8572.351788427055,2.888906782973056e-27
8574.323846690633,3.1362486621488083e-27
8576.30106683208,3.051448931341341e-27
8578.274033621965,2.8945966924541853e-27
8580.252164667796,2.8801451393324673e-27
8582.226040402546,2.8632048223157285e-27
8584.20508277241,3.4191173310832696e-27
8586.179867870775,3.1106692282728156e-27
8588.159821984522,2.934791531981279e-27
8590.135516865445,2.915363632487364e-27
8592.11166625238,2.8919281748399495e-27
8594.092988225731,3.0726092710210264e-27
8596.070048023752,2.906490043398061e-27
8598.052282791197,2.9589337537169273e-27
8600.030253419729,2.8708484436522294e-27
8602.013401401793,2.859486757284947e-27
8603.992283280455,2.9379646618090765e-27
8605.971620398293,2.7533186108794086e-27
8607.95613844646,2.8581396138184425e-27
8609.936387443971,2.9174880124208593e-27
8611.921819758662,3.0347927823923006e-27
8613.902981055946,2.9440025686376364e-27
8615.889328058362,2.7193723789367978e-27
8617.871402075718,2.8122574477121653e-27
8619.853932066595,2.7929765993178646e-27
8621.841651345172,2.8273976334675525e-27
8623.825094686677,3.429481711626828e-27
8625.813729706582,3.278721977161967e-27
8627.798086819494,2.783042736723253e-27
8629.78763800261,3.704068971140808e-27
8631.772909307903,3.0060103576547852e-27
8633.758637322251,2.9763670631091846e-27
8635.74956299515,3.274128231641281e-27
8637.736205833453,3.353029070936595e-27
8639.728048724864,3.0699478668887825e-27
8641.71560680858,2.741430045984566e-27
8643.708367341067,3.1327976355405008e-27
8645.69684109185,2.988276356023566e-27
8647.685772288409,3.298973069538167e-27
8649.67990952787,3.1121359372209063e-27
8651.669757024085,2.545772658023548e-27
8653.664812961626,3.0536015452268246e-27
8655.655577179641,2.463331675588478e-27
8657.651552238507,3.9114059256731794e-27
8659.643233600653,3.1531252785300994e-27
8661.635373146479,2.6687874426910096e-27
8663.632727133088,3.484211962785259e-27
8665.625784456659,2.3908142428365764e-27
8667.624058623302,3.341276696111106e-27
8669.618034147437,2.8868941045269744e-27
8671.617228918041,3.018010558690578e-27
8673.612123065755,3.5184132188179966e-27
8675.607476136245,3.0540426702652586e-27
8677.608052058944,2.0623566449494975e-27
8679.604324387648,2.9650880069802873e-27
8681.605821974726,3.0058784350155058e-27
8683.603013985145,3.0732858317104897e-27
8685.605433661212,2.9868028424590566e-27
8687.603545777045,2.7246951946288685e-27
8689.602117555944,3.0294591396362436e-27
8691.605920612044,2.8166411448849953e-27
8693.605413132012,2.6959050735519724e-27
8695.610139339233,2.9754853400927315e-27
8697.610553024459,3.0297040537561678e-27
8699.61620280809,2.7695398536968335e-27
8701.617538082952,2.923707458816469e-27
8703.619333762364,3.0840666164378783e-27
8705.626369157562,2.976676980665378e-27
8707.629087063295,2.905337612467402e-27
8709.63704709875,3.0958691840436607e-27
8711.640687655672,3.148922369253797e-27
8713.649572757362,2.7241073907635275e-27
8715.65413639054,3.2132952835733976e-27
8717.659161170945,3.1836022157288925e-27
8719.669434119336,2.9695043535596915e-27
8721.675382613708,2.960299641192994e-27
8723.686581693893,2.9366463780893184e-27
8725.693454327786,2.6595629906682704e-27
8727.705579966434,3.050542491862675e-27
8729.713377165597,3.0368110564856896e-27
8731.721636255868,2.9040856347251157e-27
8733.735151979954,3.002570586508639e-27
8735.744336274236,3.1866263305042938e-27
8737.758779624062,3.0864285046696423e-27
8739.768889548595,2.9663385561616593e-27
8741.784260951517,2.858090476492678e-27
8743.79529693274,2.8050000621383286e-27
8745.811596816311,2.8646799508203092e-27
8747.823559280858,2.8865614018525335e-27
8749.835984594723,2.7508055020093507e-27
8751.853677447529,3.020484016608994e-27
8753.867029884785,2.7468712789468907e-27
8755.88565228773,2.893632086148187e-27
8757.899932275499,3.3254345304108634e-27
8759.919484656828,3.2171694707809557e-27
8761.934692622432,2.5214101438496226e-27
8763.95036418398,2.8499552824988357e-27
8765.971311781545,3.5932424806836516e-27
8767.987911962025,1.7270502892935255e-27
8770.00979060919,9.899220172839765e-28
8772.027319836418,3.1966171564883744e-27
8774.050129962117,4.034605174785619e-27
8776.068588664104,2.9525824263975724e-27
8778.087511709862,1.967666399608057e-27
8780.111719302422,1.0654772932799747e-27
8782.13157246507,1.774813375814819e-27
8784.15671260911,3.388507075839305e-27
8786.177496317152,2.929132855942403e-27
8788.203569442296,3.0496185373724996e-27
8790.225284124435,2.852745462173125e-27
8792.247463899379,2.45967142024968e-27
8794.27493674564,2.586714693408075e-27
8796.298048137849,2.967490349031008e-27
8798.326455039889,2.6719355383372954e-27
8800.350498478558,2.926717137375452e-27
8802.379839866695,2.9938966342553465e-27
8804.404815781216,2.7754647056210324e-27
8806.430257538785,2.6798750773027887e-27
8808.461000905934,2.7462327526665548e-27
8810.48737578356,2.6155793741171347e-27
8812.519054713217,2.708789048079876e-27
8814.546363140787,2.685801647651388e-27
8816.578978063964,2.6888413713180584e-27
8818.607220471567,2.8297791162494414e-27
8820.63592947367,2.8577300525892386e-27
8822.669948637393,2.710335963316658e-27
8824.699592264771,3.3072613590565724e-27
8826.734548500159,9.470397313676538e-28
8828.765127183395,1.5232171304657787e-27
8830.801020922154,3.5416719218693626e-27
8832.832535092028,3.631531167223905e-27
8834.864516609065,2.8156168294102668e-27
8836.901816853555,2.5363536227033394e-27
8838.934734503515,2.0273117027740166e-27
8840.972973331262,2.6736396600712952e-27
8843.006827545418,2.9716106198732562e-27
8845.046005388827,2.5405345865562076e-27
8847.080796598655,3.300978644687194e-27
8849.116055909528,2.8921037471263404e-27
8851.156642527505,2.750643049601651e-27
8853.192839481379,2.9600012985678716e-27
8855.234366196642,3.0414512693935425e-27
8857.271501225485,2.918487836622735e-27
8859.31396847114,2.9360270732552806e-27
8861.352042007125,2.8108239905843953e-27
8863.39058439925,2.5659538647783494e-27
8865.434462691968,2.958360864111392e-27
8867.473944239608,2.7724230416550822e-27
8869.518764146087,2.159131548176428e-27
8871.559185281907,3.001929934677056e-27
8873.604947235948,2.758426908752104e-27
8875.646308392817,2.8289828078997573e-27
8877.68813916214,2.7621687511844576e-27
8879.73531443941,2.646567837780839e-27
8881.778085879198,3.0892356736861387e-27
8883.826204289147,4.146711194536472e-27
8885.86991683277,4.237806348344678e-27
8887.9189788099,1.4497741811117186e-27
8889.963632890922,1.43311374503146e-27
8892.00875734193,2.72190957760712e-27
8894.059234922122,2.6344056527467352e-27
8896.105301560994,2.630815133556299e-27
8898.156723795235,2.7115666635063536e-27
8900.203733056038,3.67787913089962e-27
8902.25610037953,3.800291950742892e-27
8904.30405269653,2.2875325133841863e-27
8906.357365544674,1.069558648342968e-27
8908.406261352337,2.4692411101623595e-27
8910.455628505784,2.6032152179179996e-27
8912.510359893724,2.7103245591803786e-27
8914.560671189649,2.636637633984538e-27
8916.616349191365,3.654798271985557e-27
8918.667605064733,4.686385274071102e-27
8920.72423011633,2.5399467069809568e-27
8922.776431002305,1.3988850471155513e-27
8924.829103994396,2.1736825335530904e-27
8926.88714987404,2.7628058360337305e-27
8928.940768531605,2.7539491809458172e-27
8930.999762552008,2.7253064256205533e-27
8933.054327310716,2.8034614064665605e-27
8935.114269908689,2.821327456204432e-27
8937.169781204408,2.9204235859401098e-27
8939.225765367799,3.2219854384027037e-27
8941.287131085755,3.491467966242231e-27
8943.344062440076,3.122000739211497e-27
8945.406377828243,2.107277142311472e-27
8947.464256809862,2.635961388737394e-27
8949.52752230575,2.9214575609689356e-27
8951.586349351242,2.5161224576115605e-27
8953.64565002719,2.692931333959645e-27
8955.710340938702,3.291788524931902e-27
8957.770590333495,2.479623245008414e-27
8959.83623244713,2.1861066391938303e-27
8961.897430997844,2.914549352658635e-27
8963.964024751822,2.93498859316973e-27
8966.026172895728,2.7238035880844526e-27
8968.088795434107,2.8505400856345194e-27
8970.15681690305,2.587179106833339e-27
8972.220389690654,2.8632450297534345e-27
8974.289363896107,3.037262308927808e-27
8976.353887370715,2.5770464084116298e-27
8978.423814751604,2.2599629826164292e-27
8980.489289351199,2.4428891384425645e-27
8982.55523911051,2.402829896587337e-27
8984.626596509414,2.6541412459515718e-27
8986.693498050801,2.7990368077769713e-27
8988.765809723076,2.1892400322225402e-27
8990.833663485022,1.8641941344198602e-27
8992.906929870303,2.3712863281283584e-27
8994.975736291497,2.6572728182330746e-27
8997.04501863889,2.856282682795276e-27
8999.11971734895,2.936896055417419e-27
9001.18995301374,2.6378803929230042e-27
9003.265607536512,2.321853973954306e-27
9005.33679695789,2.2814658964144085e-27
9007.413407733718,2.351800971192118e-27
9009.485551351081,2.7155781444521106e-27
9011.55817166236,2.646214845359116e-27
9013.636217073454,2.5465102823502533e-27
9015.709792239928,2.6433795619938505e-27
9017.788795005557,2.6705614514262577e-27
9019.863325467128,2.402894056906843e-27
9021.943286028345,2.5882637889315454e-27
9024.018772225116,2.5157692533466957e-27
9026.094735884759,2.7140295940079938e-27
9028.176133395455,2.849438180632536e-27
9030.253053450571,2.7215174260861775e-27
9032.335409860114,2.8676427706926906e-27
9034.413286751316,2.7696098451162502e-27
9036.49660250147,3.212948273531716e-27
9038.57543666957,2.6446695677414784e-27
9040.654749070738,2.4091809426669822e-27
9042.739504088317,3.0273612428007985e-27
9044.819774427724,2.5536017228541444e-27
9046.90548989095,3.1229212684158876e-27
9048.986718609916,2.551780391549091e-27
9051.07339496127,2.4099105580897648e-27
9053.155582501318,2.7127864993290618e-27
9055.238249045875,2.7538229882921234e-27
9057.326366986339,2.7130801897065517e-27
9059.409993014386,2.4408738452450755e-27
9061.499072949795,2.6657016475244445e-27
9063.583658903364,2.91609987577095e-27
9065.67370127691,2.7449475102794926e-27
9067.75924759824,2.6266012044646265e-27
9069.850252853315,3.1325908469467833e-27
9071.936759984848,2.3557903259856952e-27
9074.023747114603,2.676317853438024e-27
9076.116196949431,2.57810619974494e-27
9078.204145553167,2.3976084529540808e-27
9080.297559378643,2.6262486943288728e-27
9082.386469899311,2.3399688447674457e-27
9084.480848159545,2.6132535540072642e-27
9086.5707210403,2.2027796149743675e-27
9088.661074693564,2.257997708086397e-27
9090.756899863803,2.4625495924138857e-27
9092.848216542006,2.3921376110406865e-27
9094.945007257907,2.6293927441708967e-27
9097.037287404712,2.259390842599609e-27
9099.135044111103,2.526118995049714e-27
9101.228288170378,2.7253703558544763e-27
9103.322013777699,2.6755743313682868e-27
9105.42121972811,2.5519046774393242e-27
9107.515909913827,2.380246280955197e-27
9109.616082967425,2.6567044206076993e-27
9111.711738175916,2.379516546777461e-27
9113.812878778244,2.3382619783003124e-27
9115.909499454096,2.724707640671543e-27
9118.00660245478,2.8741713293448225e-27
9120.109194638906,2.3684520134072096e-27
9122.20726377395,2.5154638346056427e-27
9124.310824621298,2.6049068724463427e-27
9126.409860335796,2.588449954387719e-27
9128.514390292632,2.5664192822359955e-27
9130.614393031887,2.635093727685511e-27
9132.714878874014,2.8112030517166985e-27
9134.820862754199,2.7310799244560782e-27
9136.922316289158,2.6353329011282834e-27
9139.029270395116,2.641229151698736e-27
9141.131692068722,2.6309246297097883e-27
9143.23961684744,2.6529320568150753e-27
9145.343007105714,2.8282384162216572e-27
9147.446881246153,2.447168741822063e-27
9149.556262293547,2.584408132127723e-27
9151.661105687805,2.721922746550859e-27
9153.771458526047,2.7581986970500082e-27
9155.877271620659,2.827955141306613e-27
9157.988596697453,2.7378757225009645e-27
9160.09537993916,2.4959940659871694e-27
9162.202647843582,2.1363578914481044e-27
9164.315431538162,2.6021779959386392e-27
9166.423670259908,2.8664512915584023e-27
9168.537427312936,2.3413711915684624e-27
9170.646637299264,2.3738627027724295e-27
9172.761368159163,2.4976561517733134e-27
9174.87154985753,2.5691195787928452e-27
9176.982217000424,2.800678788949839e-27
9179.098408831009,2.7166359993232586e-27
9181.210048357256,2.3805520292158237e-27
9183.327215116415,2.674577941093338e-27
9185.439827473989,2.570844373780941e-27
9187.55796961087,2.6448248143351502e-27
9189.671555247956,2.6731602345217504e-27
9191.785627112642,2.6008228525784394e-27
9193.905232576904,2.5722256476487575e-27
9196.020278393495,2.5794338859591494e-27
9198.140860358988,2.4240596361902432e-27
9200.256880576184,2.6738363308266948e-27
9202.378439492784,2.466496719498312e-27
9204.49543455949,2.2897185044057808e-27
9206.61291663813,2.6222452096789893e-27
9208.73594124261,2.704468029001871e-27
9210.854398844238,2.6767651381083678e-27
9212.978401525146,2.4548850751850742e-27
9215.097835099188,2.476255560564156e-27
9217.222816307123,2.4457636929674198e-27
9219.343226303208,2.3597709166064255e-27
9221.464124096827,2.8607010760289033e-27
9223.590573356943,2.894849060178314e-27
9225.71244824717,2.7392692467423334e-27
9227.839877161454,2.5415260804581348e-27
9229.962729598436,2.3725511004368953e-27
9232.09113861821,2.3643827816479597e-27
9234.214969052304,2.5792448600454587e-27
9236.344358629107,2.595432137165199e-27
9238.469167510875,2.547497424497594e-27
9240.594465202134,2.4082261677750317e-27
9242.725325876658,2.4007334304462646e-27
9244.851602691555,2.5228513725598466e-27
9246.983445052581,2.39712448768834e-27
9249.1107014422,2.3711980352090914e-27
9251.24352594199,2.2211180171657472e-27
9253.37176235762,2.5711050626624062e-27
9255.500488371237,2.7415439205402353e-27
9257.634786341783,2.370011150229238e-27
9259.764493058467,2.487591929126094e-27
9261.899774299076,2.6224542847026808e-27
9264.030462170635,2.544707477529999e-27
9266.166727134298,2.3416068949881757e-27
9268.298396612749,2.3133589948420398e-27
9270.430556478961,2.4821482709898467e-27
9272.568297290238,2.521520282220303e-27
9274.701439441491,2.7038410266065165e-27
9276.840165108944,2.7582327160640047e-27
9278.974289997775,2.649449119920278e-27
9281.11400097513,2.6200085294067994e-27
9283.249109054284,2.6326092120048802e-27
9285.384708312247,2.3585797207377577e-27
9287.525897517908,2.4387359386533497e-27
9289.662480645437,2.633055535405243e-27
9291.804656295948,2.6540308155489087e-27
9293.942223746311,2.41169530877848e-27
9296.08538629613,2.3295670618906304e-27
9298.223938522804,2.8575727640914516e-27
9300.362982720606,2.7161245935313743e-27
9302.507625883263,3.279990061796268e-27
9304.647655537714,3.317101283007633e-27
9306.79328673646,9.031976048368056e-28
9308.934302301557,1.0119881597873688e-28
9311.080921991579,5.691421419179506e-27
9313.222923921532,-1.6011142061183312e-27
9315.365418616217,1.273423863213338e-28
9317.513521307455,3.596838786321459e-27
9319.657003048429,4.819587537802152e-27
9321.80609536956,3.3636518504421906e-27
9323.950564611554,-2.0643282125718312e-27
9326.1006470185,1.9287079539807812e-27
9328.246104216458,4.365626871330301e-27
9330.392054974025,3.0704808693972005e-27
9332.54362277442,2.234669149246848e-27
9334.690562170485,3.306006154985676e-27
9336.843121197146,2.3100173714250592e-27
9338.99104968717,1.5058907871299867e-27
9341.144600396754,3.045152052014814e-27
9343.293518436418,3.0681554554351006e-27
9345.442930831852,2.2949746537172488e-27
9347.597969330978,2.6071835638984577e-27
9349.748371959684,2.4552768796186e-27
9351.904403284025,2.278689281005387e-27
9354.0557966022,2.56659031280638e-27
9356.212821209152,2.793753679547001e-27
9358.36520567321,2.7614546933328815e-27
9360.518085290487,2.5886990866586768e-27
9362.676600086936,2.4274404937918018e-27
9364.83047153483,2.632472403587832e-27
9366.989980758022,2.401025626057078e-27
9369.144844493472,2.131319437503621e-27
9371.30534860154,5.046697493479714e-27
9373.461205081692,5.700732255126649e-27
9375.617557513793,-5.484143546477023e-27
9377.779554215187,-1.5850082190126521e-27
9379.936900077833,2.6397434537112725e-27
9382.099892810082,2.5612394244602625e-27
9384.258232560944,1.8534637921532583e-27
9386.42222178292,2.8989336801553617e-27
9388.58155587988,3.0314455811879764e-27
9390.746542050665,2.884111789870381e-27
9392.906870951821,2.524817322290036e-27
9395.067696833801,2.4780151253074073e-27
9397.234178694365,2.772123457796909e-27
9399.396000067805,2.7550837692310903e-27
9401.563480025534,2.0048209717594387e-27
9403.726297349056,2.2114150234984166e-27
9405.894775863773,2.4835725299637334e-27
9408.058589596212,2.4830794513790136e-27
9410.222901111154,2.0802733774391712e-27
9412.39287772835,1.7976636101763945e-27
9414.558186340584,2.6442110012303344e-27
9416.729162664979,3.484681893521598e-27
9418.895468833862,2.6645248115425244e-27
9421.067445326022,1.4018378945983864e-27
9423.23474951113,1.4517226451896368e-27
9425.402552281717,2.4157027816482732e-27
9427.576029292948,2.0582295867074065e-27
9429.744830769245,2.5137315339971937e-27
9431.919309100304,3.055028586199778e-27
9434.089109742412,4.683627039625242e-27
9436.264589854607,6.907561217636636e-27
9438.435390122844,4.063104370367607e-27
9440.606689780829,-7.010931297931638e-27
9442.783672832586,-2.9079486312916284e-27
9444.955972807293,1.5393795658354944e-27
9447.133958794111,2.5913213435092314e-27
9449.307259546387,2.4661131699512543e-27
9451.486248930316,2.6143187417424714e-27
9453.660550921219,2.639885517038872e-27
9455.835353107437,4.306013315049811e-27
9458.015847855322,1.0016456358881225e-27
9460.191651971876,2.4441910091790748e-28
9462.373151272659,2.2602829939438483e-27
9464.549957781139,2.8797048713273874e-27
9466.732462097614,2.627651132530439e-27
9468.910271459821,2.791721193545568e-27
9471.088581824208,2.948955447912627e-27
9473.272593932947,6.1268373036276e-27
9475.451907843888,2.7671667242028304e-27
9477.63692612597,-5.7941634346743e-27
9479.817244045795,1.09140300695777e-27
9482.003268964763,3.0164913750018977e-27
9484.184591356021,2.6872744071048465e-27
9486.366415557628,2.6456236662046778e-27
9488.553950701084,2.6814155216577833e-27
9490.736780068066,2.477279575356083e-27
9492.925323007923,2.797532894673014e-27
9495.10915800336,2.360707411121638e-27
9497.298709203913,2.73181032938705e-27
9499.483550291097,4.042668010389445e-27
9501.668893998103,1.5044859233892192e-27
9503.859957859288,-2.2250609896149744e-27
9506.046308353103,3.757816470289024e-27
9508.23838163637,2.8215147102043265e-27
9510.42573938082,2.2061436619247687e-27
9512.61882255121,2.5854113057300998e-27
9514.807188010338,3.127660242112209e-27
9516.996056900061,2.3799368420201226e-27
9519.19065517116,-9.075732597228123e-28
9521.380532471745,-1.2531384584651693e-28
9523.576141793226,2.2603274023832094e-27
9525.767027969245,2.9758273996184603e-27
9527.9636488069,2.5289610816903075e-27
9530.155544323141,2.512899595182521e-27
9532.347944082067,2.5470106726524804e-27
9534.546082464441,2.549684914832848e-27
9536.739492260896,2.347540507351833e-27
9538.938643324582,2.5373516043159654e-27
9541.133063623889,2.6612707999642696e-27
9543.333227835428,2.297939730668077e-27
9545.528659103127,2.2785324215781183e-27
9547.724595426906,2.8110236403661602e-27
9549.92627963112,3.344489411217881e-27
9552.12322762172,1.5998694422755164e-27
9554.325926140804,8.867110415226604e-28
9556.523886264302,2.9364091591275156e-27
9558.727599565547,2.6222159387332075e-27
9560.926572288234,2.584377322577225e-27
9563.131300839153,3.2344000110908965e-27
9565.33128662753,1.8588568389591487e-27
9567.531778519744,-7.645283813636939e-28
9569.738030216633,-9.996033461542307e-28
9571.93953587442,2.4727139943120672e-27
9574.14680399042,2.9350761357963014e-27
9576.349323880819,2.6500000980981418e-27
9578.557608884194,2.576125677066604e-27
9580.761143474463,2.6484609802325032e-27
9582.965184984969,2.73854622711913e-27
9585.174995591302,2.83066517471989e-27
9587.380052502687,2.5695238503676847e-27
9589.590881167718,2.487679101103964e-27
9591.796953947776,2.418188607043395e-27
9594.008801140526,2.6185486195272547e-27
9596.215890257268,2.9237173434729158e-27
9598.423487111962,2.3679095061406328e-27
9600.636862368623,2.210216380670762e-27
9602.84547626214,2.891698106868229e-27
9605.059871219733,2.48658614158375e-27
9607.269502620626,1.6157106618302897e-27
9609.484917748925,1.878702372127166e-27
9611.695567125955,2.7073881299273747e-27
9613.906725059971,2.6784943764952976e-27
9616.123670717105,2.7049852787741975e-27
9618.335847330532,2.49484438276449e-27
9620.55381433348,1.5285594151526209e-27
9622.767010095624,7.773167043138719e-28
9624.985998914919,2.12942941398303e-27
9627.2002142953,2.686210770779585e-27
9629.414939053022,2.426930036189407e-27
9631.635460870051,2.4418575075528303e-27
9633.851205950417,2.4581241279026564e-27
9636.072750760795,2.2184909040286643e-27
9638.28951663387,2.5773244796237398e-27
9640.512084908889,2.2438150595562413e-27
9642.72987204495,2.455009064854209e-27
9644.948169380028,2.4963418379027777e-27
9647.172273125665,2.3545425910492902e-27
9649.391592429272,2.3373852483020808e-27
9651.616720818449,2.0881043817462744e-27
9653.837062561408,2.2948241793126056e-27
9656.063216066179,2.5047828149569523e-27
9658.284580719528,2.2890870197317795e-27
9660.506456394894,2.207451447683875e-27
9662.734147847154,2.5520879691955928e-27
9664.957047139591,2.4282439278299434e-27
9667.185764888245,2.1309442397316585e-27
9669.409688269332,1.5345545006396039e-27
9671.639432787197,1.4231325361236247e-27
9673.864380728732,1.904575354781468e-27
9676.089840516617,2.650160592301566e-27
9678.321125462837,3.208343859857899e-27
9680.54761051899,1.9233988798711755e-27
9682.779923417127,1.7440007507534e-27
9685.00743421389,2.957898388010543e-27
9687.24077553752,3.32577726732195e-27
9689.469312547453,2.0123725246069746e-27
9691.698362229396,1.766878258102595e-27
9693.933246466248,2.7253947934114288e-27
9696.163323070323,3.012287020237752e-27
9698.399236917283,1.7348379876560388e-27
9700.630340916592,1.0729395535447818e-27
9702.867284848002,2.3434387744983483e-27
9705.099416715864,2.7689708534772787e-27
9707.33206208273,1.94136858569783e-27
9709.57055141624,2.5306951618982003e-27
9711.80422536177,2.0461032982025763e-27
9714.043745966253,2.0221360061589587e-27
9716.278448964309,3.0909717781495647e-27
9718.519001314875,6.306299740989743e-28
9720.754733839542,3.6525895776477246e-28
9722.990980691538,1.892749760374084e-27
9725.233080937094,2.748488060424507e-27
9727.470358026956,2.4997528002217457e-27
9729.713491207032,2.3372745416577018e-27
9731.951799009388,2.8804176696593886e-27
9734.195965599858,2.634050740360744e-27
9736.435304589557,1.514785706617945e-27
9738.68050506651,9.896459475612092e-28
9740.92087571862,1.817219424384632e-27
9743.161761765055,3.0220302160608286e-27
9745.408513348177,2.728655949439789e-27
9747.65043176975,2.227417469483919e-27
9749.898218430262,2.4763530358004352e-27
9752.14116970259,2.7023219472560794e-27
9754.38999191735,2.538095882855012e-27
9756.633976516267,2.3317850649413903e-27
9758.87847734089,2.5097011615282532e-27
9761.128853163911,2.945451257381981e-27
9763.374388029,2.3523444199457597e-27
9765.625800599097,2.107126425952451e-27
9767.872369981034,2.4928182562337977e-27
9770.124819775832,2.5854885841707313e-27
9772.37242415122,2.170599916901341e-27
9774.62054558504,2.6749538256303315e-27
9776.87455149423,2.309088580414679e-27
9779.123708636527,2.168914584901364e-27
9781.37875296517,2.3774593809333887e-27
9783.628946293098,2.490480171961588e-27
9785.885029519595,2.6064034220309788e-27
9788.136259510522,2.9538619385731557e-28
9790.38800739395,-7.319071827618095e-28
9792.645649245007,1.0129214281726944e-27
9794.898434507619,2.95690701880589e-27
9797.157116453207,2.326385993026884e-27
9799.41093957292,6.473518573072516e-28
9801.670662092209,1.6085805640592135e-27
9803.925523547165,1.752442745314896e-27
9806.180903730035,1.7454763726166024e-27
9808.442187388107,1.6706535752734855e-27
9810.698606623559,1.3904623698254064e-27
9812.96093205394,2.2421983051142622e-27
9815.218390820664,2.8525557363044664e-27
9817.481758503298,2.750725189311362e-27
9819.740257280206,2.6254402989679043e-27
9821.999275621787,2.3676874117211624e-27
9824.264206961481,2.1260092225460188e-27
9826.524266031744,2.9146772942027695e-27
9828.79024082423,2.481760390097471e-27
9831.051341102635,2.7704607384603802e-27
9833.318359828634,2.797592907522851e-27
9835.580501794864,2.374123384596042e-27
9837.843164163882,2.4359289816572222e-27
9840.11174906928,3.0952334755167457e-27
9842.375453845776,2.7618945149589753e-27
9844.645083887164,3.157690221601072e-27
9846.90983155138,9.677586526636573e-28
9849.18050721025,-2.855252797586868e-28
9851.446298242641,2.348324453064332e-27
9853.712610517281,2.4731334511466925e-27
9855.984854881957,2.7413867886553557e-27
9858.252211245588,2.7939278114530948e-27
9860.525502432167,2.42163757182246e-27
9862.793903365799,2.37441148097118e-27
9865.068241856548,2.880595686155427e-27
9867.337687841416,2.361669831738531e-27
9869.607655909349,3.9622471008197087e-29
9871.883565636386,-1.979672845879798e-27
9874.154579477532,1.7988055878769586e-28
9876.431537715102,3.1509979319606943e-27
9878.703597811249,2.7683843988885753e-27
9880.981605042398,2.462467036062417e-27
9883.254711875554,2.459826824999227e-27
9885.52834163395,1.931939236268667e-27
9887.807922635951,1.8652015243421837e-27
9890.082599854499,2.419832693071641e-27
9892.363231058387,2.035714811703014e-27
9894.638956219651,9.649137634872763e-29
9896.920638109255,3.1644264541217358e-27
9899.197411696021,2.2981001426643023e-27
9901.474709051558,2.23829291958724e-27
9903.757967250667,3.298653035634601e-27
9906.036313756018,2.4177211621166317e-27
9908.320623851096,1.99881530442414e-27
9910.6000199896,2.1898893698940843e-27
9912.885382465258,-1.7145262097696895e-27
9915.165828720483,3.6270511926149367e-28
9917.45224406155,4.863968917795128e-27
9919.733740917283,3.616029352337318e-27
9922.01576262837,2.7347842114854e-27
9924.303757549067,2.741211544002754e-27
9926.586830586473,2.49596507850462e-27
9928.875879585345,2.4567522507032964e-27
9931.160004433419,2.429858078981066e-27
9933.45010799608,2.0844346300211017e-27
9935.735285139388,2.2727714889155743e-27
9938.020987984695,2.8814656807627357e-27
9940.312673675007,4.666686379409953e-28
9942.599429542532,2.40479730634426e-27
9944.892171011357,4.004652416133806e-27
9947.179980386225,5.667244482538787e-28
9949.473778119958,3.027906607679333e-27
9951.762641487521,3.0912752552327835e-27
9954.052031405094,7.458276471776587e-28
9956.347413818612,1.1808569993422372e-27
9958.637858457036,2.27887248885235e-27
9960.934298352144,8.55601276295236e-28
9963.225798197325,1.7920256281578225e-27
9965.523296061207,4.06588177679255e-27
9967.81585159928,2.6041987833809997e-27
9970.108934536742,1.6136442865602299e-27
9972.40801963666,2.8769119293664545e-27
9974.702158996344,4.116055330203293e-27
9977.002303283678,3.6340699351106144e-27
9979.297499552278,2.8482707548987344e-27
9981.598703514994,2.3915959936597765e-27
9983.894957179427,2.722803123280785e-27
9986.191739093998,2.910771764052325e-27
9988.494532853125,2.5127792095700997e-27
9990.792372894035,2.9886302146211024e-27
9993.096227549157,2.4652939921923724e-27
9995.395126203885,1.9304029232581965e-27
9997.700042243752,1.3821977046987277e-27
10000.0,1.839764102269125e-27
10002.305977913595,2.8899008878137002e-27
10004.601502940994,1.53210413756411e-27
10006.908541951003,2.2791239324911408e-27
10009.216112959113,-2.838075377260955e-28
10011.524216088003,-3.2689391511308366e-27
10013.821856697195,-2.4721360626185157e-27
10016.131021900417,1.2398231692444661e-27
10018.440719592036,2.008447137793334e-27
10020.739947535882,2.6185026670055703e-27
10023.050708035571,2.7919351415637772e-27
10025.36200139153,2.588959984350315e-27
10027.673827726629,2.2190748422194574e-27
10029.975174664922,2.0887309627585864e-27
10032.28806478759,2.7264649499750172e-27
10034.601488257613,3.0847020380204122e-27
10036.90442509109,2.469274723188978e-27
10039.218913083603,2.560149481200324e-27
10041.533934791934,2.1911891919204854e-27
10043.84949033916,1.0363692048712973e-27
10046.154549585237,3.0211391813318088e-27
10048.471170636029,3.0963364059612988e-27
10050.788325894517,2.781128828444705e-27
10053.094977600445,2.156899879206582e-27
10055.413199098606,2.109303411447478e-27
10057.731955173525,2.223263253426657e-27
10060.051245948474,-4.1932904035794e-29
10062.360023490672,2.0873228114896792e-27
10064.680381487953,2.9870596824580913e-27
10067.001274554663,1.4875684995981355e-27
10069.31164712551,6.110163173083041e-28
10071.633608151848,2.1665646586927857e-27
10073.95610461727,3.470123315925064e-27
10076.279136645247,5.4514690521307504e-27
10078.591638481552,2.542169542915421e-27
10080.915739453401,-2.422067214123955e-27
10083.2403763578,-2.9959457667207235e-27
10085.554475795701,1.9611341141102684e-27
10087.880182382456,4.0605808164293765e-27
10090.206425272012,2.642811275695863e-27
10092.53320458804,2.9906289244307775e-27
10094.849436726123,2.8340399127700766e-27
10097.17728671034,2.3218772806660406e-27
10099.50567349162,2.603595966685765e-27
10101.823505808392,1.2959389118886681e-27
10104.152963997534,3.29000376909942e-27
10106.482959354591,4.4770477822287506e-27
10108.81349200343,3.329669263206095e-27
10111.133460460647,2.6455264894710103e-27
10113.465065504772,3.9042825161311405e-27
10115.797208211869,3.1207183746927197e-27
10118.118779429027,2.4619920608034972e-27
10120.451995272277,5.498323108822424e-28
10122.785749149945,-3.4770834379887435e-27
10125.120041186105,-1.8800644763116197e-27
10127.443751989522,5.8988615700875705e-27
10129.779118150847,2.5546598008198713e-27
10132.115022842452,2.4476776652822425e-27
10134.440338991226,3.271733395594716e-27
10136.777318550063,3.465290210418699e-27
10139.114837011222,2.0219846095451358e-27
10141.452894498978,5.300515589248414e-28
10143.78035368538,3.0170707832402027e-27
10146.119487030976,6.682074566573143e-28
10148.459159775555,2.3946616350005224e-27
10150.7882268969,2.293249545329599e-27
10153.12897624258,1.663124184504887e-27
10155.47026535989,4.127815520597274e-27
10157.8120943733,2.3798891757341416e-27
10160.143307989212,3.3504479526197314e-27
10162.48621459593,4.1590992087625716e-27
10164.829661471738,2.767355202170474e-27
10167.162485616358,7.928707143758196e-29
10169.507010829933,-2.7817221132005694e-27
10171.852076685846,-5.2007614769496226e-27
10174.197683308765,1.1635602580955004e-27
10176.532657410467,2.950173001349486e-27
10178.879343364964,2.3063608223990937e-27
10181.22657046006,3.363468157906824e-27
10183.574338820537,4.5701478270741606e-27
10185.911464860748,1.4645272885647666e-27
10188.26031354753,-2.240564255174217e-27
10190.609703873628,-3.0902386639966204e-27
10192.948444527168,3.100347891581224e-27
10195.298915925918,6.774615721601897e-27
10197.649929338178,1.5094242915197326e-27
10200.001484888942,2.4186330438120658e-27
10202.342380952286,-4.667549304771563e-29
10204.695018572027,-1.2209608855215324e-27
10207.048198704808,2.677482029339433e-27
10209.390711986018,2.3225514843889747e-27
10211.744974935327,-4.4939334646969104e-27
10214.099780772474,2.6920140032503728e-27
10216.455129622645,4.307275950163358e-27
10218.799801790556,4.049431939688133e-27
10221.156234455193,2.3281705649284846e-27
10223.513210508,-3.687623770246399e-30
10225.859502502513,-1.4492132139627178e-27
10228.217563118544,-2.2922614341137578e-27
10230.576167498142,1.4333858271622478e-27
10232.935315766703,5.241988135014781e-28
10235.283770130422,9.102340441848955e-28
10237.644003961752,3.0975529456498378e-27
10240.004782057791,2.5388165510496856e-27
10242.35485886106,1.9841550073011698e-27
10244.716723269832,4.4312064600293156e-27
10247.079132319323,1.9482289114902554e-27
10249.442086135121,1.1444221801410826e-27
10251.794328795719,3.248541439825296e-27
10254.15836992541,3.438346693264255e-27
10256.522956197765,2.2498923472168525e-27
10258.876823915072,2.357902040980611e-27
10261.242498252497,3.497656692565012e-27
10263.608718109197,2.9424197704799362e-27
10265.975483610971,1.1299141035933433e-27
10268.331520679356,7.544161462847362e-28
10270.699375248973,1.880072658683408e-27
10273.067775840622,5.3618172953943615e-28
10275.425440587098,2.4623850740391838e-27
10277.794930998976,3.2207002882273548e-27
10280.164967810111,2.083409223609169e-27
10282.535551146499,-2.3166610520706273e-27
10284.895388743438,-1.5383480316972728e-26
10287.267062904446,-7.215707010597058e-27
10289.639283968278,4.420273629201986e-28
10292.00075186892,3.6652365150125145e-27
10294.374064510972,4.158030100996739e-27
10296.747924433676,3.9559996487719324e-27
10299.122331763236,7.845550949571447e-27
10301.48597601937,8.17712267262806e-27
10303.861475933161,2.263180827886316e-27
10306.237523631986,6.140856464093792e-28
10308.60280082167,3.377667436500736e-27
10310.979941859543,3.544893098014935e-27
10313.357631060888,2.793203177189032e-27
10315.73586855211,2.6823197193963672e-27
10318.103325607972,4.1725923351391184e-27
10320.482657445877,5.284555197365532e-27
10322.862537952447,7.926634786100687e-28
10325.231630575947,-5.010801997216081e-27
10327.612606185232,4.399596866165725e-27
10329.994130842235,1.717916104358457e-27
10332.376204673565,5.932883053809447e-27
10334.747480679587,2.4247279786246558e-27
10337.13065062289,-4.405375454758373e-27
10339.514370119918,7.926322850535394e-28


==> figures/spect.WD_0104+149.sdss.txt <==
wdid:WD 0104+149,resolution:1800,source:SDSS,wavelength_min:3588.3924227966263,wavelength_max:10363.34768281744
wavelength,flux
3588.3924227966263,4.4603839856355125e-28
3589.2198981638544,3.2164164325864967e-27
3590.0455934846564,1.2259478843354586e-28
3590.8734500693936,3.64552429288632e-27
3591.6995257876383,7.790570086762426e-28
3592.525791543517,1.8810723340619475e-27
3593.3542200564484,2.4372619990392834e-27
3594.1808664725686,-1.2848763938807689e-30
3595.009676642124,4.05209760993481e-27
3595.836703893856,3.025723449989539e-28
3596.6658958958633,2.8068493958584612e-27
3597.4933041586582,2.2335804347940127e-27
3598.3209027656367,1.2693170476220998e-27
3599.150667618417,3.143884446407193e-27
3599.9786474996818,1.289895184908294e-27
3600.8087946247365,2.8858475990224315e-27
3601.6371559559398,1.8282894705033365e-27
3602.4676855293815,2.0452888867694414e-27
3603.2964284862574,2.769590926049753e-27
3604.125362094361,2.153404957493943e-27
3604.9564654426426,2.0419201856798916e-27
3605.785780940067,1.3705653439167124e-27
3606.617267177267,2.3089379784521796e-27
3607.446964739948,1.9976430141510655e-27
3608.2788340424636,1.789342718199659e-27
3609.108913846418,2.458882081582125e-27
3609.9391846091403,1.3710445978161785e-27
3610.7716286120535,2.0403364039456112e-27
3611.6022818801225,1.9960519262858154e-27
3612.435109389593,2.1542221495278206e-27
3613.2661453392293,2.3992809911624406e-27
3614.0993565319386,2.2398895074789656e-27
3614.930775339443,2.116067901574465e-27
3615.762385413751,1.8014463681800504e-27
3616.596172233908,2.466044070132505e-27
3617.4281654305832,2.29498213792905e-27
3618.262336375933,2.04410166086931e-27
3619.0947128714797,2.524950715428903e-27
3619.9292681189886,2.2654175440048725e-27
3620.762028089992,1.6680240894423645e-27
3621.596967816708,2.611299079792124e-27
3622.430111439835,2.1673457079172317e-27
3623.263446726558,1.6377166540617127e-27
3624.0989632748865,2.416596098378667e-27
3624.9326824787813,2.258121473282308e-27
3625.7685839491874,2.040044412369647e-27
3626.602687247124,2.4800762192422183e-27
3627.4389738169416,2.583051039814256e-27
3628.273461385872,2.0640014812462337e-27
3629.1081409275707,1.8545862173084023e-27
3629.9450052494735,2.524492622215636e-27
3630.7800693276413,1.4492462502209717e-27
3631.6173191925404,2.360532373946768e-27
3632.4527679843336,2.3245534414198498e-27
3633.2904035698484,2.045531463102384e-27
3634.126237252504,2.5261582248508818e-27
3634.9622632175992,1.7789354002782177e-27
3635.8004774871724,2.069222266663838e-27
3636.6368886090336,1.647187541476634e-27
3637.4754890435233,2.3428914579170098e-27
3638.3122854995922,2.487631387905622e-27
3639.1512722769044,1.410770361869672e-27
3639.988454244704,2.1747731076026823e-27
3640.8258288051147,2.1146562446430364e-27
3641.665395199962,1.776164395119498e-27
3642.5031555384357,2.09435556452189e-27
3643.343108721123,2.2038965027427486e-27
3644.1812550153873,1.8695189459498308e-27
3645.0215951641076,2.4389249050902143e-27
3645.8601275919727,2.2533106650697934e-27
3646.6988529231207,2.2075400917251176e-27
3647.539773624358,1.9908495263253185e-27
3648.3788853558685,1.921354513780459e-27
3649.220193468874,2.1671588426745774e-27
3650.0596917787616,2.0536982838259723e-27
3650.901387482016,1.905261576676461e-27
3651.741272548377,1.5250563847070728e-27
3652.5813508291935,1.8905751840917384e-27
3653.423628021456,2.141187073188345e-27
3654.264093325938,1.9189289142688246e-27
3655.1067585549035,2.5372031490500457e-27
3655.947611061353,2.1178234782538618e-27
3656.7906645057897,2.418974818689041e-27
3657.6319043925905,2.3987361444544287e-27
3658.473337805522,2.046237873641544e-27
3659.3169736769673,1.9960860422049055e-27
3660.158794737873,2.093794936934694e-27
3661.0028192719647,2.085227904061493e-27
3661.845028159434,2.1461126673170247e-27
3662.6894415352285,1.8885303165611152e-27
3663.532038427933,1.964154223727733e-27
3664.3748291589454,2.4205044943136204e-27
3665.2198259012625,2.0623771986669235e-27
3666.0630049055653,2.2335265487400823e-27
3666.9083909374813,2.2812246886466127e-27
3667.7519583939516,2.1706877508752218e-27
3668.5977338948114,2.1161983855596426e-27
3669.441689982409,2.135285407751562e-27
3670.2858402209954,2.0465647295503484e-27
3671.1322000294085,2.070240591356136e-27
3671.9767391676096,2.173599397392401e-27
3672.823488893585,1.9742549657981867e-27
3673.6684171105667,1.7083574838011733e-27
3674.5155569337394,1.8569902483137417e-27
3675.36087440875,2.2638024147720582e-27
3676.2063863479348,1.8208913191265346e-27
3677.0541114212083,1.8170364682063327e-27
3677.900012887343,1.9041470427023232e-27
3678.748128507156,1.8321094563440036e-27
3679.594419679695,1.8185836891462892e-27
3680.4429260259717,2.0350689391765482e-27
3681.2896070844527,2.0467091037176958e-27
3682.1364829207982,1.9284519282454855e-27
3682.985575461244,1.9779668253344855e-27
3683.832841452886,2.07675412176335e-27
3684.682325169863,2.0844501216732924e-27
3685.5299814965456,2.2024842067498243e-27
3686.3798565702677,2.3460985939559666e-27
3687.2279034118183,2.0479694933835796e-27
3688.0781700225843,2.019315859866111e-27
3688.9266075589126,2.116361398796182e-27
3689.775240277181,2.0183221545182885e-27
3690.626094298202,2.1157389808859027e-27
3691.475117981162,2.2133799708629163e-27
3692.326363990227,2.127993519535956e-27
3693.175778817995,2.1300520602473755e-27
3694.027416995693,2.074065991695932e-27
3694.877223148469,2.0151497420738987e-27
3695.727224798034,2.3425279842747235e-27
3696.57945133354,1.893112867618722e-27
3697.429844578462,1.8629272867533893e-27
3698.2824637343283,1.844144143465821e-27
3699.1332487550153,1.821182854267617e-27
3699.9862607121227,1.9405690215789902e-27
3700.837437689065,1.8914621635682624e-27
3701.688810478153,1.980449008080095e-27
3702.5424117421494,1.9686402508852877e-27
3703.3941767582774,1.7299121867837653e-27
3704.2481712759713,1.6772219847028046e-27
3705.1003286998384,1.7996034786886562e-27
3705.9547166524017,1.4970276420209266e-27
3706.80726666479,1.9660777028780716e-27
3707.660012805188,1.9435034260948268e-27
3708.514991015253,1.7784549013167705e-27
3709.368130015394,1.7166362550172173e-27
3710.2235021135148,1.765879738602975e-27
3711.0770341543885,1.9863245156119753e-27
3711.9328003220294,1.804111182480007e-27
3712.7867255847095,1.6859687179591632e-27
3713.640847291774,1.7813751366883625e-27
3714.4972046690623,1.8811913796377252e-27
3715.3517198695927,1.905640872960999e-27
3716.2084717703183,1.9850411703404676e-27
3717.063380645596,1.5774106766432874e-27
3717.9205272515164,1.6525155251371966e-27
3718.7758299829084,1.76414987395054e-27
3719.631329475569,1.6035370897384057e-27
3720.4890682448176,1.4917786327290409e-27
3721.3449618656896,1.7451289767285217e-27
3722.2030957947827,1.3952570711552727e-27
3723.0593837254396,1.7269336449615747e-27
3723.917912996427,1.817668335033889e-27
3724.774595418528,1.6968547383305257e-27
3725.631474919294,1.8437243983079377e-27
3726.49059730883,1.8520840826305608e-27
3727.347871573576,1.6799145547040293e-27
3728.207389760389,1.413779000297733e-27
3729.0650589709826,1.6174697774245317e-27
3729.924973137417,1.8607775189209655e-27
3730.783037475809,1.728516559865908e-27
3731.641299210775,1.802628179030803e-27
3732.5018074525187,1.8866094537303414e-27
3733.3604645882588,1.620781202282682e-27
3734.2213692657415,1.717986386976526e-27
3735.0804219844167,1.83561255629766e-27
3735.9417232802766,1.5707557637795788e-27
3736.801171764132,1.579843914026216e-27
3737.660817962982,1.487377960930287e-27
3738.522714292455,1.6727245670610956e-27
3739.382756529901,1.6915702970993925e-27
3740.2450499346046,1.5645936834638565e-27
3741.105488393102,1.5898622520774946e-27
3741.9681790559684,1.664879941889574e-27
3742.8290139180554,1.5106844852993912e-27
3743.690046814071,1.752304999445808e-27
3744.553333470401,1.73571229123445e-27
3745.414763043864,1.5310388328533883e-27
3746.278447415947,1.5866661722749036e-27
3747.140273849606,1.70958805417619e-27
3748.00435612067,1.5858133267243667e-27
3748.8665795973584,1.4576628180885708e-27
3749.7290014274245,1.4343271716164346e-27
3750.59368065335,1.5850541351489475e-27
3751.4564998007445,1.7379235025965052e-27
3752.3215773839797,1.6312644591628494e-27
3753.184794031746,2.015557868311979e-27
3754.050270155814,1.5445113554353872e-27
3754.913884487081,1.4881653583670434e-27
3755.779759335589,1.8220276566766476e-27
3756.6437715335687,1.783631311588121e-27
3757.5079824964196,1.6955119010377416e-27
3758.3744555381986,1.728519143071249e-27
3759.23906464263,1.677299103951988e-27
3760.1059368681294,1.6365339505088315e-27
3760.9709442975654,1.65163496407002e-27
3761.8382158906875,1.6782595840228792e-27
3762.703621828636,1.7237895448400822e-27
3763.569226852084,1.892186878714392e-27
3764.4370976034243,1.9191776473067027e-27
3765.303101410696,1.8330733280575433e-27
3766.17137198968,1.838982498846749e-27
3767.0377747644948,1.8839566631074966e-27
3767.9064453553233,1.643364901619506e-27
3768.773247281486,1.674782943651604e-27
3769.6402486142924,1.675201183291088e-27
3770.509519329843,1.9095715699059058e-27
3771.3769200897523,1.870014182813224e-27
3772.2465912779094,1.4581878534290097e-27
3773.1143916489377,1.762832172051799e-27
3773.9844634941987,1.664508317873728e-27
3774.8526636604465,1.772835310784539e-27
3775.721063555002,1.7938103301447408e-27
3776.591736493047,1.7758068976265458e-27
3777.460536459022,1.8332127734336584e-27
3778.331610515677,1.6483194810977374e-27
3779.2008107373845,1.7160290524484836e-27
3780.0722860974447,1.827972407979539e-27
3780.941886759282,1.7723059994034048e-27
3781.811687471609,1.6761594964791744e-27
3782.6837648940773,1.758962992468596e-27
3783.5539663231802,1.955162446216976e-27
3784.426445511304,1.9474925058118363e-27
3785.2970478417924,1.9228529803813105e-27
3786.1699289806643,1.860453526982696e-27
3787.040932397234,1.7659944877329545e-27
3787.9121361869948,1.721768642503174e-27
3788.7856203594633,1.7799586062096295e-27
3789.6572255123974,1.8502963116746566e-27
3790.53111209861,1.8041583792503743e-27
3791.4031187996247,1.8541857029711277e-27
3792.2774079849733,1.8215301451997718e-27
3793.1498164190616,1.6632134363611573e-27
3794.0224255495636,1.8363574810395623e-27
3794.897318741264,1.687504581557588e-27
3795.7703298823785,1.8175910956309344e-27
3796.6456261369576,1.936272639044909e-27
3797.519039473891,1.9019530118194295e-27
3798.3947389770397,1.825158546420376e-27
3799.2685546950834,1.769608992761254e-27
3800.142571433285,1.9668409880878215e-27
3801.0188759171087,1.734377445336396e-27
3801.8932953144076,1.6401776881503023e-27
3802.7700035112916,1.7581631391819888e-27
3803.644825753192,1.7971077471875907e-27
3804.5219378491265,1.8327606246966007e-27
3805.397163121219,1.6740631117990384e-27
3806.272589737735,1.7868001253310144e-27
3807.1503077902407,1.7438715393782377e-27
3808.0261377153843,1.664966558285292e-27
3808.9042601321803,1.760079723385285e-27
3809.780493551755,1.5952582638436184e-27
3810.659020519133,1.5856393723689884e-27
3811.5356576190284,1.7421166787391368e-27
3812.412496388137,1.6863396575345246e-27
3813.291630289555,1.582636891644301e-27
3814.168873017869,1.6826922903125977e-27
3815.048411935859,1.673043929917094e-27
3815.9260588094817,1.5693690639099087e-27
3816.8060029306343,1.6992455993324675e-27
3817.6840541357556,1.8634175339664383e-27
3818.562307335403,1.892241157397499e-27
3819.442859369643,1.8181133429591114e-27
3820.321517180123,1.745341465352537e-27
3821.202474884268,1.6431986294750666e-27
3822.081537491985,1.68962689572057e-27
3822.962901052926,1.6540607285528815e-27
3823.8423686443693,1.5774994300390635e-27
3824.7241382490856,1.6044651481743546e-27
3825.6040110108315,1.6129036849147405e-27
3826.48408618615,1.6762391851910737e-27
3827.366464965097,1.5751585750676883e-27
3828.246945590631,1.5693906067889635e-27
3829.129730881063,1.6549923720276504e-27
3830.010617143604,1.6036169256680241e-27
3830.893809132801,1.482794308831824e-27
3831.7751012192257,1.8376606606420826e-27
3832.6565960457365,1.643803082783147e-27
3833.5403981918244,1.5393725421785128e-27
3834.422299122584,1.701432334797251e-27
3835.3065084359014,1.6901739495028447e-27
3836.1888156580017,1.4471678614662394e-27
3837.0734323261304,1.5060651256259864e-27
3837.9561460267496,1.5962433617957473e-27
3838.839062794496,1.5534845829483972e-27
3839.724290603761,1.5531189388301256e-27
3840.6076141308436,1.6053862824839454e-27
3841.4932497641403,1.3682439241488706e-27
3842.376980237953,1.5716182851304847e-27
3843.2630238831666,1.5816367898060653e-27
3844.1471614911898,1.4684687952574257e-27
3845.0315024939073,1.5121400305271305e-27
3845.9181582660904,1.6701440124350032e-27
3846.8029066842887,1.5944951935475399e-27
3847.6899709383656,1.6590693641285863e-27
3848.575126959741,1.4112201327024612e-27
3849.4625998838987,1.49810084932675e-27
3850.3481636962338,1.6894721103764335e-27
3851.2339312313597,1.5083928894734132e-27
3852.1220172699104,1.5268721041829102e-27
3853.0081928777204,1.637229001213601e-27
3853.896688057088,1.4731837086284097e-27
3854.78327192558,1.5249882683086923e-27
3855.6721764342556,1.624534820395671e-27
3856.5591687515152,1.441577535941326e-27
3857.4463651201922,1.4387938748210462e-27
3858.3358837322767,1.4539718033672667e-27
3859.2234888319,1.4929465577623311e-27
3860.1134172447873,1.5723923751159299e-27
3861.001431263659,1.6110442580891085e-27
3861.8917696661447,1.51687905310244e-27
3862.780192792654,1.384951315248863e-27
3863.668820299736,1.5383614226464441e-27
3864.5597737962416,1.3835313545607422e-27
3865.448810693595,1.4557133454059296e-27
3866.3401746519544,1.5890101941538305e-27
3867.229621128185,1.4073428273175856e-27
3868.121395737497,1.4401798095333677e-27
3869.0112519812974,1.4327290109820814e-27
3869.9013129353575,1.3897713131291414e-27
3870.7937036309,1.195255944453826e-27
3871.6841746356195,1.1615898716595577e-27
3872.576976455132,1.373930361569547e-27
3873.467857699421,1.1803695523279109e-27
3874.3610708323085,1.274990082537867e-27
3875.252362505165,1.3418981017752805e-27
3876.143859218499,1.2625658678340466e-27
3877.0376894314263,1.1083331341782889e-27
3877.929596856874,1.0628831772062173e-27
3878.8238388569566,1.2614954645633729e-27
3879.7161571837323,1.2825336623110141e-27
3880.6108111606804,1.2954568963350594e-27
3881.5035405780864,1.2675784824701725e-27
3882.396475366721,1.1635477973269847e-27
3883.2917474191227,1.0807974066303647e-27
3884.1850935823913,1.1702079773123767e-27
3885.080778086203,1.2912362113782144e-27
3885.9745358136256,1.3528306286187714e-27
3886.8706329588636,1.3239532792001732e-27
3887.7648024400473,1.4190710989827803e-27
3888.6591776237456,1.5686713376045511e-27
3889.5558938414556,1.2613185123391102e-27
3890.4506810633766,1.5391927702321305e-27
3891.3478103978227,1.427786810896205e-27
3892.243009847793,1.4721024294388479e-27
3893.1405524892984,1.5887187972149664e-27
3894.0361643572305,1.4263445268330288e-27
3894.9341204962057,1.5710548901542736e-27
3895.8301449721007,1.5153024475817762e-27
3896.726375577249,1.4854840366392407e-27
3897.62495207299,1.5405031166784193e-27
3898.5215955711533,1.5758555046416902e-27
3899.420586040659,1.552447385383778e-27
3900.317642622057,1.6082360483758496e-27
3901.217047256046,1.6485625918239937e-27
3902.114517110986,1.627749558879968e-27
3903.0121934276863,1.631983583407452e-27
3903.91221941914,1.5050476794074339e-27
3904.810309294894,1.3175296351956342e-27
3905.710749927895,1.6232786417164216e-27
3906.6092535532293,1.5456730317344332e-27
3907.510109018803,1.4547755842379808e-27
3908.4090265843315,1.5679443057080599e-27
3909.3081509446642,1.5888348197689678e-27
3910.2096287700156,1.3528479118525956e-27
3911.109167356515,1.37833025213099e-27
3912.0110604922734,1.4561008011986452e-27
3912.911013495773,1.4348069200693039e-27
3913.8133221332714,1.3297869128323688e-27
3914.7136897446935,1.3331493195140539e-27
3915.614264484501,1.475721447875916e-27
3916.517196485707,1.385280508428043e-27
3917.4181861198704,1.1701087031668826e-27
3918.321534101421,1.2466338644860316e-27
3919.2229388210817,1.2668992530758619e-27
3920.126702974619,1.2157582177020041e-27
3921.028522971007,1.268648454900837e-27
3921.9305504298995,1.2323964100483772e-27
3922.834938952694,1.4662034211797872e-27
3923.7373819752092,1.2680052958437458e-27
3924.6421871493676,1.2470643055629052e-27
3925.5450459269555,1.3970728547404275e-27
3926.4502679444286,1.2849820491884057e-27
3927.3535426686276,1.251464325786744e-27
3928.2570251899897,1.3597339127278965e-27
3929.162872583891,1.2941059346411024e-27
3930.066771339222,1.3755445783531347e-27
3930.9730360565886,1.5100719435266345e-27
3931.877351237648,1.4388888181809378e-27
3932.78403347074,1.4520284635896657e-27
3933.6887652693745,1.3967668141510371e-27
3934.5937052003706,1.616440943562826e-27
3935.5010138186867,1.5997431019501415e-27
3936.4063706550796,1.4451477182105684e-27
3937.314097270046,1.5399349172281235e-27
3938.219871203905,1.5164042823697042e-27
3939.128016008093,1.4331311529759487e-27
3940.034207231573,1.5402160661206321e-27
3940.9406069231536,1.5218519331127443e-27
3941.849379122989,1.4018112837510006e-27
3942.7561963924777,1.4292122409844971e-27
3943.665387263235,1.4776020671947188e-27
3944.5726223030097,1.4807098160715575e-27
3945.48223203757,1.4204650276517109e-27
3946.389885040098,1.3481701630447138e-27
3947.297746847006,1.2682751103056055e-27
3948.207984989267,1.2535785681822799e-27
3949.116265047679,1.452077537397299e-27
3950.026922536221,1.3738007277253651e-27
3950.9356210388255,1.3815961821210643e-27
3951.8466980668404,1.3617388509853572e-27
3952.7558152064144,1.3456033458283056e-27
3953.6651414871912,1.3946581384956904e-27
3954.5768479365934,1.2433647489357882e-27
3955.486593143557,1.3022238770458039e-27
3956.398719615688,1.3188759104610125e-27
3957.308883941837,1.481201643888854e-27
3958.221430630201,1.516499540510593e-27
3959.132014268624,1.24440640155433e-27
3960.044981366815,1.4055170479413344e-27
3960.9559845106883,1.4546085213472106e-27
3961.8671972296374,1.5068705207571297e-27
3962.780795054978,1.4756823499393987e-27
3963.6924275691954,1.4511315716075066e-27
3964.606446288621,1.4966935846033116e-27
3965.518498791505,1.3489088590747256e-27
3966.4329385989217,1.4914077718465385e-27
3967.3454112839613,1.5002252442106973e-27
3968.2580938821434,1.3988850557967118e-27
3969.173165434137,1.3605463864250742e-27
3970.086268504759,1.3988801859188328e-27
3971.001761629783,1.3434441039800585e-27
3971.915285366557,1.2875261839961354e-27
3972.831200258829,1.3575336730194715e-27
3973.7451448555557,1.376300285528527e-27
3974.659299704035,1.3515918113009204e-27
3975.5758473599535,1.3542187156229096e-27
3976.4904233591387,1.2357432717897216e-27
3977.4073932681276,1.356443577450588e-27
3978.3223906120415,1.331649831056375e-27
3979.239782968633,1.3792204928964083e-27
3980.15520185139,1.4057672626503858e-27
3981.0708313250575,1.2245329988863147e-27
3981.9888574660067,1.2495324031580612e-27
3982.9049087697394,1.2773386044741398e-27
3983.8233578448962,1.3642360907413826e-27
3984.73983117303,1.2578892584500081e-27
3985.6587033772407,1.2063509056306615e-27
3986.5755989242025,1.4173181339419161e-27
3987.4927054017794,1.262196349137876e-27
3988.412212412707,1.3730288967163044e-27
3989.329741400804,1.4249429616865104e-27
3990.2496720281756,1.509460308337813e-27
3991.167623721442,1.5506028283545346e-27
3992.0879781604176,1.4342723832289102e-27
3993.006352753594,1.4961349821331446e-27
3993.9249386176384,1.61749567803644e-27
3994.845928887339,1.5107436529999616e-27
3995.764937943456,1.5241972987367387e-27
3996.6863525129374,1.635727002608475e-27
3997.6057849560907,1.5893850694916397e-27
3998.5276240208273,1.5860500537409595e-27
3999.447480046071,1.465755870564436e-27
4000.367547682985,1.4456577620393001e-27
4001.290023604107,1.5662992997313272e-27
4002.2105151157443,1.6077957498599018e-27
4003.133416021086,1.4812573700394181e-27
4004.054331602727,1.5277968848198783e-27
4004.9776576880777,1.4201656608577114e-27
4005.8989975350905,1.4869854105729852e-27
4006.8205493351243,1.4950811518620505e-27
4007.7445133041747,1.4384517454330782e-27
4008.6664896626858,1.4836061771047079e-27
4009.5908793014987,1.4555152248791957e-27
4010.5132804140812,1.5988069163376918e-27
4011.4380959187624,1.4928356845570663e-27
4012.3609219811,1.4298622222452352e-27
4013.283960338361,1.475524946592358e-27
4014.209414755713,1.4324920527115048e-27
4015.1328783563076,1.4347692144044154e-27
4016.0587591300714,1.5013150539875242e-27
4016.9826481699088,1.4696477826595932e-27
4017.908955496506,1.3834723630050547e-27
4018.833270171586,1.3347114532881406e-27
4019.757797484042,1.3982233393616583e-27
4020.684744753942,1.5713625868377905e-27
4021.609697995693,1.4689366678309669e-27
4022.5370723097603,1.4466183439659982e-27
4023.462451677031,1.4054004173113974e-27
4024.3902532320058,1.3693355054484512e-27
4025.316058921112,1.4357401543565886e-27
4026.2420775906007,1.3768699474958152e-27
4027.170520121172,1.4429640913093162e-27
4028.0969654070227,1.5485787658381175e-27
4029.025835670627,1.4180157919413706e-27
4029.952707769382,1.276683826549698e-27
4030.882005963077,1.4149575992010221e-27
4031.8093050713683,1.4037947931022447e-27
4032.7390313923,1.454904042150943e-27
4033.666757706851,1.4093298220426071e-27
4034.594697443621,1.3096298081030318e-27
4035.5250660698825,1.241218643377408e-27
4036.4534333080496,1.2249335079241665e-27
4037.384230554696,1.2524543254825751e-27
4038.3130254912094,1.3727391823661718e-27
4039.244251555706,1.40752984763891e-27
4040.1734743876063,1.3887630536902277e-27
4041.1029109859983,1.3785667301002656e-27
4042.034780391928,1.3836694805078808e-27
4042.96464518132,1.38416380833784e-27
4043.8969438990434,1.3171377908782772e-27
4044.827237076703,1.3743971790783402e-27
4045.759965304004,1.4267451486620615e-27
4046.6906870672897,1.367001502965983e-27
4047.6216229418937,1.2787080380278229e-27
4048.554995548403,1.3356406820264255e-27
4049.4863603047233,1.484984262602152e-27
4050.42016291555,1.2853076840225641e-27
4051.351956751172,1.2238525465629597e-27
4052.286189564419,1.3191589538899587e-27
4053.2184126770194,1.2315843965490659e-27
4054.1508502463216,1.2722004563959831e-27
4055.085728478227,1.2002484036788048e-27
4056.0185956210753,1.184842665600609e-27
4056.953904550938,1.2206658175786672e-27
4057.8872014652375,1.2393546000976731e-27
4058.822941291481,1.2189762899186834e-27
4059.756668175226,1.2071073226240588e-27
4060.6906098616137,1.3020178745185686e-27
4061.626996147642,1.2440988753878147e-27
4062.5613681005216,1.1538284328366335e-27
4063.4981857792677,1.1635943945161134e-27
4064.4329881968633,1.2235450084300871e-27
4065.37023746707,1.219238185360116e-27
4066.305470547696,1.2753627224318675e-27
4067.2409187774633,1.2097070017861963e-27
4068.1788155502604,1.151383159843824e-27
4069.114694740583,1.148341707327201e-27
4070.053023601979,1.120537569964787e-27
4070.9893339514015,1.1065044454701069e-27
4071.928095100459,1.0782545650490195e-27
4072.864836807615,1.064088314529032e-27
4073.8017940109703,1.0541661587657931e-27
4074.741203707106,1.0539163243008604e-27
4075.6785925662,1.0626519271265943e-27
4076.6184350479375,1.019514000455762e-27
4077.556255761635,9.642232242861897e-28
4078.4965312283575,1.0964054783841613e-27
4079.4347839956135,1.1590112306628112e-27
4080.3732526066856,1.0930550712086935e-27
4081.314177666659,1.0750330740787418e-27
4082.2530786297752,1.0756511642162726e-27
4083.1944371734776,1.1154346155361311e-27
4084.1337706878226,1.0755148342168541e-27
4085.07556291496,9.5680930260034e-28
4086.015329179809,9.7205080076692e-28
4086.9553116366533,1.1602626803029104e-27
4087.8977545049015,1.067489006261772e-27
4088.8381700112177,1.238943501050671e-27
4089.7810470624486,1.215676789426192e-27
4090.7218958177423,1.1093724209649293e-27
4091.6652072519837,1.0643926528598742e-27
4092.6064894558535,1.0476626984273575e-27
4093.547988200457,1.0818056199961578e-27
4094.49195132536,1.0329878668245417e-27
4095.4338838179888,1.0533858185542243e-27
4096.378281826256,1.0819558193649145e-27
4097.320648266737,1.0664424278437916e-27
4098.26548135872,1.0497516733390495e-27
4099.208281946973,1.0578164024443488e-27
4100.151299425264,1.0468487074083705e-27
4101.096785259151,1.03614780141231e-27
4102.040237185147,1.0704389342174466e-27
4102.98615860391,1.1124667827846395e-27
4103.93004517776,1.1038371451939133e-27
4104.876402382072,1.1120484406644211e-27
4105.8207238040195,1.1595109909887759e-27
4106.767516994647,1.1769410107247009e-27
4107.712273465026,1.1554898456501984e-27
4108.65724727539,1.0969566828283946e-27
4109.604694562065,1.084470783598092e-27
4110.550103721414,1.2710301555861761e-27
4111.497987496605,1.1455565793655237e-27
4112.443832205507,1.144857076018542e-27
4113.392152670303,1.1618064395825858e-27
4114.338433129414,1.1319667512408436e-27
4115.2849312791,1.1781271923632554e-27
4116.233906895068,1.1969276481754863e-27
4117.180841096004,1.1163727290266e-27
4118.130253904588,1.2027496266734312e-27
4119.077624357661,1.1990970380069034e-27
4120.0274745602765,1.1109192518494151e-27
4120.975281466467,1.168611927174045e-27
4121.923306414392,1.1473309437525855e-27
4122.873812825004,1.0787349077682163e-27
4123.822274527573,1.1039725693629872e-27
4124.773218836039,1.1262170197195619e-27
4125.722117494464,1.111114097324357e-27
4126.673499902521,1.1559702149519107e-27
4127.622835718109,1.2691867799603318e-27
4128.572389927153,1.2253838659210042e-27
4129.524429601738,1.23867910698091e-27
4130.474421269957,1.1989257620036666e-27
4131.426899548768,1.1795561602707284e-27
4132.377328877698,1.295955115836185e-27
4133.330245962801,1.1837891029801994e-27
4134.281113154072,1.2151845648741799e-27
4135.2321990910905,1.283233324876047e-27
4136.18577450296,1.2834704880566788e-27
4137.137298604819,1.277991688226684e-27
4138.0913133284275,1.2917969080534285e-27
4139.043275796989,1.131984033350705e-27
4139.99773003473,1.2882197358232189e-27
4140.950131071949,1.2375891530977697e-27
4141.9027512077755,1.2011358695110734e-27
4142.85786483423,1.2510979990140105e-27
4143.810923841702,1.1997653483656515e-27
4144.766477488551,1.2647594457972716e-27
4145.719975569855,1.1642293417085788e-27
4146.675969439816,1.1574268269256502e-27
4147.629906797235,1.2370251413743207e-27
4148.584063606689,1.2996025078678604e-27
4149.540717929026,1.269177821479021e-27
4150.495314318069,1.1147181113933965e-27
4151.452409370599,1.1646492086061932e-27
4152.407445541747,1.2116505920712952e-27
4153.364981527513,1.195046672211904e-27
4154.320457683372,1.1628611545444555e-27
4155.276153645265,1.1671187000360198e-27
4156.234351148784,1.2176068265572704e-27
4157.1904873993535,1.2253217847552994e-27
4158.149126344008,1.2991799304410771e-27
4159.105703086096,1.2883641788101763e-27
4160.064783675258,1.2340293814326378e-27
4161.021801111797,1.264144221793824e-27
4161.979038708939,1.1280591256979212e-27
4162.938781882949,1.1203072390126906e-27
4163.896460478998,1.0692870370107314e-27
4164.856645806234,1.1660082563771846e-27
4165.814765604359,1.2981951673485511e-27
4166.77539328852,1.234927649851724e-27
4167.733954491981,1.37794515996714e-27
4168.692736211187,1.2285397318753023e-27
4169.654027549014,1.2785284245015597e-27
4170.613250978504,1.3006821933887695e-27
4171.574985182794,1.2366198123398616e-27
4172.534650526063,1.3201217556328622e-27
4173.4968278008455,1.3362471458006334e-27
4174.4569352614835,1.4090778448370917e-27
4175.417263593581,1.3040323064675567e-27
4176.38010559257,1.2300863819825628e-27
4177.3408763474745,1.2560260466439204e-27
4178.304161927316,1.2411943089344228e-27
4179.265375308852,1.2865716699920693e-27
4180.229104673904,1.2521691325476229e-27
4181.190760885988,1.3327942159745654e-27
4182.154934240702,1.260881151751467e-27
4183.117033487348,1.0819120655550721e-27
4184.079354063661,1.1196486396680713e-27
4185.044193521581,1.164686453791467e-27
4186.006957438528,1.1629714284334204e-27
4186.97224139753,1.158831983948108e-27
4187.935448859356,1.1703011958492744e-27
4188.901177524219,1.1628734376132343e-27
4189.864828735267,1.1204770626379855e-27
4190.8287016330105,1.1425920159014454e-27
4191.795097475572,1.2366555650734678e-27
4192.759414429102,1.1878536000996964e-27
4193.726255489772,1.1589446595933678e-27
4194.691016703665,1.1633137841067664e-27
4195.658303187552,1.0886812369949528e-27
4196.623508866479,1.1872960773356722e-27
4197.588936589704,1.2665133721448218e-27
4198.5568913275165,1.1955752479239452e-27
4199.522763822836,1.1506366786595007e-27
4200.491164496938,1.1833843121944378e-27
4201.457481969258,1.2132399030087774e-27
4202.426328785091,1.3305850034117207e-27
4203.393091439412,1.2363167668498068e-27
4204.360076496212,1.3172864819677727e-27
4205.329592643932,1.3799928730818933e-27
4206.297023190289,1.3122584700937152e-27
4207.266985993639,1.2989411818173196e-27
4208.23486223479,1.3315061440232833e-27
4209.205271899543,1.281836721188169e-27
4210.17359404082,1.304915854641996e-27
4211.142138943332,1.3406612667546123e-27
4212.113219019673,1.3169714759073333e-27
4213.082210130363,1.288712243385814e-27
4214.053737582835,1.3468384768729664e-27
4215.023175107271,1.3836681147086318e-27
4215.995150141979,1.378471309329541e-27
4216.965034285822,1.3507692425106295e-27
4217.935141550239,1.3568878850590153e-27
4218.907788077978,1.386804595706763e-27
4219.87834227035,1.2825158542259402e-27
4220.851436895884,1.3271437973716628e-27
4221.822438222112,1.3750261058433479e-27
4222.795981151879,1.3339918240723902e-27
4223.767429817958,1.3224488667878402e-27
4224.739101964527,1.4190432235793346e-27
4225.71331747051,1.3229385136779416e-27
4226.685437265976,1.2816894356773517e-27
4227.660101592581,1.3934956214746403e-27
4228.632669243176,1.366898049265089e-27
4229.607782597174,1.2366892530773324e-27
4230.5807983092245,1.275319476122529e-27
4231.554037862261,1.2510524357596796e-27
4232.529824877411,1.3951600618344237e-27
4233.503512801448,1.291098792764351e-27
4234.479749361212,1.2483060432471162e-27
4235.453885862814,1.3414025128929416e-27
4236.430572174299,1.2691732972855346e-27
4237.405157460125,1.2322108158924244e-27
4238.379966948017,1.161708954824065e-27
4239.357328007337,1.2704344836585044e-27
4240.332586589497,1.2819416767431432e-27
4241.310397918594,1.1991076969349448e-27
4242.286105801921,1.2708471344243618e-27
4243.264367608233,1.1887484929590195e-27
4244.240524999719,1.3242171579447954e-27
4245.216906954929,1.353181270244293e-27
4246.195844597515,1.2688534021876862e-27
4247.17267637143,1.1992802079185136e-27
4248.152065010124,1.1879306667307701e-27
4249.129346809973,1.2100435757997697e-27
4250.1091866525485,1.2516099207159114e-27
4251.08691868566,1.1738204746482686e-27
4252.064875644741,1.1147813294840875e-27
4253.045392413782,1.1572248005632307e-27
4254.0237999171695,1.2078427253847675e-27
4255.004768409822,1.2121552193953849e-27
4255.983626665083,1.184276671382167e-27
4256.965047089454,1.0610570138092647e-27
4257.94435630425,9.965916495485757e-28
4258.926228868545,1.0448621892648231e-27
4259.905989250631,1.0954402473485657e-27
4260.885975025306,1.1262480965094798e-27
4261.868525920381,1.0492045246057652e-27
4262.848963174038,9.89293159993939e-28
4263.831966729845,1.0147348151177768e-27
4264.81285567048,1.0314709680376193e-27
4265.796312095559,9.4369569929758e-28
4266.777652931263,9.47322766895972e-28
4267.759219523137,1.0462892717283014e-27
4268.7433553732135,9.818963433066373e-28
4269.725374172352,9.39816031249243e-28
4270.709963413347,1.0064404541884082e-27
4271.69243462808,9.903759810699332e-28
4272.677477468872,8.782311839629402e-28
4273.660401307628,9.624483088197234e-28
4274.643551266721,9.562447453659947e-28
4275.629274628493,9.479966777095329e-28
4276.612877524305,1.0032436889039293e-27
4277.5990550083625,9.902203217875906e-28
4278.583111049563,9.423955572033773e-28
4279.569742865119,1.0832419205445699e-27
4280.554252260472,1.076084359227004e-27
4281.538988140917,1.0273144385248236e-27
4282.526301575202,1.0348545212777122e-27
4283.511491123,1.0041378354537114e-27
4284.499259412117,9.973826068112633e-28
4285.484902836272,9.826284812185842e-28
4286.473126189771,1.0023827380736621e-27
4287.459223699386,1.1315788093058144e-27
4288.445548059436,1.1730765039350843e-27
4289.434454131184,9.733637526735552e-28
4290.4212328904,1.0873375458898339e-27
4291.410594550706,1.0296736613286705e-27
4292.397827918428,1.0133925690342091e-27
4293.387645377183,1.0433959814234248e-27
4294.37533356285,1.0560325512799722e-27
4295.363248964885,1.082677874054951e-27
4296.353750243184,1.1215164848008852e-27
4297.342120777377,9.97250741259365e-28
4298.333078379144,1.0446865077698144e-27
4299.321904255175,1.133421001877299e-27
4300.313318390639,1.0980357922484408e-27
4301.302599818281,1.0291817889854759e-27
4302.292108828816,1.0592493436991474e-27
4303.284207886895,1.08712150896784e-27
4304.274172763761,1.0758519155332004e-27
4305.266728881406,1.0539503541412049e-27
4306.257149834622,1.0687620230021287e-27
4307.2501632224,1.1067864653249196e-27
4308.2410404620805,1.0525754539944704e-27
4309.232145651767,1.081405210199577e-27
4310.22584506701,1.0426494557599518e-27
4311.217406858387,9.974914567163673e-28
4312.211564070479,1.0365093669278705e-27
4313.203582673904,1.106824375858428e-27
4314.198197893752,1.0847115663774494e-27
4315.190673519677,1.0842058320756807e-27
4316.183377463316,1.0111763523751471e-27
4317.178679817262,1.0738606727326815e-27
4318.171841099136,1.203155028137609e-27
4319.167601988404,1.0877728262121268e-27
4320.161220819211,9.94109369494384e-28
4321.157440455049,9.498160625477368e-28
4322.15151704558,1.0184353275550141e-27
4323.145822322123,1.0702365475155024e-27
4324.142730200476,1.0441299841219602e-27
4325.13749355299,1.0303592211398849e-27
4326.134860706329,1.0561065395476143e-27
4327.130082345848,1.1199493439145893e-27
4328.127908985762,1.008072234444383e-27
4329.123589123418,9.456876033440176e-28
4330.119498315981,1.014646238630246e-27
4331.118014308616,1.0266428673006721e-27
4332.114382316072,1.0782192834888116e-27
4333.113358324551,1.015510318601208e-27
4334.110185358275,1.0847879488188157e-27
4335.109621594528,1.023857075104419e-27
4336.106907865995,8.919381733486241e-28
4337.106804542047,1.0528047784123054e-27
4338.104550262826,1.0266809995084238e-27
4339.102525513697,9.149100946195446e-28
4340.103112972563,9.79059451200161e-28
4341.101547990159,1.0427927514255983e-27
4342.102596419193,1.029460242675878e-27
4343.101491415328,1.0893902262541937e-27
4344.103001026899,1.0882478416951031e-27
4345.102356213485,1.027234913482426e-27
4346.101941300419,1.006214964966256e-27
4347.104142809106,9.729774956121995e-28
4348.104188404415,9.486161990551962e-28
4349.106851626862,9.975729102932063e-28
4350.107357942704,9.301317447641406e-28
4351.110483091622,1.025113769460297e-27
4352.111450340249,1.0041852646077938e-27
4353.112647860075,9.882899600392307e-28
4354.116466022211,1.0606573863974318e-27
4355.11812479326,1.0801837460403365e-27
4356.1224054139475,1.0994634561833736e-27
4357.124525648717,9.888050722629254e-28
4358.12926894101,1.0315310555827869e-27
4359.131850852098,9.769585295535322e-28
4360.134663405836,8.941269079972505e-28
4361.140100829248,1.1481986370750099e-27
4362.143375378255,1.15372177249245e-27
4363.14927600621,1.0245953014342499e-27
4364.153012763326,1.026434701958834e-27
4365.159376809224,1.1054490770283166e-27
4366.163575987388,1.0983854031627525e-27
4367.1680061802535,1.0011074680694832e-27
4368.175065476975,1.031081300058436e-27
4369.179958410354,9.255009420669999e-28
4370.187481658815,9.111734421060882e-28
4371.192837545892,9.32043570789168e-28
4372.200824959837,9.151750387238201e-28
4373.206644013894,9.507984139019464e-28
4374.212694455303,1.0366684200024191e-27
4375.221378241581,1.0107977563259633e-27
4376.227892169952,9.687697144847287e-28
4377.237040656372,9.483332273996608e-28
4378.244018285232,9.912472280852923e-28
4379.253631685881,1.1045173252787553e-27
4380.261073228858,1.0685058565394442e-27
4381.268746532437,9.905255369851658e-28
4382.27905742874,1.0022119744434737e-27
4383.2871949669325,1.041768297514151e-27
4384.297971312986,1.048450401898162e-27
4385.306573299665,1.0421535956766952e-27
4386.3178153099025,1.0084999218212836e-27
4387.326881959038,1.0729790439279858e-27
4388.33618074263,1.058464615181971e-27
4389.348121373652,1.0329515293342105e-27
4390.357885140716,1.0851326873370512e-27
4391.370291972307,1.1478553531024705e-27
4392.380520937059,1.1528372742653472e-27
4393.393394183998,1.2401209704957395e-27
4394.404088560755,1.2229519066403353e-27
4395.415015446425,1.1607756432037333e-27
4396.428588441096,1.1364496211810495e-27
4397.439981060304,1.1000519064001961e-27
4398.454021007572,1.0613573278755357e-27
4399.465879574879,1.1576615681552569e-27
4400.480386689871,1.1812682466362249e-27
4401.492711419941,1.179796443035415e-27
4402.505269033984,1.1891481954120352e-27
4403.520477025472,1.1145882045222857e-27
4404.533501124329,1.0464026396542223e-27
4405.549176821657,1.064565185313452e-27
4406.5626676202355,1.0225549027309487e-27
4407.578811238876,1.0054505038950132e-27
4408.592768952185,1.0286732851508932e-27
4409.606959925133,9.891756587727702e-28
4410.623805550856,1.0617237813816973e-27
4411.6384637611045,1.071690907693505e-27
4412.655777847124,9.874967747753816e-28
4413.67090350993,9.851031074138613e-28
4414.688686272067,1.0369116964228848e-27
4415.704279602784,9.689764490137623e-28
4416.722531256957,1.0564578817047615e-27
4417.73859247104,1.0457820616320983e-27
4418.75488742867,9.671139161092973e-28
4419.77384254627,9.561981048984698e-28
4420.790605710506,1.08197022833073e-27
4421.810030260245,1.2023338875238328e-27
4422.827261846788,1.0176411684131554e-27
4423.847156044934,1.1978475447682393e-27
4424.864856269587,1.1321636260364011e-27
4425.882790614839,1.022920930869436e-27
4426.903389411171,1.1412914021391572e-27
4427.921792718293,1.2388624418140185e-27
4428.942861704006,1.2042006194915397e-27
4429.961734189049,1.2270382748540931e-27
4430.98327358076,1.1453485492609664e-27
4432.002615459874,1.1251711320054641e-27
4433.022191837247,1.1986930392282665e-27
4434.044436963733,1.1624883541966713e-27
4435.06448305946,1.2196961265223276e-27
4436.087199133791,1.1923188724675834e-27
4437.10771516427,1.1820416254700325e-27
4438.130902403412,1.2439230566512801e-27
4439.151888585143,1.2772204580795688e-27
4440.173109643404,1.1535158753229621e-27
4441.197003755741,1.0248337471025231e-27
4442.218695290059,1.0383098821253026e-27
4443.24306110993,1.1152782962898208e-27
4444.265223337053,1.1421599731274614e-27
4445.290061081771,1.133508244002824e-27
4446.312694218547,1.1580060123263475e-27
4447.335562610734,1.0797009695937088e-27
4448.361108368907,1.1428822316826599e-27
4449.384447996076,1.1788572777459511e-27
4450.410466222694,1.1207137864283548e-27
4451.434277301944,1.0523838724274916e-27
4452.4607682146725,1.0678082565773241e-27
4453.4850509632015,1.0904812461873457e-27
4454.509569346632,1.0342024813984448e-27
4455.536769414913,1.1289640181667046e-27
4456.561759793476,1.1325218344151035e-27
4457.589433092342,9.887446477065578e-28
4458.614895683487,1.0195552020264576e-27
4459.643042430955,1.0554144322946134e-27
4460.668977452229,1.0692688602755604e-27
4461.695148488507,1.0678698564772737e-27
4462.724005535468,1.0699450125040347e-27
4463.750649328255,1.0746857194297813e-27
4464.7799803691705,1.0706629750410726e-27
4465.807097136267,1.0910388531775291e-27
4466.836902389504,1.1199738203018034e-27
4467.864492348808,1.1340707311839223e-27
4468.892318703833,1.0992987166393267e-27
4469.922835402349,1.0596788490560778e-27
4470.951135276488,1.093968118211611e-27
4471.982126733558,1.1014493048334754e-27
4473.010900344962,1.1417757286724967e-27
4474.0423667793075,1.1475206643693867e-27
4475.071614346226,1.118354381205808e-27
4476.101098690194,1.0831535918483047e-27
4477.133277717454,1.0839810724659795e-27
4478.163236344371,1.195538287033404e-27
4479.19589089602,1.040011952968246e-27
4480.226324024388,1.0681204058474862e-27
4481.259454319499,1.1645981085203164e-27
4482.290362167922,1.1404071343575724e-27
4483.321507175339,1.1118098590392504e-27
4484.355351212848,1.030399634977967e-27
4485.386971268283,1.155367171591125e-27
4486.42129159725,1.2046062230143696e-27
4487.453386919555,1.181971983340306e-27
4488.488183759407,1.1521058060804464e-27
4489.520754567538,1.0764157942261987e-27
4490.5535629172255,1.1091102815508557e-27
4491.589074650816,1.1129159339272699e-27
4492.6223588148205,1.0921412687491551e-27
4493.658347608175,1.136995445886739e-27
4494.692107805705,1.1561470750124201e-27
4495.728573878606,1.0114226452783272e-27
4496.762810328968,1.0946994446982366e-27
4497.799753901298,1.0847703056931079e-27
4498.834466823902,1.0590070806838724e-27
4499.869417780855,1.1152432031564422e-27
4500.907077730001,1.1779400856359931e-27
4501.9425054883695,1.1101423306496799e-27
4502.980643486962,1.076355526716309e-27
4504.016548266408,1.1385342495218192e-27
4505.055164534685,1.133365382254188e-27
4506.091546554971,1.1424494866272225e-27
4507.128166993579,1.1953366893486865e-27
4508.167500794262,1.1655767714573412e-27
4509.204598803414,1.201345829997135e-27
4510.244411424686,1.2260345103125025e-27
4511.281987224401,1.1691226639080914e-27
4512.322278886854,1.1463147520837101e-27
4513.360332697247,1.181838336658578e-27
4514.398625310555,1.149458138203203e-27
4515.439635662869,1.1510485319078738e-27
4516.4784066170905,1.1036127694038149e-27
4517.5198965623795,1.2160295946627216e-27
4518.559146077888,1.2598052033160935e-27
4519.601115837101,1.1794051234999337e-27
4520.640844134369,1.238594665720228e-27
4521.680811619765,1.0931467658871812e-27
4522.723501228157,1.2012471280808999e-27
4523.763947826081,1.1655419361862713e-27
4524.807117801081,1.1152942213345853e-27
4525.84804373226,1.196169176903515e-27
4526.891694295173,1.1792718201613133e-27
4527.9330997804345,1.1553201307383938e-27
4528.974744839658,1.2830874073708815e-27
4530.019116412942,1.2668744897151663e-27
4531.061241357551,1.2046627329098575e-27
4532.106094072323,1.2427448713340484e-27
4533.148699123401,1.2587133440989242e-27
4534.194033201322,1.1784701805968265e-27
4535.237118580052,1.1546122944396518e-27
4536.280443919203,1.2157649592127063e-27
4537.326500170559,1.2513852387939797e-27
4538.370306169199,1.235294931708255e-27
4539.416844338172,1.2583775522066372e-27
4540.461131217741,1.2348922356674001e-27
4541.508151526354,1.219260134735251e-27
4542.552919508393,1.1610196738842253e-27
4543.597927837933,1.1619430886843547e-27
4544.645671484917,1.2218494397862463e-27
4545.6911612493,1.1801677261735402e-27
4546.739387591287,1.1587319563680054e-27
4547.785359012308,1.124413973163696e-27
4548.834068271673,1.1250612263995163e-27
4549.880521571232,1.2132165879942552e-27
4550.927215605997,1.25526982905121e-27
4551.976649370554,1.0984034510301093e-27
4553.023825616765,1.160569512788533e-27
4554.073742854959,1.1446009123059907e-27
4555.1214015347705,1.2084716291769837e-27
4556.171802469338,1.2112208958080997e-27
4557.219943805007,1.1320672598428457e-27
4558.268326264212,1.2161163005004764e-27
4559.319452872673,1.18118841403758e-27
4560.36831832118,1.2227642824984644e-27
4561.41992918317,1.2330416386960096e-27
4562.469277843492,1.2137375185212637e-27
4563.521373182108,1.231898659793732e-27
4564.57120527686,1.2543137637654105e-27
4565.621278884107,1.1445025418470524e-27
4566.674101067201,1.1570597169389865e-27
4567.72465844286,1.1297673730112953e-27
4568.777965660635,1.1368000965666693e-27
4569.82900702758,1.2004417099258755e-27
4570.882799503491,1.1618419661487072e-27
4571.934325084694,1.2226166536844208e-27
4572.9886030422995,1.1501234583110656e-27
4574.040613060839,1.1630025958804215e-27
4575.092865092902,1.2140060386033773e-27
4576.147871402857,1.185218526222222e-27
4577.200608206932,1.1444416973208822e-27
4578.256100557794,1.1562231360481295e-27
4579.309322357215,1.1377210522468588e-27
4580.365300972902,1.228075421861095e-27
4581.419007991108,1.147961771825921e-27
4582.472957413228,9.6743216467019e-28
4583.5296655561715,1.1681075459471456e-27
4584.584100532291,1.0865172816865255e-27
4585.641295500175,1.1255892358054106e-27
4586.696216253988,1.055476881454276e-27
4587.753898271093,1.0045971231686082e-27
4588.809305026397,1.0871113266006392e-27
4589.8649545766375,1.0850294979527015e-27
4590.923367297802,1.044674335019673e-27
4591.97950318529,1.014211018813562e-27
4593.038403516693,1.055081004637225e-27
4594.095025965484,1.086820424643453e-27
4595.154414131766,1.0431612494287725e-27
4596.211523366019,9.889836129564478e-28
4597.268875786861,1.000243760404277e-27
4598.328995835904,1.1053172041335824e-27
4599.386835378505,1.0557798142235173e-27
4600.4474438243515,9.784112675404134e-28
4601.505770713128,9.932086795337202e-28
4602.566867780783,9.573893930376417e-28
4603.625682240256,9.575655205418214e-28
4604.684740278603,9.90472248744841e-28
4605.7465704096185,1.0820086428553569e-27
4606.806116355503,1.1210032667202366e-27
4607.8684356711565,1.0389813287412695e-27
4608.928469749355,9.587443690325818e-28
4609.991278475013,1.0153657599080315e-27
4611.05180091041,9.388409811360052e-28
4612.112567317599,9.648832511627131e-28
4613.176110289124,9.989670367910143e-28
4614.2373653908935,9.142195591170265e-28
4615.301398336162,8.813443262113585e-28
4616.3631423576535,9.791355707494352e-28
4617.427665502395,9.134772911993471e-28
4618.489898668854,8.810462965868007e-28
4619.552376200658,9.294035431543041e-28
4620.617634775679,9.551418230459522e-28
4621.680601790378,9.147760804560577e-28
4622.74635112952,9.27732122882239e-28
4623.809807852619,9.621108651443662e-28
4624.876048181976,9.430075577444735e-28
4625.939994839083,8.984647173341495e-28
4627.00418625572,9.249966246004709e-28
4628.071163201682,1.02998408195003e-27
4629.1358448907995,9.657166993886069e-28
4630.203313392534,1.0299796289382884e-27
4631.268485580003,9.866147264945484e-28
4632.33644586397,9.111027764804829e-28
4633.402108775759,9.414182471603924e-28
4634.468016841901,9.752154537113184e-28
4635.536714930711,1.0069136606988156e-27
4636.603114060194,9.934681276376694e-28
4637.672304497706,1.0269518741637245e-27
4638.739194916762,1.0372981965241783e-27
4639.808877929803,1.0003469309402286e-27
4640.876259864769,1.0239098864209812e-27
4641.943887349547,9.59161550094174e-28
4643.014309357584,9.398040960791128e-28
4644.082428697839,9.579028060438074e-28
4645.153343848788,9.04008188395532e-28
4646.221955271115,8.755356742055703e-28
4647.293363792167,1.0550289156033537e-27
4648.36246752327,9.1101097051503e-28
4649.431817200281,9.308442214128563e-28
4650.503965908404,8.92038715405764e-28
4651.573808234305,8.576666617138638e-28
4652.646450880829,9.280981169234982e-28
4653.716786082583,9.341214130935408e-28
4654.789922895066,9.518881931981332e-28
4655.86075119974,1.0077338245765318e-27
4656.934382405843,9.317559819952103e-28
4658.005704040609,8.339209955343159e-28
4659.077272131509,8.57905059706709e-28
4660.151645060236,9.216069343180103e-28
4661.223706822047,9.297422951516563e-28
4662.298574713873,9.102933065721701e-28
4663.371130374029,1.0006214937749513e-27
4664.446493456983,1.0480483625755418e-27
4665.519543243024,9.86840224667379e-28
4666.592839882758,1.0268255044362527e-27
4667.668945884809,1.034766441018728e-27
4668.742736991796,1.0402762034288478e-27
4669.819338755372,1.0136920874285727e-27
4670.893624557413,1.0216509568239179e-27
4671.970722310911,1.0889562580624304e-27
4673.045503035912,1.1067254802315943e-27
4674.120531012806,1.06124586989172e-27
4675.198372883806,1.0388772809634135e-27
4676.273896125579,1.0250162001600278e-27
4677.352234557818,1.0334540921076798e-27
4678.428253292638,1.07242605790173e-27
4679.507088514882,1.092307403354934e-27
4680.5836029710235,1.0572093498822554e-27
4681.660365077902,1.0618567139215934e-27
4682.739945617984,1.0614319276573335e-27
4683.817203788654,1.040497739769979e-27
4684.897281690979,1.0246841378308583e-27
4685.975036153978,1.0418121514111732e-27
4687.055611647681,1.0956921778211256e-27
4688.13386263165,1.0171011464951538e-27
4689.21236166584,9.71657692356212e-28
4690.293683679656,1.0180024782478487e-27
4691.37267957784,1.0577248666458456e-27
4692.454499756195,1.0055143833934134e-27
4693.533992747279,1.0062308221446268e-27
4694.616311319677,9.770474889115556e-28
4695.69630163267,9.642813069215054e-28
4696.776540396015,9.685186529043298e-28
4697.859606692738,9.58634726086199e-28
4698.94034312157,9.505499343648052e-28
4700.0239083864235,9.968348607216296e-28
4701.105142710015,9.225841594575376e-28
4702.189207172873,9.552633956870613e-28
4703.270939620604,9.655917283224036e-28
4704.352920919464,9.043479737078788e-28
4705.4377343128035,1.0267955409557445e-27
4706.520214079935,9.02814832803407e-28
4707.60552724629,8.414951445678765e-28
4708.688505711337,9.158360927755216e-28
4709.774318880954,9.668699807722361e-28
4710.857796273665,9.459564579249426e-28
4711.941522918928,1.0113165046197954e-27
4713.028086227128,1.0281129271189864e-27
4714.112312144743,9.957784561724354e-28
4715.199376032144,1.003659325785118e-27
4716.284101452125,1.006880745371378e-27
4717.371666149343,9.85897829453242e-28
4718.45689130181,1.042996872247798e-27
4719.542366108897,1.0947876134138393e-27
4720.63068215475,1.0780887233980598e-27
4721.716657039566,1.041302187942868e-27
4722.805474472105,1.0087644167466972e-27
4723.891949665035,1.013592104021741e-27
4724.981268715249,1.0901868216162642e-27
4726.068244446787,1.0916023485247976e-27
4727.1554702356625,1.073931508998884e-27
4728.2455418465115,1.0454580192730114e-27
4729.333268519793,1.0596704601769695e-27
4730.423842326117,1.1031434689144134e-27
4731.512070114561,1.0721333943075578e-27
4732.60314634772,1.0805969859762344e-27
4733.69187548219,1.0111554122457384e-27
4734.780855077367,1.0695643212306891e-27
4735.872685085119,1.1056046710639416e-27
4736.962166372679,1.016929350881928e-27
4738.0544993859985,1.0619832644620537e-27
4739.144482597071,1.0770581811322063e-27
4740.237318847692,1.0811362936704002e-27
4741.327804213513,1.079497928161795e-27
4742.421143933277,1.0789889202811342e-27
4743.512131685189,1.0901974178804279e-27
4744.6033704174,1.0963962211379914e-27
4745.697465475495,1.0332350497404679e-27
4746.789206940873,1.0790057784531366e-27
4747.883806048043,1.121541783900742e-27
4748.976050478196,1.108918712782166e-27
4750.071153866656,1.070372042458054e-27
4751.1639014933,1.0432225317581331e-27
4752.2569005051,1.09864713734876e-27
4753.352760450329,1.0602032473513096e-27
4754.446263006255,1.0537300861064967e-27
4755.542627813643,1.051416658261199e-27
4756.636634145678,1.0168213421813048e-27
4757.733504047812,1.0609385982931217e-27
4758.828014388046,1.0677765495712114e-27
4759.922776518945,1.0825209699909613e-27
4761.020404198252,1.1028715733175656e-27
4762.115670685547,1.098737900339889e-27
4763.213804041406,1.0618905725968977e-27
4764.3095751174515,1.0416668420580176e-27
4765.408214382826,1.1069116777138074e-27
4766.504490280087,1.0941626590903612e-27
4767.601018374178,1.1354272158324348e-27
4768.700416639098,1.1347542071314782e-27
4769.797449903162,1.0492940437611149e-27
4770.897354660342,1.1085737421389343e-27
4771.99489332711,1.1385893724644556e-27
4773.09530480989,1.085149363071991e-27
4774.193349112202,1.0465390537540091e-27
4775.291646018162,1.0680483002252808e-27
4776.392817724832,1.1345963766719619e-27
4777.491620615656,1.174833828303253e-27
4778.593299631609,1.0201445585242578e-27
4779.692608740404,1.0851322400059318e-27
4780.794795299356,1.085350577890515e-27
4781.894610859337,1.058151316987721e-27
4782.994679430442,1.1360357058150753e-27
4784.0976274396035,1.1341180829702546e-27
4785.198202811777,1.0864564271854125e-27
4786.301658948563,1.0648889910793015e-27
4787.402741355289,1.1061487334015906e-27
4788.506705853794,1.1599516172404051e-27
4789.608295528664,1.117715521895328e-27
4790.71013862279,9.83689984793383e-28
4791.8148657998,1.1291798324810914e-27
4792.9172165125165,1.111467654624866e-27
4794.022452636814,1.0861093811498242e-27
4795.125311201981,1.134447291747088e-27
4796.231056508037,1.1720570775305751e-27
4797.334423159623,1.1522969006085577e-27
4798.438043639257,1.1387043591747338e-27
4799.544552854096,1.099026615117618e-27
4800.648681771162,1.1008260083181174e-27
4801.755700754271,1.1243545914499735e-27
4802.860338343005,1.098329810281106e-27
4803.967867329236,1.0343447649091046e-27
4805.073013823984,1.0733566217565719e-27
4806.1784145562315,1.0651201682542165e-27
4807.286708683508,1.0605752689885502e-27
4808.392618673348,1.0932335087690878e-27
4809.501423391203,1.1047776155413782e-27
4810.607842873252,1.0329821941216815e-27
4811.717158416915,1.017193757905967e-27
4812.824087625894,1.0849135626752709e-27
4813.931271482483,1.099546107824066e-27
4815.041353401443,1.0866012512332599e-27
4816.1490473371105,1.1140561157219062e-27
4817.259640670284,1.1190452919564987e-27
4818.367844920022,1.0878206409759088e-27
4819.4789499030185,1.0684586086460341e-27
4820.587664701929,1.0884022714858648e-27
4821.696634559222,1.0923336679482753e-27
4822.808507153757,1.0650123464030861e-27
4823.917987912937,1.0881102037545472e-27
4825.030372746649,1.0844215235102538e-27
4826.14036464309,1.1216010992750839e-27
4827.253261951967,1.0902224007281975e-27
4828.363765221148,1.0784361516706727e-27
4829.477175241288,1.1502782959039256e-27
4830.588190118799,1.130556098963587e-27
4831.699460583821,1.0983101698094621e-27
4832.813639807945,1.1014311015617459e-27
4833.9254222347445,1.0397292111033372e-27
4835.040114760708,1.0128652033719867e-27
4836.152409385144,1.076910350535171e-27
4837.267615449427,1.0416314833884192e-27
4838.380422507469,1.0207629465010601e-27
4839.493485565313,1.0467382494274785e-27
4840.6094620743825,1.0514917273570733e-27
4841.723037919849,1.0364447117877046e-27
4842.8395285587685,1.0317794397988611e-27
4843.953617428099,1.0210039013932067e-27
4845.0706224337255,1.013663830238754e-27
4846.185224563271,9.947849083157091e-28
4847.300083105571,9.535794867021371e-28
4848.417859798791,9.772137377108316e-28
4849.533231955894,1.0551451385559775e-27
4850.651523608307,1.0132278821579649e-27
4851.767409616833,1.0318558515730903e-27
4852.88621646568,9.514422669097762e-28
4854.002616562361,9.739704784028696e-28
4855.119273485418,1.002242438692271e-27
4856.23885326667,9.267882735517725e-28
4857.356024633042,9.63529235387918e-28
4858.476120204169,9.399021317897369e-28
4859.5938062508585,9.671373281062323e-28
4860.714417849485,9.923945992572071e-28
4861.832618813606,9.988682955321483e-28
4862.951077018391,9.878977178428677e-28
4864.072462796241,9.326673917411526e-28
4865.19143627419,9.539257395901246e-28
4866.3133386739355,9.617057847975767e-28
4867.432827662436,1.0131979196629584e-27
4868.555246922085,1.0325357432704828e-27
4869.675251658631,9.75699934926684e-28
4870.795514050795,9.924096973102874e-28
4871.918708738499,9.89458818467957e-28
4873.039487235016,9.828875784018238e-28
4874.16319937798,9.489510319972688e-28
4875.284494216618,9.633021251812594e-28
4876.408724053234,1.026816195532401e-27
4877.530535471874,9.718633813015831e-28
4878.652604961756,9.579051419978062e-28
4879.7776114772705,9.924367946358341e-28
4880.900197904034,9.835417592936848e-28
4882.025722709517,1.0232991271364625e-27
4883.148826311316,1.130954921529965e-27
4884.274869645543,1.0835368089611988e-27
4885.398490660639,1.083757516755195e-27
4886.522370163272,1.0635842004579694e-27
4887.649191429261,1.0491907420094972e-27
4888.773588702648,1.0579616747841422e-27
4889.90092909466,1.0553851137966151e-27
4891.025844377338,1.0137471094291549e-27
4892.153704134535,1.0433338800757838e-27
4893.27913766515,1.0683803604592809e-27
4894.40483010027,1.0961382317837499e-27
4895.533469044111,1.0837399274690653e-27
4896.659680085203,1.0392627626816884e-27
4897.78883899247,1.078228967478906e-27
4898.915568878454,1.0517244927456881e-27
4900.045247988694,1.0837194700389637e-27
4901.172496958603,1.113663411244682e-27
4902.300005250657,1.078834809550506e-27
4903.430464804449,1.0457081514701537e-27
4904.558492539038,1.1121495998584104e-27
4905.68947289501,9.829255916222041e-28
4906.818020311442,9.493866064107904e-28
4907.949521709528,1.0151337353595256e-27
4909.07858904722,1.0577700796622326e-27
4910.207916125368,1.0252539630991845e-27
4911.340199225942,9.995749656515471e-28
4912.47004658454,1.0055691118164476e-27
4913.602851327402,9.57704349881483e-28
4914.733219206142,9.770743708671227e-28
4915.866545831613,1.0403030459565764e-27
4916.997434470299,1.046495108505399e-27
4918.131283218808,1.0071058281444137e-27
4919.262692857354,9.31751547719492e-28
4920.3943627752,1.025240340553129e-27
4921.528994847874,1.0568163360654185e-27
4922.661186125515,1.0290630898091993e-27
4923.796340922647,1.0471696556824845e-27
4924.929053800272,1.0029959514110778e-27
4926.064731562681,1.0028841867761213e-27
4927.1979662805925,1.0363710205273709e-27
4928.331461697661,1.0090462631149234e-27
4929.467924047816,1.0111197560509038e-27
4930.601941665687,1.0893782501239122e-27
4931.7389275835085,1.0423320053551356e-27
4932.8734676427575,9.867152931357012e-28
4934.010977369452,9.889240230412764e-28
4935.146040110769,1.0114301379828864e-27
4936.281363971778,1.001237010158241e-27
4937.419659551839,9.33903132202338e-28
4938.555506456012,8.733022878303004e-28
4939.694326448307,1.023635575162189e-27
4940.830696636611,1.0009910571632595e-27
4941.970041282737,9.47346174676246e-28
4943.106934996247,9.572735803458752e-28
4944.244090250662,9.498888245873574e-28
4945.384222017817,8.902662425643287e-28
4946.521901159119,9.810372280979228e-28
4947.662558184437,1.0035137064153377e-27
4948.800761453981,9.642952366930826e-28
4949.94194397945,9.546016804370456e-28
4951.0806716187,1.008048928950095e-27
4952.219661220747,1.039100897298281e-27
4953.361632136952,9.314724480511521e-28
4954.501146470968,8.662677804494739e-28
4955.643643492633,8.906940262742046e-28
4956.783682800363,9.973972915395888e-28
4957.926706169863,1.0760023145896234e-27
4959.067270693162,9.550339860372727e-28
4960.20809760183,9.235422777715545e-28
4961.351910633821,9.709160271082438e-28
4962.493263120905,1.0146052545009028e-27
4963.637603107017,1.0605767101028263e-27
4964.779481414651,1.0876005664979762e-27
4965.924348597652,9.95697332184018e-28
4967.066752968081,1.0202344502512912e-27
4968.209420147135,9.822742078159337e-28
4969.3550782664315,9.421929325067132e-28
4970.498271871713,9.612253940746374e-28
4971.644457795162,9.997851339684945e-28
4972.788178069195,9.91106170158231e-28
4973.934892039956,1.017229243303588e-27
4975.079139225378,1.0624775404240511e-27
4976.22364964336,1.083934713788769e-27
4977.3711558262785,1.0697671776960118e-27
4978.5161935196675,1.043012255955387e-27
4979.6642283581405,1.0318892088239773e-27
4980.809793569852,1.0178743457302737e-27
4981.9583573074315,1.0465919557575937e-27
4983.1044502804925,1.0228330877893734e-27
4984.250806910737,1.014854502935008e-27
4985.400164138392,1.085694323350625e-27
4986.547048894592,1.0771159383616704e-27
4987.696935630577,1.087475043786722e-27
4988.844348756041,1.0356946447297098e-27
4989.994765244301,1.0030906568086544e-27
4991.142706982447,1.0050101244695381e-27
4992.2909128030815,1.0320020390460034e-27
4993.442124061398,1.1275098956636913e-27
4994.59085885991,1.087921698099929e-27
4995.742600480708,1.0119121627702289e-27
4996.891864500797,1.0162657657380634e-27
4998.044136728413,1.066350173575825e-27
4999.193930213891,1.0612263281814947e-27
5000.34398820785,1.002379336204118e-27
5001.497056487568,1.0011390851009179e-27
5002.647644312699,1.025972530382701e-27
5003.801243810428,1.024360313507984e-27
5004.952361710824,1.0066692793992483e-27
5006.106492671294,9.982727963082618e-28
5007.258140891163,9.85019439329734e-28
5008.412803559219,1.01726367203983e-27
5009.564982342876,1.0322643022132348e-27
5010.717426183747,9.972107785768807e-28
5011.872886555352,9.93405358261165e-28
5013.025861326555,1.0403606288151798e-27
5014.181854018205,9.88420793278436e-28
5015.335359964339,1.0040027252643241e-27
5016.491885221273,9.210130770432984e-28
5017.645922587049,9.672694561009654e-28
5018.800225437605,1.0621065311384109e-27
5019.957549684866,1.0054698722918796e-27
5021.112384322197,9.746796147463542e-28
5022.27024174819,1.021261957131115e-27
5023.42560841729,1.0356324373553418e-27
5024.58399926765,9.909942258292784e-28
5025.739898213628,9.672827624281427e-28
5026.896063072641,9.838860391826572e-28
5028.055254202179,9.195229065513973e-28
5029.211951705793,9.420433566705274e-28
5030.371676874134,8.831966927164911e-28
5031.528907267741,8.747762474616628e-28
5032.6891667209175,9.25905638213945e-28
5033.846930250017,9.119978595941379e-28
5035.004960121095,8.389165715369915e-28
5036.166021144383,8.880088087927709e-28
5037.324584519273,8.852398978364156e-28
5038.486180442825,8.598039970140695e-28
5039.645277567312,8.689672424198885e-28
5040.8074086375545,8.795317794223777e-28
5041.967039757538,8.249477029447629e-28
5043.126937649137,8.742183749496298e-28
5044.289871582505,9.092541296527517e-28
5045.450303838512,9.112003778502658e-28
5046.613773534991,9.058557784000174e-28
5047.774740401589,9.017528250696201e-28
5048.938746108006,8.912462756754525e-28
5050.1002478314895,9.242346218288e-28
5051.262016756918,9.786904608358536e-28
5052.4268266215595,9.72599569526263e-28
5053.589130773381,9.134241281245317e-28
5054.7544772653755,8.971046908588182e-28
5055.917316890169,9.705563955001513e-28
5057.0832002567395,9.393076870135858e-28
5058.246575601197,9.558056248515833e-28
5059.410218578622,9.85119511635809e-28
5060.576907400608,9.949137935662386e-28
5061.741086467802,9.750246070032391e-28
5062.908312782775,9.151727429668428e-28
5064.0730281867145,1.0602705074043749e-27
5065.240792242297,1.027506263528394e-27
5066.40604423007,9.667760350136668e-28
5067.571564282532,1.0049487584490483e-27
5068.740135092811,1.0597831516783515e-27
5069.906192099808,1.0201672662189815e-27
5071.075301270106,9.566082855604283e-28
5072.241895479014,9.457173658963446e-28
5073.411543257352,9.973589061104215e-28
5074.578674915658,1.060171114026808e-27
5075.746075071069,1.0675224130834163e-27
5076.9165309054815,1.013052848612402e-27
5078.0844688815905,1.0016290722004308e-27
5079.255463944452,1.0144424652339574e-27
5080.423939989032,1.0036656354496487e-27
5081.595474528764,9.95167985608838e-28
5082.764488889704,1.0279525593641519e-27
5083.9337721808615,1.0468547604326144e-27
5085.106116080145,1.003531822775077e-27
5086.27593805956,1.0410840307955012e-27
5087.448822057122,1.0969769325853343e-27
5088.619182972969,1.0691283835710034e-27
5089.792607317632,1.0007153690416023e-27
5090.963507418198,1.0521390030686862e-27
5092.134676882793,9.459296033599026e-28
5093.308911892588,9.44857129094899e-28
5094.480620914401,9.94272931572141e-28
5095.655396893707,1.0216121007254741e-27
5096.827645721311,1.0343580543554135e-27
5098.002962919354,1.0156581203425012e-27
5099.1757518014365,9.418777879603882e-28
5100.351610467556,9.790171324038125e-28
5101.524939652921,9.78895629380984e-28
5102.698538761123,9.240457033030731e-28
5103.875209774134,9.239220984750557e-28
5105.049349558889,9.520806084950407e-28
5106.226562663679,9.51579015540862e-28
5107.401243374075,8.459724106203737e-28
5108.578998820384,8.773721838145386e-28
5109.754220705628,9.57470747835408e-28
5110.9297129491215,8.763502952158546e-28
5112.108282052721,8.395549756263664e-28
5113.284315844934,8.904968055301694e-28
5114.46342791476,8.822458886505414e-28
5115.640003505184,8.718941627054397e-28
5116.819658791383,8.626650458481717e-28
5117.9967764296225,8.212409637863158e-28
5119.174164862229,8.254049226144866e-28
5120.35463511823,8.411302102536565e-28
5121.532565973129,8.16590943863978e-28
5122.7135800712185,8.282348140040157e-28
5123.892053598303,8.4851781076354e-28
5125.073611789027,8.280312103090712e-28
5126.252628238308,8.691553380447495e-28
5127.4319159187735,8.875341771475324e-28
5128.61429039393,8.824329227904744e-28
5129.79412137167,8.562110448427247e-28
5130.9770405661875,8.122010119035295e-28
5132.1574150915,7.609397745731221e-28
5133.34087925633,7.322471748132983e-28
5134.521797579627,7.920980496812723e-28
5135.702987571632,7.877853435210255e-28
5136.887269337644,7.848033673850911e-28
5138.0690035033185,8.266305245061902e-28
5139.253830867379,8.435019539530841e-28
5140.436109457423,7.759611091165772e-28
5141.621482670889,8.159104531457444e-28
5142.804305936119,7.907852634980041e-28
5143.987401308287,8.407719522991079e-28
5145.17359344181,8.756896334354252e-28
5146.357233865455,7.637761723286991e-28
5147.543972477131,7.986807218271069e-28
5148.728158203358,8.842013268776486e-28
5149.915443544951,9.188842248404072e-28
5151.100174824981,9.049325094615238e-28
5152.2851786508845,8.445027810056118e-28
5153.473284233536,7.952375413981594e-28
5154.658833990141,8.90971202153298e-28
5155.847486932471,8.748565573616483e-28
5157.033582871286,8.650562388706168e-28
5158.222783425463,9.048422264841994e-28
5159.409425798115,8.975203895963207e-28
5160.596341156286,8.244052073784549e-28
5161.786363274655,8.97709922037732e-28
5162.973825444168,9.384489424426281e-28
5164.164395805163,9.233611660132456e-28
5165.352405037935,9.115231567424699e-28
5166.54352389413,9.274253783079606e-28
5167.7320804421925,9.604008145746187e-28
5168.920910416126,9.959012629721603e-28
5170.11285216178,9.461913253881523e-28
5171.30222982912,9.389248547283827e-28
5172.494720701771,9.751515288047073e-28
5173.684646314839,9.753534834484648e-28
5174.877686567469,9.137239029553327e-28
5176.0681603787025,9.189686508821676e-28
5177.258908056871,1.0685466372093762e-27
5178.452772526365,1.0153944250368059e-27
5179.644068781426,9.748078814529274e-28
5180.838483263715,9.975952256048168e-28
5182.0303283483945,9.804285921605604e-28
5183.22529309687,1.0614038773761192e-27
5184.417687264015,9.727163263467389e-28
5185.610355739871,9.954363053480616e-28
5186.806146034755,9.684970792899e-28
5187.999363972413,9.14883317750869e-28
5189.19570516732,9.770113650399255e-28
5190.389472819916,9.536285407425987e-28
5191.586365168644,9.06833296838049e-28
5192.780682789431,9.352395544588251e-28
5193.978126545897,9.556261598684049e-28
5195.1729943882465,9.440170484170067e-28
5196.368137108372,9.374715153489254e-28
5197.56640812388,9.086560044519252e-28
5198.762101445691,9.369947838438996e-28
5199.960924504088,1.0035254872263663e-27
5201.157168681245,9.79970510907596e-28
5202.356544036857,9.390656866038709e-28
5203.55333932314,9.887865349937147e-28
5204.750409930605,9.573471095744038e-28
5205.950613879712,9.61673329602111e-28
5207.148235977039,9.81909755025353e-28
5208.348992859537,9.322542797194752e-28
5209.547166700796,8.895890344753434e-28
5210.74847677142,9.43772267262459e-28
5211.947202610801,9.437639367025038e-28
5213.146204215484,9.805902625706399e-28
5214.3483442162105,9.610136193587844e-28
5215.547898200366,9.941785237009843e-28
5216.75059202642,1.0137132296736912e-27
5217.950698644527,9.354214489285416e-28
5219.153946551058,9.929158035014489e-28
5220.354606057714,9.07341745825903e-28
5221.555541774513,9.132907631773423e-28
5222.759620949906,9.435017851566131e-28
5223.9611099372205,9.189947092044808e-28
5225.16574383132,9.035415407792087e-28
5226.367786344041,9.744328003773221e-28
5227.572975212403,9.57905833084741e-28
5228.77557150554,9.437754162289648e-28
5229.978444454374,9.442840030071042e-28
5231.1844659325225,9.638911300504749e-28
5232.3878930443525,9.919336557567219e-28
5233.594470136025,9.543990368676763e-28
5234.798451666155,9.441193922055117e-28
5236.005584627322,9.646827627637714e-28
5237.210120831172,9.456222605307955e-28
5238.414934136994,9.521980106718304e-28
5239.622901051031,1.0302513632662515e-27
5240.828269413771,9.731788733124525e-28
5242.036792837592,9.534176183582358e-28
5243.242716512966,8.979020082441308e-28
5244.451796702955,8.900628317082259e-28
5245.658275946794,9.14676912370401e-28
5246.865032739597,9.067725037328205e-28
5248.074948227709,9.627767158149311e-28
5249.282260972795,9.36964548639474e-28
5250.492733868397,9.060522670696504e-28
5251.700602821893,8.579969954838887e-28
5252.911633381785,8.203288831362062e-28
5254.120058799935,8.49294175062199e-28
5255.328762214764,8.897761365459976e-28
5256.540629420198,8.673388459257322e-28
5257.749889684117,8.574764058587936e-28
5258.962315196199,8.44725201128844e-28
5260.172132565748,8.552728562168202e-28
5261.385116641689,9.067629410039711e-28
5262.595491373527,8.76632067464167e-28
5263.806144550481,8.47691824942892e-28
5265.019966621559,9.22050843323633e-28
5266.231177545858,9.662989264378868e-28
5267.445558824189,9.280351481575185e-28
5268.657327752787,8.823356516443845e-28
5269.872268495997,8.608476811932648e-28
5271.084595685965,8.864906646090223e-28
5272.29720177021,9.15524497036901e-28
5273.51298186033,8.944977877535376e-28
5274.726146591624,8.926733424156542e-28
5275.942486791054,9.544567380504625e-28
5277.156210426764,9.04480618728841e-28
5278.373110993547,9.255991472138544e-28
5279.587393791161,9.521886309674455e-28
5280.804854983459,9.257164172751905e-28
5282.019697200582,9.06602868826374e-28
5283.234818890561,9.34973526590216e-28
5284.453121171031,8.789346694554782e-28
5285.668802666995,9.327106332337868e-28
5286.887666218749,9.659427251221694e-28
5288.103907778603,9.464854268054915e-28
5289.3233328602155,9.241186938255433e-28
5290.54013474198,9.408511183475236e-28
5291.757216547418,9.636192031093002e-28
5292.977484073965,9.33452256700403e-28
5294.195126588414,9.443682027471021e-28
5295.41595629163,9.977105393975393e-28
5296.634159773408,1.0140472238502936e-27
5297.855551912292,9.455539089288786e-28
5299.074316619836,8.927116743217385e-28
5300.2933617026,9.36400140081179e-28
5301.515597645366,9.529489414088283e-28
5302.735204341621,9.344602286366207e-28
5303.958003367907,9.414719696878937e-28
5305.178171936389,9.728568290215895e-28
5306.401534305606,9.243102868729371e-28
5307.6222650051695,9.666392709439933e-28
5308.843276532226,9.343171504498603e-28
5310.067484066468,8.909942052584482e-28
5311.289058112956,9.104771448002791e-28
5312.513829639029,9.476189955668775e-28
5313.735966464101,9.15901268147288e-28
5314.961302241835,8.620492525178491e-28
5316.184002104764,8.52386289129684e-28
5317.406983248188,9.037380904851144e-28
5318.633165554285,9.418539697315024e-28
5319.856710124543,8.973065097701434e-28
5321.083457332246,8.642560174576553e-28
5322.307565588908,9.182348757831248e-28
5323.534877958468,9.082914621317244e-28
5324.759550161223,8.736331012181785e-28
5325.984504098209,9.015132740123129e-28
5327.212664361669,9.42827138145988e-28
5328.438182634353,8.222942866650376e-28
5329.666908710664,8.551665440937802e-28
5330.892991579035,9.132233973387812e-28
5332.122283728867,9.16527521423703e-28
5333.348931453034,8.855343012019087e-28
5334.575861365898,8.956950001290702e-28
5335.806002777369,9.759661422880469e-28
5337.033497936262,8.691148427508236e-28
5338.264206073298,8.756348505945944e-28
5339.492266738629,9.042204353445707e-28
5340.72354186232,8.993945996936175e-28
5341.952168294618,9.266308242606439e-28
5343.181077370811,9.01799220852889e-28
5344.413203126087,9.554748508028875e-28
5345.642678360109,8.519276146550822e-28
5346.875371755136,8.341061656146472e-28
5348.105413407816,9.132304744741651e-28
5349.338674704106,8.712096370793022e-28
5350.569283036392,8.799136343973112e-28
5351.800174468508,9.237936991556776e-28
5353.034287768538,9.089191971697954e-28
5354.2657462717525,8.756306768382316e-28
5355.500428127195,8.907907897551192e-28
5356.732453962759,9.132963813507863e-28
5357.967704635546,8.109480051297689e-28
5359.2002980648285,9.001521321035216e-28
5360.433175050609,9.04934308653776e-28
5361.669279101506,8.908412991734946e-28
5362.902724073129,9.065948375274127e-28
5364.139397596577,8.858316331580787e-28
5365.373410815713,8.884953024977414e-28
5366.610654074067,8.502789956830749e-28
5367.845235802509,8.681045113651503e-28
5369.080101544855,8.947694572013108e-28
5370.318199557903,8.937961865013822e-28
5371.553634202312,8.848679078999726e-28
5372.792302606528,8.648460481423744e-28
5374.028306415092,9.060307621057483e-28
5375.267545473254,8.867137276324298e-28
5376.504118708187,8.50698135239001e-28
5377.743928683196,8.567344272602956e-28
5378.981071606831,9.111406443653614e-28
5380.218499133571,9.860298611675562e-28
5381.459165636503,8.498372604468862e-28
5382.697163245516,8.979386057528789e-28
5383.938401322918,9.53235249524818e-28
5385.176969276844,9.230477235276083e-28
5386.4187791920385,9.31955507890427e-28
5387.657917753633,8.82108097631148e-28
5388.8973413774265,9.522561018272752e-28
5390.14000920221,8.580572751024744e-28
5391.38000382788,8.111188918733453e-28
5392.623244149142,8.962416704923823e-28
5393.863810039747,9.13954561524703e-28
5395.1076231212355,8.457747667769e-28
5396.348760539958,8.852432400015399e-28
5397.590183480712,9.009782236527589e-28
5398.834855855686,9.17024102742147e-28
5400.076850719402,9.219867739358915e-28
5401.322096514348,8.85945397565805e-28
5402.564663564508,9.450939827759226e-28
5403.810483043603,8.955848019674523e-28
5405.053622543814,9.099520262509336e-28
5406.297048026632,9.209091204667813e-28
5407.543728185341,9.197390494888834e-28
5408.78772651369,9.708301104171437e-28
5410.034981017357,9.316271535304345e-28
5411.279552455147,8.841612098558835e-28
5412.527381568371,9.23341453997974e-28
5413.772526379632,9.620376504301802e-28
5415.017957634821,9.440966419551868e-28
5416.266648816023,9.305732430807332e-28
5417.5126538408,9.683886647468093e-28
5418.761920293438,8.434152205245521e-28
5420.00849935214,8.926644864792391e-28
5421.25834134124,8.754373523900103e-28
5422.505494698323,8.127380098773172e-28
5423.752934961397,9.532182344682168e-28
5425.003640409078,9.299493638081518e-28
5426.2516553672895,9.096149397013525e-28
5427.502937014378,9.40825177082843e-28
5428.7515269324895,9.371813044472317e-28
5430.00338504444,9.048751961428969e-28
5431.252550187334,9.48923581239449e-28
5432.502002699028,1.0351973131463522e-27
5433.754725662407,8.883494488514987e-28
5435.00475379628,8.913414926174e-28
5436.258053888534,9.312980447949488e-28
5437.508657909777,9.160605941976796e-28
5438.762535396789,9.365269005898012e-28
5440.013715570711,9.072358009169578e-28
5441.265183576988,9.12759757083896e-28
5442.519927310522,8.9479926445566e-28
5443.771971867516,9.099397550281884e-28
5445.0272936608935,9.25630713221606e-28
5446.279915034222,8.847905378178463e-28
5447.535815153754,9.488472488231375e-28
5448.7890136091555,8.702315406897914e-28
5450.042500361214,9.392215811975262e-28
5451.299268124612,9.61529054630848e-28
5452.553332357424,8.912089881357314e-28
5453.810679113135,9.191851954605695e-28
5455.065321092744,9.000318968292467e-28
5456.32324710751,9.048684055084219e-28
5457.578467100084,9.275325588923155e-28
5458.833975854367,9.18963733398477e-28
5460.092770912597,9.424243529732964e-28
5461.348858079169,1.0245074575285905e-27
5462.6082330636855,9.198272205068102e-28
5463.864898909019,1.0057101891567869e-27
5465.124854086995,9.2933055757332e-28
5466.382098877687,9.136907874856573e-28
5467.639632895892,9.67560385098278e-28
5468.900458519188,8.650598257046091e-28
5470.158571882718,9.538891993502767e-28
5471.4199783677805,9.160342230517683e-28
5472.678671343541,8.846249112670254e-28
5473.940658957974,8.773063849910163e-28
5475.199931812992,8.7983304587143e-28
5476.462500824519,9.042596413341892e-28
5477.722353825945,8.970767114069657e-28
5478.982496654898,8.623118420928368e-28
5480.245937917523,9.74564118903474e-28
5481.506661293681,9.491376635978786e-28
5482.770684623098,8.193600968939528e-28
5484.031988813916,8.902966166687975e-28
5485.296594478281,8.78072227973855e-28
5486.558479751342,8.772818718593776e-28
5487.820655319452,8.645163761569213e-28
5489.086134641946,8.932231235170852e-28
5490.348891693741,9.515617874384113e-28
5491.614954021959,9.417570819396489e-28
5492.87829282533,8.675461745655124e-28
5494.144938427862,8.983704600751647e-28
5495.4088592508215,9.10209996882325e-28
5496.673070837104,9.614170880030314e-28
5497.940591507065,1.0129304048396986e-27
5499.205385515026,9.362995524992337e-28
5500.4734901311585,8.860229535429739e-28
5501.73886682912,9.300134372520865e-28
5503.007555660447,9.202126985686752e-28
5504.273515316853,9.077292469458013e-28
5505.539766205615,9.499649665255798e-28
5506.809331515944,9.91044742701441e-28
5508.0761657658895,9.523749982841014e-28
5509.346315964355,8.662970704703196e-28
5510.6137338442395,8.987413594081485e-28
5511.8844692002995,9.574363363746232e-28
5513.152470979,9.329376806776581e-28
5514.420764459843,8.890528388540258e-28
5515.692377708755,9.894551575806123e-28
5516.961255491803,9.916220952422065e-28
5518.233454572336,9.44920647715153e-28
5519.502916926777,8.916790781132855e-28
5520.775702108823,8.992304772876824e-28
5522.04574930397,9.817349500068774e-28
5523.316088671805,9.332252691634952e-28
5524.589753162833,9.098821873146947e-28
5525.860677775412,8.980183432278265e-28
5527.134929043068,8.560987517632381e-28
5528.406439170014,8.431489035809729e-28
5529.681277484624,9.24639990722791e-28
5530.953373395683,9.437480749098421e-28
5532.2257619507345,8.897811624524879e-28
5533.5014809927425,9.163711970421788e-28
5534.774455736598,9.275857765957488e-28
5536.0507625017635,8.833108072778858e-28
5537.32432370448,8.923886940795544e-28
5538.601218463567,9.39139629523567e-28
5539.875366395326,8.587462002842532e-28
5541.149807443142,8.615547802044233e-28
5542.427584350331,8.755719637512187e-28
5543.702612532534,8.80446390445025e-28
5544.980978110937,9.497176617354814e-28
5546.256593698019,8.97945964002012e-28
5547.535548218839,8.87758235521068e-28
5548.811751481417,8.884387291421886e-28
5550.088248332878,9.533108514252188e-28
5551.368086424794,1.0052955878827873e-27
5552.64517135775,9.420397115007656e-28
5553.925599070468,1.0219216787800345e-27
5555.203272355847,9.953319173254767e-28
5556.484289961005,9.411496715889128e-28
5557.7625518698605,9.200068814444876e-28
5559.041107841189,9.484815832184188e-28
5560.323010442734,1.000493616309659e-27
5561.602155444191,9.79671445194969e-28
5562.884648617657,9.620134764529392e-28
5564.1643829206105,9.25054893691493e-28
5565.447466938073,9.053747367301827e-28
5566.727790814014,9.085235285658493e-28
5568.00840922678,8.87954371819854e-28
5569.292379668218,8.645496594726882e-28
5570.573588061279,9.342147656297144e-28
5571.858150027292,8.878314367429727e-28
5573.139948672452,8.41419017529052e-28
5574.4251024355535,8.741936555513406e-28
5575.707491604742,1.0010214621155292e-27
5576.993237437573,1.3715204543022473e-27
5578.276217402844,7.492270359767424e-28
5579.559492515969,1.009920957483562e-27
5580.846126611703,1.217752235651997e-27
5582.129992929065,8.675915301894982e-28
5583.417219776516,9.395056349431308e-28
5584.7016775704815,8.688871895648134e-28
5585.989497442732,9.193150155491403e-28
5587.274546985794,9.062735149946891e-28
5588.559892152815,9.122242769273262e-28
5589.848601720826,9.54609952277459e-28
5591.134539045756,9.119417715324796e-28
5592.423842321654,9.276257631128895e-28
5593.7103720773,9.443865333245373e-28
5595.000269334606,8.87542237310935e-28
5596.287391793901,8.409209688421607e-28
5597.574810354026,8.49353752532203e-28
5598.8655987422635,8.580165373457745e-28
5600.153610415509,8.65457472714278e-28
5601.444993469345,8.764116032753266e-28
5602.733598528957,8.852658967784921e-28
5604.025576522354,8.857296708679419e-28
5605.314775241707,8.836480047370627e-28
5606.604270539531,9.04561330149965e-28
5607.8971411013445,9.660115646929766e-28
5609.1872304690405,9.472646258480677e-28
5610.480696655709,8.958268816051293e-28
5611.771380366965,9.083171490510945e-28
5613.065442452892,9.523854476492996e-28
5614.356720781522,9.150877549652813e-28
5615.648296167035,8.726013942631935e-28
5616.943252261183,8.937262044236944e-28
5618.235422674864,8.788168165745402e-28
5619.530975354671,8.66890491335105e-28
5620.823741070649,8.77193766161661e-28
5622.11989061096,8.745289993960812e-28
5623.413251903491,9.256136293616191e-28
5624.706910732087,8.590134094867604e-28
5626.0039557227465,9.230140805026284e-28
5627.298210539351,9.629958192698362e-28
5628.595853078023,8.990763991572216e-28
5629.890704157208,9.063461817405155e-28
5631.188944519182,9.320791846354503e-28
5632.484392135646,8.443844674847263e-28
5633.780137768132,8.832504445996066e-28
5635.079275024906,9.232777585150776e-28
5636.37561760679,8.966630997239377e-28
5637.675353375483,9.078792155201072e-28
5638.97229318178,8.169821686773953e-28
5640.272627738125,9.077526066708893e-28
5641.570165043976,9.107756812355406e-28
5642.868000846579,8.46063020001915e-28
5644.169233744507,8.426646829036736e-28
5645.467667459449,8.815452558296238e-28
5646.769499834757,8.25318352295826e-28
5648.068531737496,8.295198488400053e-28
5649.370963866361,8.51392532042078e-28
5650.6705942324825,8.823417463608992e-28
5651.970523576861,8.68207766387195e-28
5653.273855496427,7.582875947145413e-28
5654.574383717638,7.424348615483068e-28
5655.878316081601,8.105938960414876e-28
5657.179443455548,8.876268250230161e-28
5658.483976540533,8.646251254962592e-28
5659.785703343244,7.860302426886587e-28
5661.087729606495,8.088261216619376e-28
5662.393163933634,8.662121651749786e-28
5663.6957900397665,8.371136116605743e-28
5665.001825779882,8.537950914329074e-28
5666.305052005245,8.170384141958537e-28
5667.611689435406,7.831385820105344e-28
5668.915516056473,9.195820865010061e-28
5670.219642621141,8.664445743776762e-28
5671.5271827472525,7.779874203054611e-28
5672.831910122411,8.658990637927753e-28
5674.140052631638,8.880662302301053e-28
5675.445381094079,7.94095971841621e-28
5676.754126263941,8.383663144200344e-28
5678.060056090586,8.573004783042232e-28
5679.369404198726,9.063230371063305e-28
5680.675935666623,8.842526193474957e-28
5681.982767700368,8.415749166328305e-28
5683.293020377142,8.666585577682306e-28
5684.600454467784,9.157117532132222e-28
5685.9113107773455,8.079022530440117e-28
5687.219347202254,7.852879570706829e-28
5688.530807422696,8.108934150581375e-28
5689.839446459365,8.189712600318399e-28
5691.148386546724,8.230950320992081e-28
5692.460752794961,8.6072533854772e-28
5693.770295910398,8.53618949129093e-28
5695.083266765144,8.323126638899565e-28
5696.3934131864735,8.322436879905504e-28
5697.706988926269,8.541396375416338e-28
5699.017738931434,8.434670720176529e-28
5700.328790472915,8.037015572334307e-28
5701.643273702021,9.391671125880105e-28
5702.954929244326,9.01588408937004e-28
5704.270018055233,8.927747530669486e-28
5705.582277876624,8.834908722627547e-28
5706.897972548322,8.475032347931066e-28
5708.210836927191,8.670831586261453e-28
5709.524003328785,8.112228786068871e-28
5710.840606953667,8.928911234992713e-28
5712.1543783304,9.227835879525938e-28
5713.471588513947,9.136375466673952e-28
5714.78596514453,8.992304842519003e-28
5716.103782166185,8.54991500895521e-28
5717.418764329458,9.166234290894213e-28
5718.734049002651,7.924640773128799e-28
5720.052776443723,8.045190991232846e-28
5721.368667067941,8.630524401993593e-28
5722.688002046119,8.725975272096742e-28
5724.004498900525,9.283010969360576e-28
5725.324441695702,8.591427643814511e-28
5726.641545059584,8.83014020063179e-28
5727.958951421363,1.0069777575227903e-27
5729.279806104559,9.578001952725145e-28
5730.597819394824,8.332715299812285e-28
5731.919282595146,9.669416013210664e-28
5733.23790309351,8.558920080808277e-28
5734.559975091302,8.813524924983975e-28
5735.879203077503,8.559632088704876e-28
5737.198734550369,8.787725115113843e-28
5738.521719907148,9.583704290188733e-28
5739.841859287538,8.857027607614879e-28
5741.165454143043,8.404073266129119e-28
5742.48620171102,8.839312339536214e-28
5743.810406346047,8.26312219939268e-28
5745.131762381802,8.19427717346326e-28
5746.453422393778,9.037140762716645e-28
5747.778541861132,8.86881987476489e-28
5749.100810761248,9.246622220055924e-28
5750.426540710513,9.472872219425759e-28
5751.7494187792845,8.899066837351245e-28
5753.075759491709,8.52780346057448e-28
5754.399247009779,8.505911110784518e-28
5755.723038994414,7.989022091561612e-28
5757.050296014883,8.461432480411896e-28
5758.374697869858,8.170883007536635e-28
5759.702566357007,8.109331914539496e-28
5761.027578363289,8.102154961347302e-28
5762.356058598821,8.020606351011476e-28
5763.681681037505,8.605978652433537e-28
5765.00760843389,9.420511622131277e-28
5766.337006455565,8.079338793175528e-28
5767.663544706073,8.064933294307129e-28
5768.993555180787,8.893853982292345e-28
5770.320704566837,8.645300082784233e-28
5771.651327776746,7.782592968967166e-28
5772.97908857989,8.75860073620717e-28
5774.307154832662,8.288233342083725e-28
5775.638697309198,7.754839534047046e-28
5776.967375401462,8.328243538529371e-28
5778.299531318985,8.719789432742311e-28
5779.628821532617,7.596927327508133e-28
5780.96159117374,8.754195679351923e-28
5782.2914937907435,8.227345960156253e-28
5783.624877438208,7.754005268335109e-28
5784.955392740717,8.035517155344287e-28
5786.286214126521,8.336791147671738e-28
5787.620518947673,8.16105117081e-28
5788.95195344226,8.32064705511487e-28
5790.28687297701,8.516402916294168e-28
5791.618920862837,8.544401020995337e-28
5792.954455394383,8.272973092633693e-28
5794.28711695404,8.10712440810843e-28
5795.620085090737,8.540364946289727e-28
5796.956542281918,8.587239663773145e-28
5798.290124516404,8.616524773601363e-28
5799.6271974127785,7.463272955431537e-28
5800.961394027968,7.556616410796536e-28
5802.299082913192,8.743706018467198e-28
5803.633894192129,7.862583555130217e-28
5804.969012542647,8.666772290238868e-28
5806.30762557585,7.766875651928174e-28
5807.643359014759,7.508350063444572e-28
5808.982588746351,8.16216588789356e-28
5810.318937557022,8.5923240176776e-28
5811.658784271117,8.375445469789943e-28
5812.995748737051,7.980962865600035e-28
5814.333020769904,8.316408533897143e-28
5815.673793122723,8.191182117977527e-28
5817.011681236167,8.236364155038288e-28
5818.353071282172,8.597982177118974e-28
5819.691575760036,8.320753435621954e-28
5821.0335837838,8.855392667475049e-28
5822.372704910043,8.282353285697657e-28
5823.71213409934,7.854885365075938e-28
5825.055069254977,8.439162756354793e-28
5826.395115518667,9.183358125680712e-28
5827.738669363894,8.575984541153353e-28
5829.079332986262,7.683438763559808e-28
5830.423505806108,8.602987110739131e-28
5831.764787071572,8.60321924016269e-28
5833.106376897028,8.103147947665947e-28
5834.4514783443055,8.349735986546532e-28
5835.793686239559,8.582883302706409e-28
5837.139407374435,7.728877625695803e-28
5838.48223362423,8.421622306329075e-28
5839.828574732194,8.775345722310311e-28
5841.1720196214055,8.560912616163602e-28
5842.515773568347,8.598987432181344e-28
5843.863044801715,8.731895440016254e-28
5845.2074178154635,7.806538928911222e-28
5846.55530973605,8.226298857789526e-28
5847.900302101808,8.507108453867546e-28
5849.248814995563,8.417049326170237e-28
5850.594426998667,8.245463320451751e-28
5851.940348558043,7.960380782047645e-28
5853.289793077589,8.519145070199232e-28
5854.63633470239,7.828292033828963e-28
5855.986400910385,8.003204681473924e-28
5857.333562886274,8.40436601393214e-28
5858.684251069132,8.100814443686516e-28
5860.032033681905,8.08093430926369e-28
5861.380126350296,8.427145801111786e-28
5862.731747661751,8.0196440577329164e-28
5864.080461395796,7.883714424047229e-28
5865.432705398548,8.043517390680853e-28
5866.7820404843715,7.850721323589674e-28
5868.134907465294,7.450785335293152e-28
5869.484864189151,8.381503910825555e-28
5870.835131468779,8.247847535642145e-28
5872.188933083531,8.395938875722214e-28
5873.539822430655,8.417770038537329e-28
5874.894247741169,8.131004399499876e-28
5876.245759442374,8.751053356199259e-28
5877.600808735987,9.084108340518284e-28
5878.952943077992,7.738796242914038e-28
5880.305388476725,7.204802985501546e-28
5881.6613739118275,7.32483134434599e-28
5883.0144423815145,7.133589464369944e-28
5884.371052518464,7.117797110019864e-28
5885.724744346154,7.736431309724383e-28
5887.08197947275,7.679448099705512e-28
5888.436294945624,8.427989767255619e-28
5889.7941553497985,7.368963333545247e-28
5891.149094755168,5.45342427234252e-28
5892.504345862568,7.616415709036364e-28
5893.8631443503,7.435956138443653e-28
5895.219019821242,8.0812066180053e-28
5896.578444306793,6.694565425308681e-28
5897.934944428921,6.329114083871208e-28
5899.294995200688,7.963633879602161e-28
5900.6521202617805,7.042654400819047e-28
5902.009557527709,6.6287722656092615e-28
5903.370547896257,7.698349041645542e-28
5904.728610532891,7.334514282461762e-28
5906.090227909057,6.999254991825972e-28
5907.448916204503,7.592775841572419e-28
5908.811160877149,7.113009942087797e-28
5910.170475119649,7.773784961254358e-28
5911.530102070604,7.5654672906298415e-28
5912.893287855697,8.69950853353679e-28
5914.253541186144,9.091432096566682e-28
5915.6173549902815,7.770844379741351e-28
5916.978234988793,7.773002916769776e-28
5918.342677101303,7.954483073857079e-28
5919.704184056584,7.538682855618713e-28
5921.066004224752,7.37742506936868e-28
5922.43138896782,7.857935217922683e-28
5923.793836525893,8.465636619347573e-28
5925.159850301065,8.164805136273944e-28
5926.522925538082,6.821874608187139e-28
5927.8895686351525,8.044748072621155e-28
5929.253271840285,8.81484002365797e-28
5930.6172887635485,8.73778434851909e-28
5931.984876011736,8.475171032233794e-28
5933.349521336949,7.759871758584465e-28
5934.717738631933,8.304971767613628e-28
5936.0830126486,8.201615953347148e-28
5937.451860280644,8.022998063182446e-28
5938.817763278403,8.155056672051177e-28
5940.183980500352,8.09510504243632e-28
5941.553773806525,7.492129119891961e-28
5942.920620444101,7.924920321222509e-28
5944.2910448134,8.38538872428183e-28
5945.658521156573,7.868866800535828e-28
5947.02957687973,7.545187021960063e-28
5948.397683218606,8.105776985108742e-28
5949.766104288548,8.375289736014971e-28
5951.138107211303,8.399755419230048e-28
5952.507158712183,8.698397312680831e-28
5953.879793716033,8.208062707739095e-28
5955.249475938291,7.394108938073329e-28
5956.622743314438,7.460533233034018e-28
5957.993056548646,8.258878598158406e-28
5959.363685021613,7.427386429734923e-28
5960.737901125286,8.055413524840096e-28
5962.109161046141,8.400496183837692e-28
5963.484010250522,8.25803838689003e-28
5964.855901910172,7.6850213195109835e-28
5966.23138450693,6.465241812606034e-28
5967.603908196417,8.166015451737462e-28
5968.976747633175,8.203792291809364e-28
5970.353180487856,7.9402967700191735e-28
5971.726652391092,7.905882304375229e-28
5973.103719367736,7.756396502343036e-28
5974.477824028827,7.9644154753227855e-28
5975.855525419574,8.877363509887359e-28
5977.230263130031,7.676810079465141e-28
5978.605317097091,7.249829751139898e-28
5979.983970278624,7.626041222075427e-28
5981.359657732395,7.483969571949276e-28
5982.738946058795,7.356030300836943e-28
5984.115267291124,8.553265363498126e-28
5985.495191055002,8.822371528676584e-28
5986.8721463578695,7.688033248933025e-28
5988.249418427496,7.000474197095732e-28
5989.630295517494,7.4929257442279055e-28
5991.00820209571,7.671154836745487e-28
5992.38971535513,8.263998411749276e-28
5993.768256734253,8.661191848181678e-28
5995.150406456177,8.001854711634124e-28
5996.52958292866,7.6339289154303865e-28
5997.912369406305,8.0638437271255315e-28
5999.292181264735,7.668809154778236e-28
6000.672310547069,7.409432454267922e-28
6002.056052328553,7.394501659515568e-28
6003.436817435793,8.105198801461336e-28
6004.821196706461,8.391288690789652e-28
6006.202597931531,8.00040069987675e-28
6007.587614985072,8.437831980624814e-28
6008.969652621033,8.36768673481345e-28
6010.352008192935,7.748247913754948e-28
6011.7379820913175,7.203845009047787e-28
6013.120974513777,6.828064368532017e-28
6014.507586929677,7.057480964728397e-28
6015.891216496089,8.292527655008898e-28
6017.278467723672,7.925962685791101e-28
6018.66273472757,7.10280142914988e-28
6020.047320180272,7.491698542307413e-28
6021.435529796186,7.538564540530377e-28
6022.820753126751,7.027704047435273e-28
6024.209602290176,8.037431116985482e-28
6025.5954637924715,6.540074374276679e-28
6026.984952798049,8.55170225798458e-28
6028.371452766081,8.174814157624866e-28
6029.758271696611,7.467740135929203e-28
6031.148720636495,8.611667857934243e-28
6032.536178473848,7.4362606933750155e-28
6033.927267992901,7.9904084074547195e-28
6035.315365031421,7.8718736262358555e-28
6036.707095424756,7.505265241801436e-28
6038.095831958924,7.782751632082549e-28
6039.484887970107,8.471267239835733e-28
6040.877579846221,8.280286726334073e-28
6042.26727579485,7.117868488494549e-28
6043.660609283453,8.30011004939381e-28
6045.050945464346,8.188654254816402e-28
6046.444920861026,7.508051417202055e-28
6047.835897569138,7.534213791437258e-28
6049.227194269615,6.610533209253194e-28
6050.622132700046,7.345398039494127e-28
6052.014070370253,7.116685645308195e-28
6053.409651448156,7.801595676509201e-28
6054.802230383389,8.216532946105558e-28
6056.198454404833,7.277817285095114e-28
6057.59167490052,7.072767876884501e-28
6058.985215904751,7.378609724113033e-28
6060.382404513419,7.525405060449401e-28
6061.77658752133,7.164348395011679e-28
6063.174419814127,7.137548528495397e-28
6064.569245121489,7.4217707458703065e-28
6065.967721394961,7.009047770861148e-28
6067.363189297681,8.310895275973635e-28
6068.758978225957,8.435714111089795e-28
6070.15842064263,8.523703166573674e-28
6071.554852610205,8.309668289998671e-28
6072.954939749335,7.656348354943681e-28
6074.352015052455,7.957987637606968e-28
6075.752747211066,7.769111603713592e-28
6077.150466146116,7.5463609724803935e-28
6078.548506624569,7.252022152149831e-28
6079.950206484868,7.3295838371787585e-28
6081.348891039908,7.599455374335785e-28
6082.751236662669,7.154412849182107e-28
6084.15056559102,7.417142105310114e-28
6085.5535572737435,6.974729938077346e-28
6086.953530872269,7.538775687577676e-28
6088.353826532881,8.050483611018183e-28
6089.757787478295,7.269042919560115e-28
6091.158728254453,6.95614370762563e-28
6092.563336004008,8.317123043638738e-28
6093.9649221929185,7.333309405688555e-28
6095.370177044599,7.824172833235917e-28
6096.7724089436015,7.79826000548424e-28
6098.178311195526,6.110452123576467e-28
6099.581189102099,7.11183907790417e-28
6100.984389738892,6.1465993590880735e-28
6102.391263264284,6.696893436036069e-28
6103.795110354946,7.591027323625829e-28
6105.202632026304,7.447848301704268e-28
6106.607125868654,6.669190127820217e-28
6108.01529598458,6.790462024685571e-28
6109.420436876577,7.570644177028629e-28
6110.825901019391,6.8836448848251425e-28
6112.235043975547,6.7973650405057204e-28
6113.641155615025,7.002349340197986e-28
6115.050947762675,6.849003427804189e-28
6116.457707197117,7.640765986975231e-28
6117.86814883534,8.089655373216835e-28
6119.275556363188,6.816904800589367e-28
6120.683287663288,7.349409610638988e-28
6122.0947037110345,8.403062675739651e-28
6123.503083552277,7.786801746091595e-28
6124.915149838727,7.3191841365469715e-28
6126.324178519895,7.777362808155366e-28
6127.736895344614,6.635428906376848e-28
6129.146573164627,6.333851354588014e-28
6130.55657527917,7.0433664124655395e-28
6131.970268085233,7.432042041997946e-28
6133.380919787082,7.320086079774245e-28
6134.795263880752,6.797266823210584e-28
6136.2065654691705,6.344130915995999e-28
6137.621561150494,6.504509838599657e-28
6139.033512924885,6.989236067856737e-28
6140.445789516927,7.079904057450683e-28
6141.8617627539525,6.500480334299313e-28
6143.274689981151,6.136385056559773e-28
6144.691315556375,6.630618832989859e-28
6146.104893718478,6.717696136613618e-28
6147.522171932433,7.048921046580677e-28
6148.936401329324,7.812834545395811e-28
6150.350956067829,7.1629986089638155e-28
6151.7692134143845,6.593361802784676e-28
6153.1844198375875,7.0125481150697195e-28
6154.60333057463,6.853672609436412e-28
6156.019188982761,6.476480536387596e-28
6157.4387534113075,6.693880359819415e-28
6158.855264104736,6.777145694370284e-28
6160.272100664588,6.596501849310596e-28
6161.692645805175,5.54006665367472e-28
6163.110135100958,6.551430985543752e-28
6164.531334686018,7.503706788840152e-28
6165.949477018448,6.720768560090339e-28
6167.371331349483,7.280924429943974e-28
6168.790127019413,6.668514576075078e-28
6170.209249081423,6.954847294945799e-28
6171.6320857064875,7.330840600719338e-28
6173.051861557358,7.150454420218881e-28
6174.475353682581,7.018545977156022e-28
6175.895783623513,7.699045924416059e-28
6177.319931550884,7.507726402463565e-28
6178.741015883216,6.593749823420005e-28
6180.1624271341325,7.470287746302807e-28
6181.587558940072,7.6315737381335695e-28
6183.009625034478,5.890625673644208e-28
6184.435413397965,6.577279273075151e-28
6185.858134637546,6.847296479075316e-28
6187.284579861057,7.413934825410929e-28
6188.707956547638,7.837640239051962e-28
6190.131660680156,7.247866281364142e-28
6191.559091369333,6.468503887831911e-28
6192.98345140167,7.384765442992749e-28
6194.411539707489,6.619961666340549e-28
6195.836555941817,6.161034101492384e-28
6197.265302167242,6.938980142926545e-28
6198.690974905874,7.081831758113201e-28
6200.1169756186455,6.285693997253825e-28
6201.546708899394,7.380763888165321e-28
6202.973366570018,7.4639112894686855e-28
6204.403758528211,7.867603915265721e-28
6205.831073459348,8.147199391143278e-28
6207.262124398438,7.6585523302661805e-28
6208.690096892887,7.13064140964867e-28
6210.121807116466,7.84517535594481e-28
6211.550437477165,7.232089017954391e-28
6212.979396492403,7.343057968739614e-28
6214.412095818996,7.200505698659624e-28
6215.841713154974,7.312068157651318e-28
6217.275072525467,7.7489199540287e-28
6218.705348485475,6.91666612840619e-28
6220.139368203951,8.165754665867945e-28
6221.570303091415,7.88253945014431e-28
6223.001567163568,7.220016563993508e-28
6224.436577580584,7.2233184406571955e-28
6225.868501035417,7.581514068513513e-28
6227.30417256105,7.726677476495639e-28
6228.736755702341,7.828637341194759e-28
6230.173088641165,7.5080272523311625e-28
6231.60633177283,6.687003192654323e-28
6233.039904620194,6.645640156171523e-28
6234.4772298556545,7.269924880796546e-28
6235.911463149349,6.331151558335043e-28
6237.349450559865,6.60332663254698e-28
6238.784344604158,6.913990254897291e-28
6240.222994494791,7.014087054986212e-28
6241.658549594091,6.953687264944232e-28
6243.094434940954,6.926548419012094e-28
6244.5340787289,7.034106714494052e-28
6245.970625587462,6.251276293927604e-28
6247.410932618618,7.661800924906623e-28
6248.848141293637,6.95479822669029e-28
6250.28911187356,5.7924174076565945e-28
6251.726982669934,6.822072164270873e-28
6253.165184246594,6.8420304910036325e-28
6254.607150327088,7.106861775785861e-28
6256.046014482533,7.1636514054568985e-28
6257.488644876116,6.97999879533206e-28
6258.928171915596,6.927858014176304e-28
6260.371466928317,7.080418546263479e-28
6261.811657157222,7.021791239828726e-28
6263.252178699995,7.164116159748841e-28
6264.696470819131,7.184599597257079e-28
6266.137656009497,6.521151816538858e-28
6267.5826135133275,6.252907494667757e-28
6269.024462657027,7.116608875985216e-28
6270.470085852094,7.483751509000235e-28
6271.912599255011,6.390555753940112e-28
6273.35544450624,7.1475077758417975e-28
6274.802066416156,6.595422652121466e-28
6276.245576385509,6.105039311683001e-28
6277.692864753453,7.27122204716342e-28
6279.137039747164,6.623478967928028e-28
6280.584994880173,6.751412547833492e-28
6282.029835204619,7.18026904537373e-28
6283.475007912683,6.800361041928234e-28
6284.923963371571,6.744825036067661e-28
6286.369801870016,7.423653318794725e-28
6287.819424861997,6.860819461297186e-28
6289.265929457552,7.700996884113111e-28
6290.716220290158,7.678076265802381e-28
6292.163391289695,7.908957471429898e-28
6293.61089520902,8.060851931207455e-28
6295.062187981131,7.388873193237137e-28
6296.510358764825,7.021667351053592e-28
6297.962320146828,6.837225066393907e-28
6299.411158102115,7.729118771615662e-28
6300.863788402039,7.8072301944129985e-28
6302.313293836285,7.580990530136566e-28
6303.763132727352,7.9428076320503755e-28
6305.216766583012,7.569500968814134e-28
6306.667273414168,7.737780794543671e-28
6308.121576958257,5.989034272203117e-28
6309.572752037223,5.881212925463247e-28
6311.027725578265,6.452814939805487e-28
6312.479569212902,6.26562394110523e-28
6313.931746842259,8.252524556166194e-28
6315.3877255578755,7.978515796142072e-28
6316.840572204777,7.442685671145968e-28
6318.2972216890985,7.314677778617291e-28
6319.750737661762,7.087453721064751e-28
6321.2080582238095,6.790299106925412e-28
6322.662243830593,7.335473348217358e-28
6324.120235779532,7.346194648022902e-28
6325.575091328935,7.015728359077545e-28
6327.030281565945,7.521475939725191e-28
6328.489280774739,7.741942979967578e-28
6329.945141417202,6.890584455647457e-28
6331.40481278624,6.879227322378523e-28
6332.86134414301,6.652669541617242e-28
6334.321687981956,6.651528580177996e-28
6335.778890362031,6.598997843366033e-28
6337.2364279696,6.868529507871834e-28
6338.697780693213,7.220174964427922e-28
6340.155989787666,6.316987629024489e-28
6341.618015755786,6.608173259438647e-28
6343.0768966464775,7.750707875107012e-28
6344.5395961692675,7.82424683276128e-28
6345.999149165695,6.721531908615453e-28
6347.45903793037,6.367413304510154e-28
6348.922747965262,7.96949648214648e-28
6350.3833092999985,7.03905504279421e-28
6351.84769366541,7.024445778666785e-28
6353.308927880062,6.888105269238835e-28
6354.773986886655,6.899644084429081e-28
6356.235894291217,7.186877571275514e-28
6357.698138005656,5.84199659125446e-28
6359.16420915441,6.938331367068614e-28
6360.627126523835,6.526662832220999e-28
6362.093873090873,6.529864455286522e-28
6363.557464425637,6.55065261025884e-28
6365.024886722123,5.946247833522605e-28
6366.48915233272,7.401989352352963e-28
6367.953754795697,7.815618925811359e-28
6369.422190867032,7.186803849878811e-28
6370.88746807167,6.491701868736673e-28
6372.356580650807,6.857171724530752e-28
6373.822532907958,7.535174040874026e-28
6375.292322306564,6.252077810119082e-28
6376.758949927224,7.065603575255441e-28
6378.225914943642,7.4354440442520356e-28
6379.69671975242,6.8395279801664495e-28
6381.164360598926,6.95588347165475e-28
6382.635843006781,7.657967355411704e-28
6384.104159994729,6.199527336916028e-28
6385.576320313833,7.520505961856853e-28
6387.04531375472,6.834223876021716e-28
6388.514645135619,6.433718213825785e-28
6389.987822502855,6.956128697370618e-28
6391.457830804024,7.017676201461751e-28
6392.931686863375,6.891557544457703e-28
6394.402372396671,6.953301452621099e-28
6395.87690746081,6.72876184167341e-28
6397.348270538234,6.473941579730899e-28
6398.8199721008,6.593501197265679e-28
6400.295525853674,6.875007488475828e-28
6401.767905428454,6.6978211042798015e-28
6403.244138968241,7.379217335129316e-28
6404.717196867592,7.352889734535964e-28
6406.194110507472,7.004476888220622e-28
6407.667847043899,6.786140218781915e-28
6409.1419226114795,6.958075376877082e-28
6410.619856583343,7.588748963923955e-28
6412.094611256839,6.647573932006233e-28
6413.573226112183,7.1718467285439675e-28
6415.0486602044575,6.993933977445039e-28
6416.527956256964,6.468567444270545e-28
6418.004070081025,7.068711847253225e-28
6419.480523483132,7.140430393857566e-28
6420.960841513523,6.728441274033733e-28
6422.437975117012,6.848431711376256e-28
6423.918975129217,6.852739191384589e-28
6425.3967892474575,6.880127002371756e-28
6426.878471555666,6.967055037406229e-28
6428.35696650217,6.090493918763243e-28
6429.835801574493,6.326403577153776e-28
6431.3185075091405,6.78790628579607e-28
6432.79802388008,6.404399635878098e-28
6434.281412896649,6.113435820616381e-28
6435.761610880079,6.543465884781031e-28
6437.245683293265,6.084496427014129e-28
6438.726563203205,6.336173092214555e-28
6440.211319327847,6.945575347837899e-28
6441.69288147846,7.0200733665924085e-28
6443.174784460498,6.706917168729595e-28
6444.660566335137,6.459615267799709e-28
6446.143152029177,6.155561011595088e-28
6447.6296184028215,6.711170096243471e-28
6449.112887123388,6.466710556916483e-28
6450.600038311386,6.286461725204165e-28
6452.0839903731485,6.508296754329245e-28
6453.568283816133,6.420088913977749e-28
6455.056462408768,5.852882788438731e-28
6456.541439665038,6.504449063586878e-28
6458.030303860845,5.58873433925582e-28
6459.515965245433,5.495859607580609e-28
6461.00551536027,6.269206583725364e-28
6462.491861188352,6.197443875043892e-28
6463.97854894834,6.137815537090271e-28
6465.469128125123,7.256710003993638e-28
6466.956500801456,6.146123685899315e-28
6468.447766687359,6.50105448186562e-28
6469.93582459558,7.221499775084667e-28
6471.4277775069695,5.670414174620799e-28
6472.916520962763,5.275413047906874e-28
6474.405606902032,5.496953242623147e-28
6475.898590535348,5.383552143528215e-28
6477.388362495803,5.679634675634883e-28
6478.8820339459735,6.374241896363793e-28
6480.372492243664,6.550707866702179e-28
6481.866851827563,6.076120140443584e-28
6483.3579967786845,7.076053062428168e-28
6484.849484765744,6.5529750215397685e-28
6486.34487673423,6.641263746972466e-28
6487.8370518490965,7.254576400728691e-28
6489.333132743954,6.791008375076381e-28
6490.825995303188,6.365471493377071e-28
6492.322765441804,6.534551356663703e-28
6493.816315762113,6.610078497170422e-28
6495.31020967171,6.390751868405812e-28
6496.808013860255,6.327260052112726e-28
6498.302596006069,6.565336339532352e-28
6499.801090232293,6.436837345327431e-28
6501.296360931392,6.713836129660269e-28
6502.795545513197,6.426203749185363e-28
6504.291505082798,6.518574799303955e-28
6505.7878087959325,6.690911657943451e-28
6507.288029095694,6.333561157398125e-28
6508.78502215524,6.495450486956862e-28
6510.285933605783,6.2706886435167855e-28
6511.783616329321,6.091787110043213e-28
6513.285219249057,6.147886808448181e-28
6514.783591954317,6.394924642968358e-28
6516.282309358247,6.440127235732157e-28
6517.78494966666,5.816680379409855e-28
6519.284357528989,5.842241009289102e-28
6520.7876901030795,6.458186995361085e-28
6522.2877887419,6.394176731292956e-28
6523.791813900594,5.975122962413526e-28
6525.292603634146,6.088936074512219e-28
6526.793738622404,6.160347160663288e-28
6528.298802843189,6.462073702154775e-28
6529.800629403624,6.3689502282136925e-28
6531.306387006783,6.49461893365489e-28
6532.808905458001,7.020707776598285e-28
6534.315356762974,6.977389356596685e-28
6535.818567423731,5.654651527141868e-28
6537.322123896126,6.670905616470555e-28
6538.829615939302,6.39756809531384e-28
6540.333865099451,6.323620573685308e-28
6541.842051643496,6.649948859230224e-28
6543.34699381052,6.269522244518843e-28
6544.855875175392,6.12885161342939e-28
6546.361510668558,6.112740870142264e-28
6547.867492531192,6.349417001263095e-28
6549.377416313084,5.835749956519056e-28
6550.884091980847,5.639500036173004e-28
6552.394711383909,6.553399469740547e-28
6553.9020811764385,6.008190384521832e-28
6555.413396521145,5.089369501757638e-28
6556.921460758223,6.162495891845085e-28
6558.433472365191,6.611188180373091e-28
6559.942231366748,5.938391833820024e-28
6561.451337456331,5.992507311978412e-28
6562.964393642861,6.7832096310459415e-28
6564.474194976904,5.677609680427152e-28
6565.987948227702,5.986690625380372e-28
6567.498445126504,5.863909731820717e-28
6569.012895762707,5.029897866511579e-28
6570.524088546713,5.017438970337214e-28
6572.035628978634,5.551242875877951e-28
6573.551125879412,6.420306491583241e-28
6575.063362677293,6.233553692281401e-28
6576.579557766776,6.033440335292841e-28
6578.092491251433,5.729513746779994e-28
6579.609384851274,4.945589318424357e-28
6581.12301534367,5.302670156307698e-28
6582.636994044771,6.169392259370545e-28
6584.15493559692,5.1797328460439035e-28
6585.669611787292,5.104080071499482e-28
6587.188252654393,5.831597343616165e-28
6588.703626655367,5.648457834592463e-28
6590.222967159596,6.106590011455266e-28
6591.7390392926545,5.764709896894325e-28
6593.255460196115,6.284459224304777e-28
6594.775850343105,6.1399410755207385e-28
6596.292969860957,5.300400435264026e-28
6597.814060450967,5.261451866187547e-28
6599.331878905061,6.032894559581542e-28
6600.853670260784,6.502962490081124e-28
6602.372187973121,6.125933870846411e-28
6603.891055018462,6.589335875562535e-28
6605.413897710128,6.91733246858213e-28
6606.933464496797,6.001044142070821e-28
6608.457008761368,6.517451455517731e-28
6609.977275611735,5.989267213719032e-28
6611.501521772428,5.950505133550674e-28
6613.022489009011,6.077951659414724e-28
6614.543806142109,6.268525507339348e-28
6616.069105334656,6.556278563221212e-28
6617.5911233378365,6.119062967491343e-28
6619.117125234998,6.373693135064695e-28
6620.639844431151,6.861464443023836e-28
6622.1665493566625,6.284923664673896e-28
6623.689970068827,5.9697491782598355e-28
6625.213741241924,6.887194923447657e-28
6626.741500897939,6.152176875184979e-28
6628.265974071693,6.559376143195357e-28
6629.794437565857,6.007609485736543e-28
6631.31961306368,5.97008835625927e-28
6632.848780720251,6.312111908407554e-28
6634.374658865702,6.04003376507555e-28
6635.900888037416,6.640769671910838e-28
6637.431112125878,6.433232465984939e-28
6638.9580444306475,6.584008473128872e-28
6640.488973492621,6.462561334848831e-28
6642.01660925438,5.916380473068745e-28
6643.548243614647,5.7333959602283245e-28
6645.076583157476,6.293803804475524e-28
6646.605274292809,6.754422325883562e-28
6648.1379667891,6.683390588718576e-28
6649.667362191713,5.889634571051443e-28
6651.200760798711,5.778747354643143e-28
6652.730860793062,6.887927757772153e-28
6654.26496583607,6.49287995855583e-28
6655.795770746762,6.562012999020607e-28
6657.326927817114,6.791319477991061e-28
6658.862092703026,7.018430611904683e-28
6660.393955176714,6.506889527699621e-28
6661.929827312362,5.684143937610297e-28
6663.462395514365,7.0146656035969815e-28
6664.998975225578,6.351759884606118e-28
6666.532249481024,6.686045293243665e-28
6668.065876464199,6.47286802886216e-28
6669.603517727952,6.167893760258781e-28
6671.137851252351,7.036399414812295e-28
6672.676200906704,6.509663609559578e-28
6674.2112412978295,6.897219874143234e-28
6675.75029966914,6.996574775984297e-28
6677.286047252646,7.203539711409444e-28
6678.825814667419,7.331758351407521e-28
6680.362269769109,6.814526721957868e-28
6681.899078330276,6.493768685780905e-28
6683.439909499826,6.695660268662775e-28
6684.977426067969,6.442862170384949e-28
6686.518967097708,6.883073416192766e-28
6688.057191999004,6.9357609889779785e-28
6689.599443215966,5.960946305917279e-28
6691.138376776746,7.589625369286377e-28
6692.677664367168,7.534261529163267e-28
6694.220981054852,7.062206485576765e-28
6695.760977794338,6.671869571363612e-28
6697.305005487289,6.512881340285115e-28
6698.845711702543,6.633687107027695e-28
6700.39045072832,6.592173738330438e-28
6701.931866746197,6.66100385119984e-28
6703.473637364802,6.381924616271688e-28
6705.019443580015,6.751102101357185e-28
6706.561924491614,6.848512709473386e-28
6708.1084428590175,6.013927728263194e-28
6709.6516343908415,6.955657764061636e-28
6711.198865238524,6.114042314820134e-28
6712.742767717955,6.018027931348199e-28
6714.287025370122,6.376833713158606e-28
6715.835325128726,6.1369712243065395e-28
6717.380294219663,5.724894704515414e-28
6718.929307279232,6.683255557443886e-28
6720.474988136695,6.391704321591086e-28
6722.024714825846,6.157490515750279e-28
6723.571107777748,6.250167884521961e-28
6725.117856475315,6.673958578179618e-28
6726.668653799651,6.7890231500352685e-28
6728.216115083611,5.283515242361868e-28
6729.767626859539,6.137902694867953e-28
6731.315801058178,6.592432555806522e-28
6732.868027614846,6.191679855020325e-28
6734.416915056605,5.422677529817368e-28
6735.966158817885,5.170395835937749e-28
6737.519457736781,6.610762749162686e-28
6739.0694152339265,6.553145863811988e-28
6740.623429756898,5.9348419969999935e-28
6742.174101318728,5.904216469814921e-28
6743.728831775454,5.94317319387045e-28
6745.280217730937,5.588761645414888e-28
6746.831960580721,6.3187816579203475e-28
6748.387765129504,5.847275267564581e-28
6749.940222866484,6.145236922461277e-28
6751.496744173685,6.308907469140261e-28
6753.049917127209,6.189588580539248e-28
6754.607155523038,6.517030384567009e-28
6756.161044022604,6.313023124066976e-28
6757.7152899921775,5.485780225739584e-28
6759.273604212686,6.166913583992564e-28
6760.828566222641,6.4151039567125015e-28
6762.387598357772,6.06728843787029e-28
6763.943276737988,6.208832043299746e-28
6765.503027118484,5.364028590931306e-28
6767.059422198991,6.086239861322601e-28
6768.616175326142,5.582472229776059e-28
6770.177003266733,5.583818346850904e-28
6771.734473589311,6.080499073211117e-28
6773.296020602594,5.522827321679391e-28
6774.854208451011,5.52543107108632e-28
6776.416474868262,5.7218374119847365e-28
6777.975380573083,5.639384150586586e-28
6779.534644902113,5.400670452772347e-28
6781.097990617673,5.4795687830349665e-28
6782.657973299039,6.017541420041296e-28
6784.222039247229,6.235157113483922e-28
6785.782740611877,5.841525653160708e-28
6787.347527124508,5.518828467204672e-28
6788.908947503534,4.868759069600379e-28
6790.470727085269,4.736913415358009e-28
6792.036594637226,5.742264747659834e-28
6793.599093730072,5.540607307487578e-28
6795.165682676467,5.471788588983538e-28
6796.728901611906,5.596268086140181e-28
6798.296212285087,6.013729500342486e-28
6799.860151394747,5.859684362459082e-28
6801.428184127211,4.932911503048583e-28
6802.992843742878,5.621990240189446e-28
6804.557863306433,5.911880916511702e-28
6806.126979320889,5.630144148163542e-28
6807.692719888216,5.785953195214062e-28
6809.262558793676,5.956094155851797e-28
6810.829020696939,5.484592702952015e-28
6812.399582826439,6.098214630298271e-28
6813.966766397958,7.104891026029908e-28
6815.534310497998,6.022181356180013e-28
6817.105957656934,5.917604468297635e-28
6818.674223923798,6.778506097702643e-28
6820.246595139835,6.216427072123803e-28
6821.815583906225,6.251857117781043e-28
6823.388679512936,6.383415832653858e-28
6824.958391111706,6.050378132525451e-28
6826.528463820568,6.043206843932408e-28
6828.102646206978,6.372468767189562e-28
6829.673442247591,6.278192013139228e-28
6831.24834985908,6.04932101971924e-28
6832.819869564685,6.874098238639081e-28
6834.395502735364,6.111655838043648e-28
6835.967746439353,6.057635478239539e-28
6837.540351835939,6.822679464542014e-28
6839.1170735394035,6.6186202526084145e-28
6840.690403434551,7.005728632811752e-28
6842.267851532956,5.776630450640709e-28
6843.841906260441,6.097495284034477e-28
6845.420081088438,6.284240306516294e-28
6846.994860982189,6.050822511319539e-28
6848.570003151984,6.759859508203112e-28
6850.149268268682,6.751031964560319e-28
6851.725136105728,6.375829957109091e-28
6853.305128789117,6.897011839510911e-28
6854.881722627729,6.746022159631408e-28
6856.462443212998,6.31232607238567e-28
6858.039763387643,6.953774212468465e-28
6859.617446422722,6.597456876825838e-28
6861.199259055439,6.327928346608487e-28
6862.777668928345,6.9038076594254615e-28
6864.360210301391,6.469162488677464e-28
6865.939347346976,5.8272227555180275e-28
6867.522617796083,6.656398878151697e-28
6869.102482349357,6.283709053283098e-28
6870.682710348396,7.126343646786117e-28
6872.267074606534,6.920292989577246e-28
6873.848030615863,6.350192979771178e-28
6875.4331247898635,6.496074237738962e-28
6877.0148091448755,6.913197030943333e-28
6878.600633571011,6.371499947630669e-28
6880.183046607256,6.245018256963679e-28
6881.765823675541,6.436916797090184e-28
6883.352743675134,6.213640877684255e-28
6884.936249928062,5.857843990215443e-28
6886.523901020947,6.185281334813087e-28
6888.108136794457,6.688614464207625e-28
6889.6965193174465,6.430189442651607e-28
6891.281484947626,6.26455036053543e-28
6892.866815197066,6.287832345959603e-28
6894.456295060785,5.897134386253197e-28
6896.042355671119,5.1679033053409335e-28
6897.632567807459,5.663391358578212e-28
6899.2193591151645,5.741490520324551e-28
6900.810303861481,6.341871647993944e-28
6902.39782620319,6.574307630426085e-28
6903.985713752326,6.440842680574721e-28
6905.577757609495,6.584504144859705e-28
6907.1663766976735,5.943292930228341e-28
6908.759154008692,6.243252260571073e-28
6910.348504972931,6.011377874002063e-28
6911.942016075703,5.554090954551069e-28
6913.532099253177,5.784747193628631e-28
6915.122548227197,6.532149924598498e-28
6916.717160213799,6.271617267347881e-28
6918.308341906907,6.131347837333301e-28
6919.903688530495,6.138853903372537e-28
6921.495603280255,6.2530652412183925e-28
6923.091684879276,6.163202626412708e-28
6924.684333023406,5.726028928066937e-28
6926.281149936463,5.778386944172062e-28
6927.8745318128385,6.334209577136053e-28
6929.4682802446205,6.072370064724458e-28
6931.066200325341,5.782551344402792e-28
6932.66068299627,5.883367214464619e-28
6934.259339238014,5.902462986949802e-28
6935.854556486353,6.034143545753008e-28
6937.45394922827,6.359861178869393e-28
6939.04990139244,7.040511292785522e-28
6940.646220703308,6.5523667515995715e-28
6942.24671839241,5.665056624981907e-28
6943.843773126828,6.11168696884247e-28
6945.445008164456,6.0287053758341125e-28
6947.042798661233,6.939573683209098e-28
6948.644771387084,6.768364136532887e-28
6950.243297985186,6.284194290974647e-28
6951.8421923222295,6.019020840595771e-28
6953.4452717776585,5.762978331255362e-28
6955.044902724566,6.460475928136359e-28
6956.648720717941,6.011722100340298e-28
6958.249088614067,6.3846649741735805e-28
6959.85364548563,6.899574515855834e-28
6961.454750670488,7.015896306247616e-28
6963.056224187489,6.876701467888172e-28
6964.661889573898,5.674429299684347e-28
6966.26410088899,5.963349975588214e-28
6967.870506004681,6.374670784630966e-28
6969.473455457766,5.824079436801156e-28
6971.080600643533,5.444409547182881e-28
6972.684288574671,6.4912167001284685e-28
6974.28834543211,6.613053779588698e-28
6975.896600920871,5.0868833121022695e-28
6977.501396766543,5.506104454333312e-28
6979.110393177845,5.999165346161722e-28
6980.715928352203,6.062814593325765e-28
6982.325666027389,6.697792780975806e-28
6983.931940871041,5.226654983225547e-28
6985.538585236109,6.088178378273446e-28
6987.149435005321,6.424762233179282e-28
6988.7568195506865,6.392339473191045e-28
6990.368411437624,6.555658424766838e-28
6991.976536504287,6.570683296162254e-28
6993.588870850843,6.783341713061569e-28
6995.197736779962,6.38245436205306e-28
6996.806972826575,6.637038143945253e-28
6998.420421061077,6.695778465612451e-28
7000.030398481973,6.0407866375846e-28
7001.644590031312,5.569302332217743e-28
7003.255309168043,6.213030444721168e-28
7004.870244374663,7.41182588718199e-28
7006.481705568936,6.890498464255932e-28
7008.09353747774,5.58480418801741e-28
7009.709588369123,5.374830324134377e-28
7011.322162848122,6.503188133296071e-28
7012.938958253385,6.768838323006083e-28
7014.552275644683,6.758001293908415e-28
7016.169815906822,6.896428741623176e-28
7017.783876552678,7.112995994530853e-28
7019.398308511062,6.96575422939973e-28
7021.016966257678,6.2026679633546e-28
7022.6321419841015,5.6809092562820715e-28
7024.251545445572,6.729771693304592e-28
7025.867465282688,5.783040234144473e-28
7027.487614802566,5.604679549444473e-28
7029.104279093184,6.650461431484174e-28
7030.721315295297,6.195569551595845e-28
7032.342584102268,6.094607370045353e-28
7033.9603652721935,6.551483675238487e-28
7035.582380996935,5.931506602483087e-28
7037.200907477878,5.9241521213551425e-28
7038.823670464495,6.3790246546266055e-28
7040.4429425998205,5.699713817590139e-28
7042.066453192577,6.064469977058731e-28
7043.686471325807,5.727445542561818e-28
7045.306862142081,5.642610949654444e-28
7046.93149434394,5.984374989337961e-28
7048.552631673494,6.229089599618512e-28
7050.17801234264,5.953326808867622e-28
7051.799896529393,5.573434057948199e-28
7053.426026010641,6.213444875497387e-28
7055.04865739867,5.7884044356228745e-28
7056.671662070918,5.720160258589778e-28
7058.298914970541,6.347062873827499e-28
7059.922667360272,6.211410603849768e-28
7061.550669934533,6.164336780998682e-28
7063.17517038622,6.402992066387872e-28
7064.803922980496,5.720766305211664e-28
7066.429171838771,5.779698107801714e-28
7068.05479458341,6.231333858292731e-28
7069.684672408249,5.448410828257716e-28
7071.311044076516,5.982139769633255e-28
7072.941672785296,5.732544289348166e-28
7074.568793722218,5.470274718551971e-28
7076.200173660872,5.605702724777397e-28
7077.828044211639,5.976478703609451e-28
7079.456289251887,6.141036877134478e-28
7081.088796236215,5.832272345666948e-28
7082.717791408181,6.740748846514776e-28
7084.351050487703,6.335661760297441e-28
7085.9807961369725,6.048049453688416e-28
7087.614807658178,6.327997991381483e-28
7089.245304130496,5.904283389453488e-28
7090.876175696384,6.186233667560601e-28
7092.511316081303,5.8669741954788155e-28
7094.14293898895,5.858580466218781e-28
7095.778832682269,5.564066041668248e-28
7097.411207277815,5.264151527890862e-28
7099.047854626583,5.726731835585e-28
7100.6809812563315,5.313071190633884e-28
7102.314483584715,6.134626987239167e-28
7103.95226161817,5.2610339770590115e-28
7105.5865165003015,4.875701875754521e-28
7107.225049057321,5.3370852147896605e-28
7108.8600568399015,4.446477308707821e-28
7110.4993442680925,4.553247256720239e-28
7112.135105297984,5.934454442958508e-28
7113.771242632551,5.556089712614583e-28
7115.411662569339,5.074795594093381e-28
7117.0485536716,5.471579924347741e-28
7118.689729349075,5.172305102136628e-28
7120.32737456629,4.271381076640603e-28
7121.969306332622,5.816503419697974e-28
7123.6077060122125,5.301215014550339e-28
7125.2464826034975,5.120806144407026e-28
7126.889548705278,5.872111966431898e-28
7128.52908028016,4.9893298801203605e-28
7130.172903341715,5.184233348804337e-28
7131.813190248017,5.2970774922624515e-28
7133.457770618077,5.382496217481424e-28
7135.098813203779,5.687010199863215e-28
7136.740233309172,5.616613030673892e-28
7138.38594984448,4.910615819220369e-28
7140.028126151336,5.534879108709242e-28
7141.674600867472,5.399096552768782e-28
7143.317533724175,6.095145227548943e-28
7144.964766970431,6.043941146504716e-28
7146.608456725523,5.521435951409514e-28
7148.252524609282,6.213194019552247e-28
7149.900895853537,5.13918736220794e-28
7151.545721158591,5.678583165002011e-28
7153.1948518066965,6.153287305122164e-28
7154.840434881989,6.249863945079397e-28
7156.490325283802,6.139007641394529e-28
7158.136666478437,5.751231263805629e-28
7159.7833864117,5.798616058338584e-28
7161.434416647219,6.188822129142309e-28
7163.081895223575,6.175535813701609e-28
7164.733686087941,6.132677313094244e-28
7166.381923656896,5.806140103594203e-28
7168.03447550053,4.982071856820309e-28
7169.683472411752,5.801504339306279e-28
7171.336785585237,5.4985081687107685e-28
7172.986542188553,5.909704959587766e-28
7174.636678316208,6.0053487001295275e-28
7176.291133688035,5.588677422564133e-28
7177.942030032623,5.989141539432758e-28
7179.597247611255,5.990125297147693e-28
7181.248904523005,6.4816712400297725e-28
7182.904884659591,6.111486163287064e-28
7184.557302488897,5.637542200081948e-28
7186.210100454755,5.629880036765073e-28
7187.867224632165,5.384118688989032e-28
7189.52078404126,4.940537318474962e-28
7191.178671654994,6.482801014835498e-28
7192.832992858126,6.703894425306693e-28
7194.491644259897,6.015384589954896e-28
7196.146727608023,5.84850072580106e-28
7197.802191705898,6.085703444757474e-28
7199.461988993948,5.74081350224223e-28
7201.118215763348,5.037372235724966e-28
7202.7787777192225,5.890377382929124e-28
7204.43576751151,6.292660701872538e-28
7206.09709448749,5.622994903818166e-28
7207.754847654189,5.680479445024864e-28
7209.412982184826,5.657171655947864e-28
7211.075456895516,5.903083373746098e-28
7212.734355327946,5.976086969046337e-28
7214.397595939947,5.724314361930111e-28
7216.057258626098,5.029442730752502e-28
7217.7212654922605,4.194017516536781e-28
7219.381692784224,4.647102864547833e-28
7221.042502055304,5.127676230439492e-28
7222.707658507591,5.131076482958583e-28
7224.369232912714,5.154656653066971e-28
7226.03515650179,5.632833884582201e-28
7227.6974963934545,6.064237203860535e-28
7229.364187472737,5.3790896946272975e-28
7231.027293203601,6.332775391194874e-28
7232.690781529754,5.790436200326494e-28
7234.358624049561,5.064827869959351e-28
7236.022878743996,5.412242943618617e-28
7237.691489638061,5.3577913374915595e-28
7239.356511053846,4.2671637261509365e-28
7241.025890676158,4.893518990912177e-28
7242.69167916652,4.537636820649542e-28
7244.357850869334,4.425121830259829e-28
7246.028383789562,5.735635458937457e-28
7247.69532309689,6.589056342587708e-28
7249.3666256308425,4.992880455545055e-28
7251.034332896319,6.000366579644031e-28
7252.706405398557,5.051479632748842e-28
7254.37488097598,4.966741664316489e-28
7256.043740384017,6.271208264783595e-28
7257.716968044558,5.239160080844399e-28
7259.386596295333,5.444264696793177e-28
7261.060594811063,6.474783506415762e-28
7262.730992258782,5.613974748154104e-28
7264.405761984835,5.093198222419366e-28
7266.076928983866,5.99991167896391e-28
7267.74848043267,6.06276908071135e-28
7269.424407180413,5.135668515673684e-28
7271.096728712177,6.253452513693253e-28
7272.773427558579,5.2309651460746675e-28
7274.446519528079,6.07070330757784e-28
7276.123990828844,7.360281630946243e-28
7277.7978535910215,3.6140937073841616e-28
7279.472101423128,5.2686535321448e-28
7281.150731611979,6.289955753068375e-28
7282.825750769268,6.168128637207474e-28
7284.505154302251,5.862743715567069e-28
7286.180945140071,5.385575425434701e-28
7287.861122373466,4.816427165054127e-28
7289.537685247331,6.178867534781137e-28
7291.214633812281,5.1153373646411385e-28
7292.8959718031665,4.742432736304289e-28
7294.573692937525,5.159485626698267e-28
7296.255805520026,5.4862006641013295e-28
7297.934299579717,5.956392522585082e-28
7299.617187110686,6.33666771071512e-28
7301.2964544517945,6.458498540840624e-28
7302.980117288253,5.6076006007611e-28
7304.660158267028,5.764518283969519e-28
7306.340585737024,6.325246761500116e-28
7308.025411739015,4.981952647521198e-28
7309.7066133811495,5.67805630108262e-28
7311.392215581681,5.779747928061079e-28
7313.074191752615,5.311058545045387e-28
7314.760570509281,5.602834354262038e-28
7316.44332156584,6.634703353324331e-28
7318.126459737067,6.739777400578481e-28
7319.814003535572,5.500660611172193e-28
7321.497917127757,5.942824370604896e-28
7323.18623837689,5.718713742296418e-28
7324.870927747269,5.4654957351816025e-28
7326.5600268052,5.7370808395808645e-28
7328.245492311174,5.8314639508971045e-28
7329.9313455562715,7.0054219930053595e-28
7331.621611535374,5.52406866509718e-28
7333.308241452262,5.021590311971288e-28
7334.9992861361,5.335793294329268e-28
7336.686693082591,5.237637801876679e-28
7338.378516829913,5.253303102652267e-28
7340.066701163984,5.851811970341861e-28
7341.755273862644,5.630340605210862e-28
7343.4482664134985,4.660250000854097e-28
7345.137617036799,4.866557163878492e-28
7346.83138954852,6.087141682536674e-28
7348.521518454852,6.153049181298091e-28
7350.216071286766,6.116732836871048e-28
7351.906978834684,5.69002304786995e-28
7353.598275373663,6.493660948907922e-28
7355.293998894508,6.51195664052093e-28
7356.986074613,5.696790938457732e-28
7358.682579352868,6.254709974959813e-28
7360.375434609841,5.146351209129798e-28
7362.072720928639,5.650116400485277e-28
7363.766356083226,5.82412569484701e-28
7365.460380856354,5.622279550220575e-28
7367.158839752526,5.856656237153765e-28
7368.853644962064,6.526477014743479e-28
7370.552886337444,7.073860321988498e-28
7372.24847234294,5.78560004030297e-28
7373.948496558015,5.816163209381876e-28
7375.644863719179,5.985142224575882e-28
7377.34162112738,5.617684031191984e-28
7379.042819811316,6.065975784310645e-28
7380.74035891485,5.171280771196375e-28
7382.442341340214,5.8397702305407975e-28
7384.140662499208,5.9211460583875024e-28
7385.843429027068,5.794576767635672e-28
7387.542532601815,5.99712851857015e-28
7389.2420270531065,5.767226742514769e-28
7390.945969944365,5.793495509682918e-28
7392.646247351945,5.5074561477735295e-28
7394.350975248886,5.392144927649865e-28
7396.052035973461,5.880956212690981e-28
7397.757549237736,6.235585457725327e-28
7399.459393640182,5.527075949904608e-28
7401.161629549694,5.5085747571041075e-28
7402.868321074963,5.891727027650685e-28
7404.571341203752,5.830542730850749e-28
7406.278819000998,5.705451725864615e-28
7407.9826237103525,5.746139867881916e-28
7409.69088814181,5.5115471681390835e-28
7411.395477793187,5.335840751377499e-28
7413.100459583174,5.872497519626228e-28
7414.80990417628,6.235044241664758e-28
7416.515671450568,5.7796985600339604e-28
7418.225903583988,5.5147587722137455e-28
7419.932456704451,6.498651969620293e-28
7421.643476741004,5.934074853570109e-28
7423.350816069681,5.889511080241795e-28
7425.058548169526,5.399166372219832e-28
7426.770750271449,5.4875455224551e-28
7428.479269122664,6.248010722106999e-28
7430.192260035284,5.985037471359014e-28
7431.901566000322,5.682012890759923e-28
7433.615346087044,6.07378842055374e-28
7435.32543952853,5.6902510730174955e-28
7437.040009152925,5.352462285279601e-28
7438.75089043365,5.468989855584514e-28
7440.462165300365,5.166720215303404e-28
7442.177919442377,5.58691107047501e-28
7443.889982692613,5.512820601224022e-28
7445.606527281744,5.2345163528293995e-28
7447.319379278707,5.439373694396271e-28
7449.036714679118,5.752580177112022e-28
7450.750355786184,5.502081277556261e-28
7452.464391114134,6.273765999393089e-28
7454.18291294291,5.5957830062931715e-28
7455.897737926123,6.088289453010999e-28
7457.617051477092,6.504833709886694e-28
7459.332666479362,5.819827242529941e-28
7461.0527721172675,5.5892896692257725e-28
7462.769177502556,5.38041801051811e-28
7464.485977744648,5.673947727911649e-28
7466.20727172475,5.684404981215821e-28
7467.924862895899,6.1419755731897065e-28
7469.646949875322,6.59651221102663e-28
7471.365332339909,5.572467830339441e-28
7473.088212683987,5.558066215640119e-28
7474.807386806562,5.3908452419517355e-28
7476.526956422884,4.940387388174963e-28
7478.251027026075,5.304830274838388e-28
7479.971388847304,6.102561975579085e-28
7481.696253729005,5.639027130431926e-28
7483.417408120109,5.172235396501167e-28
7485.143067646243,4.216094932518621e-28
7486.86501497236,4.924345058651301e-28
7488.587358430195,5.627572288540583e-28
7490.314210135452,5.2706592391403e-28
7492.037347076103,5.515028770646321e-28
7493.764994341122,5.649647603832132e-28
7495.488925130144,4.712448819803812e-28
7497.217368321439,5.1137079185638606e-28
7498.942093324558,5.883223322035167e-28
7500.667215098399,5.727269966459065e-28
7502.396852391923,5.384242206928608e-28
7504.122768928546,5.1359879248163555e-28
7505.853203065151,4.719306083304221e-28
7507.579914730705,5.158161778575443e-28
7509.311146077497,5.348300847593081e-28
7511.038653238296,4.8855513803681375e-28
7512.766557809848,4.97602905881705e-28
7514.498985185078,4.883223969959148e-28
7516.227685801447,6.390212232218587e-28
7517.960911305147,6.136081436956354e-28
7519.69040833307,5.07360919883304e-28
7521.424432332939,5.254808144264539e-28
7523.154726139323,6.068989507441404e-28
7524.885417997523,5.568430877475794e-28
7526.6206399551465,4.4480901586214635e-28
7528.352129142266,4.493403242570435e-28
7530.088150515822,5.335963931515738e-28
7531.820437399188,5.760395800602291e-28
7533.557258556969,5.477263890207409e-28
7535.290343504082,5.579649891654539e-28
7537.023827145108,5.737061698198856e-28
7538.761848193071,5.467109179599155e-28
7540.49613044919,5.523887449168342e-28
7542.234952202626,5.695541228765754e-28
7543.9700334417585,4.868824223747957e-28
7545.709656269552,5.087486814283098e-28
7547.445536859788,6.3782251509237205e-28
7549.181816787072,5.696591722126453e-28
7550.922641440595,4.558822490230035e-28
7552.659721271219,5.369539486876737e-28
7554.401347921834,7.063295432142462e-28
7556.139228024313,5.860855289413823e-28
7557.881657041499,5.020891714827429e-28
7559.620337784518,5.003967376664858e-28
7561.359418508755,5.7434974026693575e-28
7563.103051290338,6.331665736122793e-28
7564.842933208241,5.614848212468796e-28
7566.587369280621,5.44398555113946e-28
7568.328052761299,6.231099074829295e-28
7570.07329249455,5.467064319483124e-28
7571.8147779072815,5.2512413627201405e-28
7573.56082167165,6.108210010103763e-28
7575.303109385886,5.1342414038690095e-28
7577.045797911122,5.277869147968172e-28
7578.79304793715,5.789906382843677e-28
7580.536539318162,5.671913087261406e-28
7582.284594301449,5.45867853365039e-28
7584.028888908114,5.318989920611574e-28
7585.777749219503,4.621631445429084e-28
7587.522847421867,4.6154820675173e-28
7589.268347081778,5.136044425923026e-28
7591.01841560065,5.33792767527686e-28
7592.764719411428,5.309822188916315e-28
7594.515594186037,5.4310546766470085e-28
7596.262702518152,5.789702483709812e-28
7598.014383919939,6.402719126026902e-28
7599.762297144034,6.039309716722765e-28
7601.51061247327,5.799299515981855e-28
7603.263504031503,5.350818656218128e-28
7605.012624808782,4.857801401439379e-28
7606.766323923323,5.452383692787593e-28
7608.516250519716,5.305956406985019e-28
7610.270757562608,4.93834442731841e-28
7612.021490349354,4.526834899969354e-28
7613.7726258898765,4.758280113643147e-28
7615.52834504132,5.558295028361721e-28
7617.280287329156,5.694111308061665e-28
7619.03681533958,5.113391549703315e-28
7620.789564746397,5.38497605325994e-28
7622.546901988443,5.7043255631343855e-28
7624.300458886081,5.920709215320335e-28
7626.0544191871795,5.5556936200156615e-28
7627.812970493032,4.459078609537045e-28
7629.5677388428085,6.414313424514807e-28
7631.327100312413,7.124572591802395e-28
7633.082677083137,5.511249636905757e-28
7634.842849089737,4.315472479139222e-28
7636.599234653847,4.5778430997550045e-28
7638.356024272148,4.474941478736807e-28
7640.117412300962,5.84090288428267e-28
7641.875011271407,6.126925616160944e-28
7643.637210770852,5.316571918308793e-28
7645.39561946631,4.3705982848485895e-28
7647.158630810228,4.975960968501779e-28
7648.9178496037375,7.292226551209579e-28
7650.677473103219,5.742595097614863e-28
7652.441702430921,5.771753706446124e-28
7654.202136588115,6.5212555364320795e-28
7655.96717869543,6.3403545381558895e-28
7657.7284238838065,5.883902617981613e-28
7659.494279145185,6.513356492163523e-28
7661.256335738383,5.114440587755094e-28
7663.018797690385,4.701535464117039e-28
7664.785872900279,6.006391381859075e-28
7666.549146817667,6.282168230170818e-28
7668.317036118272,5.398108019833505e-28
7670.081122375118,6.360499728682024e-28
7671.849826141486,5.501541136143937e-28
7673.614725112034,6.173579663476137e-28
7675.380030095271,5.738102851870237e-28
7677.149955778055,5.607861871483167e-28
7678.916074036461,6.282811435951413e-28
7680.686815123169,5.107610547196017e-28
7682.453747031419,5.735114717506215e-28
7684.225303897706,5.691489849012089e-28
7685.9930498306485,5.765838423472474e-28
7687.76120243122,6.200064335348655e-28
7689.533983185,6.427126914346148e-28
7691.302950372636,5.886369225675134e-28
7693.076547845669,4.495012987485335e-28
7694.846329995649,4.899119029531549e-28
7696.620744564198,5.587371225189571e-28
7698.391342051976,5.818738344957404e-28
7700.16234686338,6.02151173656651e-28
7701.937987293676,6.4724088693525025e-28
7703.709808006157,6.364978468132775e-28
7705.486266473157,5.808514485990088e-28
7707.2589034626,4.872923539353703e-28
7709.036180343174,5.111914344078164e-28
7710.809633985638,6.3640238265432955e-28
7712.587729656829,6.3123544352080785e-28
7714.362000328545,6.723687591448007e-28
7716.136679168897,6.93199458654347e-28
7717.916003244942,6.714774998278293e-28
7719.691499678995,5.129947297729035e-28
7721.471643488797,3.915226333733729e-28
7723.247957893215,6.101051110821036e-28
7725.028921814427,5.715867557295816e-28
7726.806054566049,5.499872178739147e-28
7728.583596144726,5.412375652439934e-28
7730.365790452334,5.5754827917507225e-28
7732.144150943574,5.816999357667386e-28
7733.927166307254,5.354909147037368e-28
7735.706346088328,5.317916016053436e-28
7737.490182886342,5.476118870769152e-28
7739.270182334698,5.642229495906285e-28
7741.050591269588,5.4131924749637505e-28
7742.835660438736,5.080678290742911e-28
7744.616889607179,5.473687545441246e-28
7746.402781156848,5.489513378735962e-28
7748.184830936723,5.439473178502705e-28
7749.971545245782,6.436324670869555e-28
7751.7544160151465,7.595395967442038e-28
7753.5376969315885,7.1788496403648285e-28
7755.325645599723,5.2664471802469765e-28
7757.109748072839,5.5882995634679525e-28
7758.898520448077,5.892745559903678e-28
7760.683444856355,4.591879105170421e-28
7762.47304131818,3.908199606321616e-28
7764.258788040286,4.855542920447704e-28
7766.04494557108,5.071523890054564e-28
7767.835778383127,5.41617028154203e-28
7769.622758795848,4.899205934884911e-28
7771.414416643724,5.622132196026949e-28
7773.202220317474,6.293314737579331e-28
7774.994703581269,5.455567025450036e-28
7776.783330895325,4.728350353910378e-28
7778.572369680744,5.316284994270857e-28
7780.366091289122,6.092632524194272e-28
7782.15595428386,5.4096924331304605e-28
7783.950502258934,4.740451936543793e-28
7785.741189842705,5.379746056379125e-28
7787.536564565179,5.988011959948477e-28
7789.328077117872,5.922231020168951e-28
7791.120001805673,4.910220132054685e-28
7792.916616870307,6.229045826515181e-28
7794.709367096962,6.339685546910023e-28
7796.506809861304,4.549689558223078e-28
7798.3003860071385,6.562799643179196e-28
7800.0986568525095,5.934627773229885e-28
7801.893059298025,5.729281571412446e-28
7803.687874543464,5.351848274312148e-28
7805.487387731792,5.2252694082002735e-28
7807.283029847765,5.687946839414407e-28
7809.083372070966,5.77466653691126e-28
7810.87984143841,6.28089065950679e-28
7812.68101307842,4.833287348821155e-28
7814.47831007845,4.226892270897754e-28
7816.276020544292,5.229825368520188e-28
7818.078436531286,6.056870596023276e-28
7819.876975201488,5.313283615784151e-28
7821.680221560672,5.473916138874941e-28
7823.479588816787,6.021458301282249e-28
7825.283665930714,5.501229526249358e-28
7827.083862154471,4.7403646133054505e-28
7828.884472511003,4.91705882006795e-28
7830.689795979172,5.685353909578803e-28
7832.491235876042,6.544261319695031e-28
7834.297391055878,5.934964402163693e-28
7836.099660875254,5.272947245219036e-28
7837.906648149925,4.975055563062482e-28
7839.709748274153,5.0478048924374405e-28
7841.513263199194,6.009969731129016e-28
7843.321498838604,6.835710020366945e-28
7845.125844642117,5.443899942387542e-28
7846.934913334829,5.030441083708109e-28
7848.740090399598,5.3989547642064355e-28
7850.549992529398,5.030862977599665e-28
7852.356001238385,4.777003509821976e-28
7854.166737189239,5.828375460021705e-28
7855.9735779255825,6.005496109497964e-28
7857.780834323262,5.67165672499742e-28
7859.5928212286435,5.881388863892278e-28
7861.400910228489,6.133034522245804e-28
7863.21373191538,5.0981326352707065e-28
7865.02265390097,5.616612286694577e-28
7866.836310753952,5.059547292797186e-28
7868.646066109044,5.094816611896218e-28
7870.456237795976,5.479917234404815e-28
7872.271147621404,5.430284485785718e-28
7874.082153253575,5.662768053440453e-28
7875.897899207099,5.434709951944897e-28
7877.709739168706,5.35378727281862e-28
7879.526321635529,6.441192812775691e-28
7881.338996310948,5.968214337843018e-28
7883.1520879897935,3.9371791491122135e-28
7884.969925450235,4.966016179615859e-28
7886.783852419557,4.642773554453394e-28
7888.602527356855,5.009479865183541e-28
7890.417290001472,5.177418850189849e-28
7892.236802801451,5.499828775252938e-28
7894.052401506358,5.840597706826742e-28
7895.868417887362,4.772526463550437e-28
7897.689187705391,5.253382585089329e-28
7899.506040724281,6.130137740457904e-28
7901.327649370102,5.475556721145688e-28
7903.145339412316,5.011300323954256e-28
7904.967787272378,5.699812647267102e-28
7906.786314723532,5.138198833639389e-28
7908.605260524537,4.730850162247161e-28
7910.428967430348,5.020234973212414e-28
7912.248751218821,5.760942037113085e-28
7914.073298305539,6.6938192370568425e-28
7915.893920467541,7.137112429097403e-28
7917.719308122237,6.109480543414993e-28
7919.540769044005,4.564850032154172e-28
7921.362648990465,4.8073151594630415e-28
7923.1892977218795,4.857552036550233e-28
7925.012017007567,5.556193969082292e-28
7926.839507275186,6.590990594459091e-28
7928.663066286785,4.8556895775908e-28
7930.491398478304,5.565570351621912e-28
7932.315797602674,6.238375235308553e-28
7934.140616427666,4.764936387564247e-28
7935.9702117301495,4.325960609613967e-28
7937.795871248309,5.6894576168583675e-28
7939.626309444481,4.412831042545659e-28
7941.452810043115,5.669342925936422e-28
7943.284091521296,5.319972292589199e-28
7945.11143358789,5.042248031718808e-28
7946.9391960321245,5.05856439752115e-28
7948.771742658798,4.9242676250489945e-28
7950.600347152324,5.452374212439906e-28
7952.4337380323595,4.965951805190864e-28
7954.263184963109,5.041718082541716e-28
7956.097420485453,5.318149351554911e-28
7957.927710241536,5.083633869279554e-28
7959.758421053372,4.895456065759527e-28
7961.593923765023,5.977291732764451e-28
7963.425477984461,6.373538531369172e-28
7965.261826311341,7.998637229163656e-28
7967.094224326941,7.21955189774227e-28
7968.931418658623,5.338813432880284e-28
7970.76466085912,4.9430555029652655e-28
7972.598324794577,4.883629014111507e-28
7974.436788359671,5.560650322630112e-28
7976.271297063233,5.221087687402397e-28
7978.110607607619,4.368274812130659e-28
7979.945961468472,4.370614560854298e-28
7981.786119382355,5.244543434694285e-28
7983.6223187898595,5.486364440207296e-28
7985.458940612626,5.985814283377917e-28
7987.3003698073235,4.814046604420692e-28
7989.137837760893,4.794948293388347e-28
7990.980115301147,5.460990379863008e-28
7992.818429775331,5.555196784244413e-28
7994.661556051975,6.361379263256759e-28
7996.500717436766,6.482120877822282e-28
7998.344692840811,5.450728445196367e-28
8000.18470152638,5.255537227727131e-28
8002.02513350353,5.2103694913673305e-28
8003.8703828257185,4.713724574683631e-28
8005.711662689007,5.322077543490576e-28
8007.557762116685,4.693901697079055e-28
8009.399890256734,5.092574812660662e-28
8011.246840181541,5.5540318321498775e-28
8013.089816989152,5.413900964628827e-28
8014.933217771153,4.691919985773142e-28
8016.781443669065,3.989519759016248e-28
8018.625693704934,5.911657210748662e-28
8020.474771079641,5.415319086728669e-28
8022.319870760626,4.726190981765491e-28
8024.169800004403,5.209834417607471e-28
8026.015749721937,6.465596616403627e-28
8027.862124097778,7.458455975516653e-28
8029.713331372934,4.847385279366339e-28
8031.560556372574,3.844043815028386e-28
8033.4126164980435,4.809580797233031e-28
8035.260692513366,5.454160865119852e-28
8037.1136058820575,4.929778316524612e-28
8038.9625333051235,5.102612797018871e-28
8040.811886071513,5.482654610688808e-28
8042.666079533179,5.325727108541224e-28
8044.5162842955115,5.395447734713213e-28
8046.371331983226,5.319058438324829e-28
8048.222389134015,4.743533613589372e-28
8050.078291441319,4.827869040427991e-28
8051.930201373261,5.962869203499725e-28
8053.782537334649,5.9898056288295865e-28
8055.639721799848,5.051531653448008e-28
8057.492911131535,4.441879743301271e-28
8059.350951200737,4.653091851357319e-28
8061.20499429587,4.79685837144764e-28
8063.063890363252,5.153421553793911e-28
8064.91878761516,4.736097194593432e-28
8066.774111583743,4.662008408631746e-28
8068.634291877271,4.866866866102569e-28
8070.490470592727,4.647419665886323e-28
8072.351507870434,4.319728816876098e-28
8074.208541726544,4.6594315347615416e-28
8076.070436383243,5.070609852663047e-28
8077.928325773971,5.153199125024308e-28
8079.786642569711,4.55577776286236e-28
8081.649823524143,4.395050018956968e-28
8083.508996445551,6.197688669031202e-28
8085.373035766566,4.964006778749525e-28
8087.233065208057,5.089792724202836e-28
8089.097963291104,5.043603101199341e-28
8090.958849647277,4.938137214423667e-28
8092.8201640979105,5.141211091377146e-28
8094.686350553621,4.00640782175492e-28
8096.54852251094,4.685878104813112e-28
8098.415568717865,4.869562763954426e-28
8100.278598576922,5.247455217296917e-28
8102.146504931151,5.229422897430777e-28
8104.01039308718,5.05187366092433e-28
8105.874710028231,6.7179493410264855e-28
8107.7439068334,5.406704630089357e-28
8109.609082664381,5.257068192168876e-28
8111.479140607633,5.065228741151451e-28
8113.345175724235,4.661334208313474e-28
8115.216095202294,4.877565347830082e-28
8117.08299000039,5.1042741635684095e-28
8118.950314275181,4.980015869077116e-28
8120.82252628581,5.360560592638091e-28
8122.690710836009,5.316074650250156e-28
8124.563785373824,4.962057107065845e-28
8126.432830595761,4.883506312556017e-28
8128.306768058127,4.915539463328041e-28
8130.17667434831,5.487050036596447e-28
8132.051475132777,4.798996091702566e-28
8133.922242887902,4.725305502803232e-28
8135.793441010691,5.5409087526625165e-28
8137.669537009145,5.75998899259121e-28
8139.541597192021,4.893781917255007e-28
8141.418557507012,5.443397896188595e-28
8143.291480147128,5.793501143710648e-28
8145.169305176846,5.554056369932118e-28
8147.043090671534,4.7326826947694185e-28
8148.917307228112,4.0749012154071275e-28
8150.79642956113,4.901341352786246e-28
8152.671509568388,5.573220230968326e-28
8154.551497612173,5.353120494186581e-28
8156.427441467901,5.168907735566104e-28
8158.3082956212875,5.168583349581264e-28
8160.18510372346,5.226484456720157e-28
8162.062343582871,5.519135625860461e-28
8163.944497132239,4.362489272848174e-28
8165.822601835163,4.164406845696762e-28
8167.70562249178,4.73555801356239e-28
8169.5845924366495,4.7492615028395955e-28
8171.4684805999905,4.408466595143831e-28
8173.348316185423,5.496005445054552e-28
8175.228584224562,5.287192211358344e-28
8177.1137738799425,5.2708011381526575e-28
8178.994908157676,4.927751909129176e-28
8180.880966319038,4.551228229799596e-28
8182.76296723444,4.71615499440238e-28
8184.649894301903,4.563934363203041e-28
8186.532762254235,3.4457353954060183e-28
8188.416063357866,5.647684853895058e-28
8190.304294016809,5.849684973561182e-28
8192.188462756365,4.677774802319827e-28
8194.077563322277,4.946880047676861e-28
8195.962600097479,4.248333782652839e-28
8197.852570971127,5.152562193488645e-28
8199.738476181876,4.999786672872466e-28
8201.624815242641,4.36581952995687e-28
8203.516091810596,4.215458789345008e-28
8205.403299906871,4.575871824585156e-28
8207.295447785045,5.0386660566177815e-28
8209.183525317196,5.944541385025381e-28
8211.076544906999,4.250175461058476e-28
8212.965492275574,3.971717469055822e-28
8214.85487419401,4.945760454796561e-28
8216.749201584338,4.847944108034962e-28
8218.639453940128,4.916467101785745e-28
8220.534654046187,5.286963118680198e-28
8222.42577724034,5.729371546615521e-28
8224.321850464188,5.435918124451562e-28
8226.213844897902,4.798792280761587e-28
8228.106274582447,4.741866059319067e-28
8230.003657716437,5.065254796678754e-28
8231.896959242442,4.3765821415887075e-28
8233.795216499942,5.159258937926449e-28
8235.689390269063,5.331480335622853e-28
8237.58852205278,4.822849368475035e-28
8239.483568466858,5.032494565236015e-28
8241.379050833872,5.498429844436861e-28
8243.27949464075,5.23059054422145e-28
8245.175850255593,4.692170155542747e-28
8247.077169596034,5.109412072045052e-28
8248.974398861008,5.482011229541516e-28
8250.876594138366,5.047240544582112e-28
8252.774697455965,5.529678423562201e-28
8254.673237429737,5.407497048540489e-28
8256.576746846682,4.844013869724439e-28
8258.47616147692,4.561526028222562e-28
8260.380547839752,5.04583329491357e-28
8262.28083752941,5.559179680322599e-28
8264.186101242136,4.804148928498848e-28
8266.087266394352,5.63538463958758e-28
8267.988868907114,5.110637620725489e-28
8269.895448879268,4.851106858470309e-28
8271.797927459405,5.027070079645623e-28
8273.705385792051,4.972273998732298e-28
8275.608740843169,5.40404527482925e-28
8277.517077940962,4.01190127289112e-28
8279.42130986685,5.91966447964173e-28
8281.33052613464,5.861269679084718e-28
8283.235635339272,4.86775832771537e-28
8285.141182811773,6.006722563806515e-28
8287.051718069632,5.1083459498467e-28
8288.958143426951,3.8816737367704045e-28
8290.869558867496,4.513809785677596e-28
8292.776862514072,4.80909578482536e-28
8294.689158542806,4.31646472770212e-28
8296.597340883269,4.780012212861459e-28
8298.505962198573,6.547762070748856e-28
8300.419579345038,5.107789546637202e-28
8302.329079961277,2.850886553099847e-28
8304.243578710255,4.115268670519217e-28
8306.153959032523,6.125933732041821e-28
8308.069339790167,5.183893641176261e-28
8309.980600223742,4.9871958398780885e-28
8311.892300340269,6.586300950347483e-28
8313.809004346745,5.251074667122011e-28
8315.72158518261,4.188275368937365e-28
8317.639172213712,4.85231978220774e-28
8319.55263417466,5.15561777502412e-28
8321.471104637201,3.8205396081617794e-28
8323.385448129167,4.849525299728581e-28
8325.300232013338,5.220160857000243e-28
8327.220027859246,5.003339069299198e-28
8329.135693883445,5.043572700796086e-28
8331.056374178388,4.834955690486882e-28
8332.972922749015,3.5366873630355633e-28
8334.894487900461,5.318704592377368e-28
8336.811919424106,5.197582989367819e-28
8338.729792050355,4.101844082182887e-28
8340.652684723145,4.581732704104512e-28
8342.571440912403,6.112808090540951e-28
8344.495219460936,4.787969546704125e-28
8346.414859620261,3.1629493822421474e-28
8348.33952445266,6.875741852405728e-28
8350.260048989296,6.670831617894043e-28
8352.181015340077,4.986077191925424e-28
8354.10700983525,7.020325635404303e-28
8356.028861174318,4.961337046038179e-28
8357.955742974242,5.915075088769661e-28
8359.87847970931,5.53586719468512e-28
8361.806249222765,4.84367596616757e-28
8363.729871761738,4.941916646665765e-28
8365.653936827548,5.161437972889549e-28
8367.583038148658,4.847749846372297e-28
8369.50798963033,5.026269163992431e-28
8371.437979687506,5.027235977246833e-28
8373.363817993413,4.57760138659809e-28
8375.294697196092,4.458273012209613e-28
8377.221422734794,4.93743628990872e-28
8379.148591514175,4.818449541573875e-28
8381.08080467285,5.3358996578926935e-28
8383.008861297974,4.688374379548029e-28
8384.941964626338,3.9031990446791316e-28
8386.870909506235,3.8083186320304927e-28
8388.804903414384,4.182519835433059e-28
8390.734736958273,4.563028520509973e-28
8392.665014457833,4.734516878099089e-28
8394.600344473785,4.756900153878307e-28
8396.531511251274,5.3998727323674425e-28
8398.467732872849,5.8231695245355e-28
8400.399789337956,4.71233441464948e-28
8402.336902975914,3.2302866574040117e-28
8404.26984953852,4.99883005891328e-28
8406.20324077294,4.842952087116385e-28
8408.141692673982,3.8859065049428223e-28
8410.075974620828,4.228192349055898e-28
8412.01531956574,5.3783703820036145e-28
8413.950492635364,5.094732195493901e-28
8415.890731035573,5.466995830837913e-28
8417.826795638512,3.4697497641009126e-28
8419.763305630568,3.26072289052307e-28
8421.704884452614,4.773782126196581e-28
8423.642286593906,4.986648808829853e-28
8425.584759900397,4.855582278446497e-28
8427.523054601936,5.208298170116343e-28
8429.466422804959,4.5374663038671895e-28
8431.405610477948,3.2861310389080077e-28
8433.34987398978,3.729680581177903e-28
8435.289955045611,5.664521708641899e-28
8437.23048241454,4.855294498395502e-28
8439.176089128974,5.889390752549104e-28
8441.117510497941,4.718248643812677e-28
8443.064013552468,4.0445790565243995e-28
8445.00632933334,4.249527004506437e-28
8446.953729140901,4.229440083054623e-28
8448.896939745731,5.6002080765520435e-28
8450.840597383609,4.4799520177059535e-28
8452.789342560496,5.416104170505906e-28
8454.733895640526,6.36601802966958e-28
8456.683538603393,5.864235316563105e-28
8458.628987538104,5.096930019496528e-28
8460.57952870056,5.2328702423201785e-28
8462.525873902672,5.062751613770784e-28
8464.472666858941,5.468340451546068e-28
8466.424555560943,5.4472155505616275e-28
8468.372245403803,4.905462096175899e-28
8470.325033340003,4.3987936008268515e-28
8472.273620482652,3.7716344985225558e-28
8474.22730806733,4.337276758699142e-28
8476.17679292315,4.680198252370422e-28
8478.126726255401,5.068087720223976e-28
8480.08176355334,5.194605823658525e-28
8482.032595218952,4.655365874747157e-28
8483.98853320165,4.498967708889645e-28
8485.940263614486,4.6558948874417445e-28
8487.897102696883,4.775527432951187e-28
8489.849732270995,4.666444773172195e-28
8491.802811044974,4.866974359655182e-28
8493.761002017862,5.601590648720768e-28
8495.714980574307,5.757377714114358e-28
8497.674073684846,5.516113683535721e-28
8499.628952438285,5.191563611827275e-28
8501.588948102093,5.193377087578207e-28
8503.544727467246,4.9956586241917775e-28
8505.500956756874,4.751964637929171e-28
8507.462306491907,5.736387686694306e-28
8509.41943701544,3.1364941070659985e-28
8511.381690343369,3.7876704611266863e-28
8513.339722516006,4.762582149546554e-28
8515.30287985311,4.311091362334774e-28
8517.261814090241,4.212113244836831e-28
8519.22119897762,5.0231821012549485e-28
8521.185712570208,5.1000059604447815e-28
8523.146000145274,5.628000942335617e-28
8525.111418788343,5.20700327378196e-28
8527.072609466966,4.628559958230901e-28
8529.03893357747,5.2796250782785545e-28
8531.00102777571,5.203708633799938e-28
8532.96357335114,4.6055400933253125e-28
8534.931255904907,5.358147139589144e-28
8536.894705624154,5.3928366110751335e-28
8538.863294688339,5.007043243102425e-28
8540.827648967941,5.29556312900653e-28
8542.797144960176,4.216875361836888e-28
8544.762404216863,4.359496060934545e-28
8546.72811557886,4.572841261841386e-28
8548.698972205662,4.837041477755168e-28
8550.665589169952,4.7521283287420775e-28
8552.637353769469,3.914691121494516e-28
8554.604876753261,3.63844145421508e-28
8556.577549743793,5.513071603232188e-28
8558.545979164492,5.385432492508942e-28
8560.514861419791,4.739445142574659e-28
8562.488897239735,5.295422117100719e-28
8564.458686558157,5.829682632338596e-28
8566.433631815467,4.0778372381398645e-28
8568.404328614894,4.927199369990655e-28
8570.380183728546,4.532264714947057e-28
8572.351788427055,4.660280847986493e-28
8574.323846690633,5.539718887682147e-28
8576.30106683208,5.223323196700273e-28
8578.274033621965,4.075839043081735e-28
8580.252164667796,4.09753873135802e-28
8582.226040402546,4.739489606894595e-28
8584.20508277241,5.127385676804722e-28
8586.179867870775,5.243461290940199e-28
8588.159821984522,5.5203574601125385e-28
8590.135516865445,5.633466437819798e-28
8592.11166625238,4.211532134215178e-28
8594.092988225731,4.656598267302905e-28
8596.070048023752,4.706808769025937e-28
8598.052282791197,4.068188037020893e-28
8600.030253419729,4.529686958729425e-28
8602.013401401793,5.200950235740722e-28
8603.992283280455,4.79420695200328e-28
8605.971620398293,4.76761860358336e-28
8607.95613844646,5.197376361185592e-28
8609.936387443971,5.249231017975585e-28
8611.921819758662,4.662485453077981e-28
8613.902981055946,4.723308995623263e-28
8615.889328058362,5.779734981387045e-28
8617.871402075718,4.692286248610739e-28
8619.853932066595,5.015544867574179e-28
8621.841651345172,5.773444296951466e-28
8623.825094686677,4.287769185239522e-28
8625.813729706582,4.555996268749548e-28
8627.798086819494,4.123254568090807e-28
8629.78763800261,4.52591869934535e-28
8631.772909307903,3.7887458506173567e-28
8633.758637322251,3.569919107139437e-28
8635.74956299515,5.728465634609195e-28
8637.736205833453,5.463308742372885e-28
8639.728048724864,4.8191459021535425e-28
8641.71560680858,4.256263706990125e-28
8643.708367341067,5.268973089666102e-28
8645.69684109185,6.219067841231135e-28
8647.685772288409,5.171738007605439e-28
8649.67990952787,5.065737656801681e-28
8651.669757024085,5.63335513193945e-28
8653.664812961626,6.257887557337247e-28
8655.655577179641,5.394288131187497e-28
8657.651552238507,4.149881681126323e-28
8659.643233600653,4.852362346903559e-28
8661.635373146479,6.448956019265983e-28
8663.632727133088,4.996401851092718e-28
8665.625784456659,2.608173598516848e-28
8667.624058623302,3.8688958414757237e-28
8669.618034147437,5.654201477323387e-28
8671.617228918041,3.8312883172642637e-28
8673.612123065755,4.462700579481958e-28
8675.607476136245,4.592973208715145e-28
8677.608052058944,5.7504131596606495e-28
8679.604324387648,5.008270154605873e-28
8681.605821974726,3.92822816375962e-28
8683.603013985145,4.950513160938336e-28
8685.605433661212,3.5990929722884634e-28
8687.603545777045,5.208222957147529e-28
8689.602117555944,4.182079779403511e-28
8691.605920612044,4.070925021331229e-28
8693.605413132012,4.860557763606505e-28
8695.610139339233,3.82898169730159e-28
8697.610553024459,4.41545552258518e-28
8699.61620280809,4.458526222591685e-28
8701.617538082952,3.4255377392823526e-28
8703.619333762364,3.7950668617522446e-28
8705.626369157562,4.338954221003469e-28
8707.629087063295,3.3256273997249406e-28
8709.63704709875,4.548209059415949e-28
8711.640687655672,4.136557560719023e-28
8713.649572757362,4.577510384102943e-28
8715.65413639054,4.764671819198637e-28
8717.659161170945,4.500085413028488e-28
8719.669434119336,4.465759253416848e-28
8721.675382613708,3.5929137306677982e-28
8723.686581693893,4.96998895464061e-28
8725.693454327786,6.043827266409567e-28
8727.705579966434,4.855281532945887e-28
8729.713377165597,3.8458051017679394e-28
8731.721636255868,5.217461106301629e-28
8733.735151979954,4.855496403703689e-28
8735.744336274236,4.575180980508036e-28
8737.758779624062,4.693015150562471e-28
8739.768889548595,4.6815598972483635e-28
8741.784260951517,4.754555885926805e-28
8743.79529693274,5.034101444723666e-28
8745.811596816311,4.328736207742208e-28
8747.823559280858,4.158552823806514e-28
8749.835984594723,4.714848690009547e-28
8751.853677447529,5.023387431239245e-28
8753.867029884785,4.907078005041374e-28
8755.88565228773,5.0554555793748735e-28
8757.899932275499,5.448381593570676e-28
8759.919484656828,4.185114576048288e-28
8761.934692622432,4.750221450417398e-28
8763.95036418398,3.6581444053907653e-28
8765.971311781545,2.9251078641124157e-28
8767.987911962025,5.814818032062163e-28
8770.00979060919,4.993587558064381e-28
8772.027319836418,4.053946308302246e-28
8774.050129962117,3.7689207151243562e-28
8776.068588664104,6.376867215522297e-28
8778.087511709862,7.788071727973203e-28
8780.111719302422,3.959718931131906e-28
8782.13157246507,2.7511111726226543e-28
8784.15671260911,3.7141641747770804e-28
8786.177496317152,4.523365416087055e-28
8788.203569442296,4.604046299610646e-28
8790.225284124435,4.580432816111735e-28
8792.247463899379,4.733957537049027e-28
8794.27493674564,4.157417478112633e-28
8796.298048137849,4.0175794684088287e-28
8798.326455039889,3.7225692185897917e-28
8800.350498478558,4.281977702651955e-28
8802.379839866695,4.712981424346034e-28
8804.404815781216,3.8700934437788925e-28
8806.430257538785,4.473787984700141e-28
8808.461000905934,4.670702826611777e-28
8810.48737578356,4.3746958487556755e-28
8812.519054713217,4.535968460572939e-28
8814.546363140787,4.772356220910131e-28
8816.578978063964,4.101392208731303e-28
8818.607220471567,3.4563977775195746e-28
8820.63592947367,4.23805030079496e-28
8822.669948637393,5.015196992023753e-28
8824.699592264771,5.922506369863737e-28
8826.734548500159,3.5954199106429146e-28
8828.765127183395,1.3560020318525472e-31
8830.801020922154,8.74272990270713e-28
8832.832535092028,5.540802009354595e-28
8834.864516609065,5.208376927107691e-28
8836.901816853555,4.895568080450651e-28
8838.934734503515,3.0139717684171716e-28
8840.972973331262,3.7365479222635545e-28
8843.006827545418,4.273900072247459e-28
8845.046005388827,5.2178485773657755e-28
8847.080796598655,4.58244993636966e-28
8849.116055909528,3.5139443224653367e-28
8851.156642527505,3.3758996291249675e-28
8853.192839481379,4.023756654498339e-28
8855.234366196642,4.338851523432572e-28
8857.271501225485,4.376114340706927e-28
8859.31396847114,4.2681932349111385e-28
8861.352042007125,4.25876233829449e-28
8863.39058439925,4.59710672736957e-28
8865.434462691968,5.1328086202432065e-28
8867.473944239608,5.071768391623532e-28
8869.518764146087,4.716553640982552e-28
8871.559185281907,6.026236405361716e-28
8873.604947235948,5.743524675682653e-28
8875.646308392817,4.226121548177362e-28
8877.68813916214,4.258890267942027e-28
8879.73531443941,3.4911149852123934e-28
8881.778085879198,4.1393367070254005e-28
8883.826204289147,4.736166006774385e-28
8885.86991683277,2.569902363325808e-28
8887.9189788099,3.2299219608714678e-28
8889.963632890922,9.518798333851209e-28
8892.00875734193,6.018537582677141e-28
8894.059234922122,5.170795269698764e-28
8896.105301560994,4.469387720568078e-28
8898.156723795235,3.7216585651438952e-28
8900.203733056038,3.6696369305585685e-28
8902.25610037953,4.262971605528289e-28
8904.30405269653,5.0031224265108285e-28
8906.357365544674,2.5575690022030404e-28
8908.406261352337,4.128652440982983e-28
8910.455628505784,5.304093362241643e-28
8912.510359893724,4.466560685741822e-28
8914.560671189649,4.942122191955598e-28
8916.616349191365,5.090149445643045e-28
8918.667605064733,4.379156233287058e-28
8920.72423011633,2.031901495171443e-28
8922.776431002305,4.550960891876571e-28
8924.829103994396,7.545648641971361e-28
8926.88714987404,3.760948050476848e-28
8928.940768531605,4.906416196489946e-28
8930.999762552008,4.857299312399195e-28
8933.054327310716,4.898930524550086e-28
8935.114269908689,4.8374948956836655e-28
8937.169781204408,4.420782679929379e-28
8939.225765367799,4.587476950350009e-28
8941.287131085755,5.929971929770147e-28
8943.344062440076,5.584707340797008e-28
8945.406377828243,5.84167473639932e-28
8947.464256809862,5.495513994099394e-28
8949.52752230575,4.490201689900895e-28
8951.586349351242,4.453529857325719e-28
8953.64565002719,4.5450532866700175e-28
8955.710340938702,3.462419218933955e-28
8957.770590333495,6.768747164412615e-28
8959.83623244713,7.1680724142469095e-28
8961.897430997844,3.854526792275362e-28
8963.964024751822,3.761366929853644e-28
8966.026172895728,5.328921160189485e-28
8968.088795434107,4.456493127254516e-28
8970.15681690305,4.051116867988176e-28
8972.220389690654,3.9742351107994476e-28
8974.289363896107,3.4839873846320468e-28
8976.353887370715,3.630545470044212e-28
8978.423814751604,5.811729028470398e-28
8980.489289351199,4.6111831278893535e-28
8982.55523911051,4.229839335932411e-28
8984.626596509414,4.472546123373931e-28
8986.693498050801,5.096872252484181e-28
8988.765809723076,6.151261140900505e-28
8990.833663485022,4.544963599272085e-28
8992.906929870303,3.956023211437492e-28
8994.975736291497,4.835678729444392e-28
8997.04501863889,5.324029275367582e-28
8999.11971734895,5.246114979771975e-28
9001.18995301374,4.789114098097734e-28
9003.265607536512,1.9253357646619607e-28
9005.33679695789,4.133021299362303e-28
9007.413407733718,5.160484082580013e-28
9009.485551351081,4.794365435930956e-28
9011.55817166236,4.473752125971086e-28
9013.636217073454,4.372985141794888e-28
9015.709792239928,4.991603286685451e-28
9017.788795005557,4.198565556843639e-28
9019.863325467128,3.24673555124841e-28
9021.943286028345,2.8008286407721547e-28
9024.018772225116,3.2215919894389436e-28
9026.094735884759,4.089291925367164e-28
9028.176133395455,3.5372491584794154e-28
9030.253053450571,3.779358684834005e-28
9032.335409860114,3.9643425548777623e-28
9034.413286751316,4.139858898812731e-28
9036.49660250147,4.618424570539036e-28
9038.57543666957,4.91951687596269e-28
9040.654749070738,4.189122103311625e-28
9042.739504088317,5.032006181742218e-28
9044.819774427724,4.522900130404999e-28
9046.90548989095,3.9508710368960463e-28
9048.986718609916,4.8106620844125575e-28
9051.07339496127,5.7610956220436885e-28
9053.155582501318,4.27003440079104e-28
9055.238249045875,3.927706793606978e-28
9057.326366986339,3.443397726913629e-28
9059.409993014386,3.801541433885403e-28
9061.499072949795,4.524736735709568e-28
9063.583658903364,3.9075581175105626e-28
9065.67370127691,3.75177611593988e-28
9067.75924759824,5.24310385005915e-28
9069.850252853315,5.051976076960481e-28
9071.936759984848,4.677139633876452e-28
9074.023747114603,4.663105429119345e-28
9076.116196949431,3.805692868274115e-28
9078.204145553167,3.837414416965056e-28
9080.297559378643,4.241396838590563e-28
9082.386469899311,4.573509318310673e-28
9084.480848159545,4.3984656474047e-28
9086.5707210403,4.032980529868328e-28
9088.661074693564,4.315326072023614e-28
9090.756899863803,4.979185393189442e-28
9092.848216542006,3.5130393236390226e-28
9094.945007257907,3.844886564394193e-28
9097.037287404712,3.981704123806336e-28
9099.135044111103,3.4565805028015503e-28
9101.228288170378,4.4024774967884445e-28
9103.322013777699,4.92240812363699e-28
9105.42121972811,4.67769072617505e-28
9107.515909913827,4.576641562682674e-28
9109.616082967425,4.4453852630497095e-28
9111.711738175916,4.041272151262194e-28
9113.812878778244,3.8023157530588366e-28
9115.909499454096,4.418335510408752e-28
9118.00660245478,4.971039911470983e-28
9120.109194638906,4.592775042822949e-28
9122.20726377395,4.634206586758185e-28
9124.310824621298,4.559353863737669e-28
9126.409860335796,3.423185462527535e-28
9128.514390292632,4.698354763723761e-28
9130.614393031887,4.613056561612177e-28
9132.714878874014,4.150664814087074e-28
9134.820862754199,3.9712843185360937e-28
9136.922316289158,4.170901018402775e-28
9139.029270395116,4.546225900880599e-28
9141.131692068722,4.463309923885152e-28
9143.23961684744,4.602055158709134e-28
9145.343007105714,4.577770015245453e-28
9147.446881246153,4.136335971942024e-28
9149.556262293547,4.0360902367878992e-28
9151.661105687805,4.861277941615504e-28
9153.771458526047,4.925491518473444e-28
9155.877271620659,4.554512947282381e-28
9157.988596697453,3.34625373088701e-28
9160.09537993916,3.3838642623896313e-28
9162.202647843582,4.276558579942994e-28
9164.315431538162,4.031777312596459e-28
9166.423670259908,4.793284579027807e-28
9168.537427312936,4.1434201682516675e-28
9170.646637299264,4.0245561594887363e-28
9172.761368159163,4.069207913629157e-28
9174.87154985753,3.6896873075121064e-28
9176.982217000424,3.7561904119111387e-28
9179.098408831009,5.120621055334819e-28
9181.210048357256,4.46008294784089e-28
9183.327215116415,3.88727679983237e-28
9185.439827473989,3.9569390179797366e-28
9187.55796961087,4.411398886355929e-28
9189.671555247956,4.799911709161513e-28
9191.785627112642,4.0144015960588384e-28
9193.905232576904,4.042065945864445e-28
9196.020278393495,5.168642155698872e-28
9198.140860358988,5.009526604933698e-28
9200.256880576184,4.0047562911217306e-28
9202.378439492784,4.51552333222372e-28
9204.49543455949,4.369195309946828e-28
9206.61291663813,3.912055523218645e-28
9208.73594124261,4.386939025656329e-28
9210.854398844238,4.673691343677187e-28
9212.978401525146,4.234522572383055e-28
9215.097835099188,3.8393629896318793e-28
9217.222816307123,3.456739365447365e-28
9219.343226303208,3.7044670132317995e-28
9221.464124096827,4.777452790453962e-28
9223.590573356943,4.282397584546117e-28
9225.71244824717,2.7851622640383395e-28
9227.839877161454,3.277146301666685e-28
9229.962729598436,4.18902811367985e-28
9232.09113861821,3.6453585867795106e-28
9234.214969052304,3.848622237363178e-28
9236.344358629107,4.043014536262048e-28
9238.469167510875,3.380534489620794e-28
9240.594465202134,3.1210493697468512e-28
9242.725325876658,4.698284099539919e-28
9244.851602691555,3.4112902807316067e-28
9246.983445052581,3.569448428392229e-28
9249.1107014422,3.938410999298032e-28
9251.24352594199,3.296418683112366e-28
9253.37176235762,3.3305577724467555e-28
9255.500488371237,4.222945651188485e-28
9257.634786341783,3.8266585727474526e-28
9259.764493058467,3.9138966490481286e-28
9261.899774299076,3.885163381807128e-28
9264.030462170635,3.9601814165809665e-28
9266.166727134298,4.673762861649368e-28
9268.298396612749,2.942712329674898e-28
9270.430556478961,3.666269166068474e-28
9272.568297290238,3.5255490612602367e-28
9274.701439441491,3.234525593124544e-28
9276.840165108944,3.75934786754139e-28
9278.974289997775,3.995062939485491e-28
9281.11400097513,3.877070270099464e-28
9283.249109054284,4.821322899848147e-28
9285.384708312247,4.1262477243357075e-28
9287.525897517908,3.8203162474890316e-28
9289.662480645437,4.892329288564143e-28
9291.804656295948,4.889796318212458e-28
9293.942223746311,3.054681862911681e-28
9296.08538629613,4.364988359687812e-28
9298.223938522804,4.455727624773508e-28
9300.362982720606,4.098824778837589e-28
9302.507625883263,4.366740589294788e-28
9304.647655537714,4.3328110497083915e-28
9306.79328673646,4.0606860084661825e-28
9308.934302301557,-3.1158247960439865e-28
9311.080921991579,3.5896661694684195e-28
9313.222923921532,5.82892717376861e-28
9315.365418616217,-3.8062237707772335e-29
9317.513521307455,3.223287795105441e-28
9319.657003048429,2.294704460196089e-28
9321.80609536956,6.070057463839096e-28
9323.950564611554,1.2754299134258822e-28
9326.1006470185,1.4377244822388038e-28
9328.246104216458,7.685405471254149e-28
9330.392054974025,3.8646488453106027e-28
9332.54362277442,1.6553341339406898e-28
9334.690562170485,3.741267104988231e-28
9336.843121197146,6.020118100808435e-28
9338.99104968717,2.6393594228873676e-28
9341.144600396754,-7.307947577747263e-29
9343.293518436418,4.258800895734807e-28
9345.442930831852,2.9020528786791622e-28
9347.597969330978,3.421163504227991e-28
9349.748371959684,5.568381413968704e-28
9351.904403284025,5.635093171939503e-28
9354.0557966022,3.8483215333263556e-28
9356.212821209152,3.844032171180811e-28
9358.36520567321,4.7744534675599115e-28
9360.518085290487,4.069769055929392e-28
9362.676600086936,4.327822155866712e-28
9364.83047153483,5.3988182373318215e-28
9366.989980758022,5.466850352848032e-28
9369.144844493472,4.182325175993123e-28
9371.30534860154,4.808544562732554e-28
9373.461205081692,7.98510521863326e-28
9375.617557513793,3.163514879188951e-28
9377.779554215187,4.782203788710243e-28
9379.936900077833,9.953036456242818e-28
9382.099892810082,1.6139590898453097e-28
9384.258232560944,4.613023122701755e-28
9386.42222178292,3.1768787224825735e-28
9388.58155587988,3.597077138387388e-28
9390.746542050665,5.1757330792667145e-28
9392.906870951821,5.207740733659932e-28
9395.067696833801,4.519611732724386e-28
9397.234178694365,3.5643481905150556e-28
9399.396000067805,3.7885407977722177e-28
9401.563480025534,5.877130119441534e-28
9403.726297349056,5.403496255587181e-28
9405.894775863773,3.1193191477049716e-28
9408.058589596212,3.8220854479312715e-28
9410.222901111154,2.7093488853264645e-28
9412.39287772835,5.388882738903005e-28
9414.558186340584,5.495340601268163e-28
9416.729162664979,4.356614348112462e-28
9418.895468833862,4.589700839281388e-28
9421.067445326022,4.516648513512139e-28
9423.23474951113,2.4619052776180872e-28
9425.402552281717,4.464955361660688e-28
9427.576029292948,2.4409591886435566e-28
9429.744830769245,2.21016315600952e-28
9431.919309100304,5.825805490343615e-28
9434.089109742412,5.60528268655654e-28
9436.264589854607,3.520128434721515e-28
9438.435390122844,6.254030922119413e-28
9440.606689780829,7.150908752974166e-28
9442.783672832586,1.1480316677756522e-27
9444.955972807293,1.4864725052040842e-27
9447.133958794111,6.144546797717998e-28
9449.307259546387,3.217204983332942e-28
9451.486248930316,2.692238248565753e-28
9453.660550921219,3.1079945278771175e-28
9455.835353107437,4.272356211161558e-28
9458.015847855322,4.079881653688461e-28
9460.191651971876,1.0767390840765178e-28
9462.373151272659,1.2790924604026185e-28
9464.549957781139,3.6304335110335575e-28
9466.732462097614,3.7959283851877963e-28
9468.910271459821,4.43122155475969e-28
9471.088581824208,5.065060106368406e-28
9473.272593932947,2.452748207812649e-28
9475.451907843888,4.194805229411649e-28
9477.63692612597,4.673980489232322e-28
9479.817244045795,1.2382916248526488e-27
9482.003268964763,1.0739642913808912e-27
9484.184591356021,9.902202446662894e-30
9486.366415557628,2.3524463003134626e-28
9488.553950701084,4.654206473005986e-28
9490.736780068066,3.532107670946943e-28
9492.925323007923,4.0843701190776745e-28
9495.10915800336,2.9396361445708932e-28
9497.298709203913,1.2947084429288977e-28
9499.483550291097,4.8314521856837835e-28
9501.668893998103,3.3676856311784738e-28
9503.859957859288,-2.8781735110613887e-28
9506.046308353103,2.404519001129977e-28
9508.23838163637,7.111956206648216e-28
9510.42573938082,3.764716748376909e-28
9512.61882255121,2.973156822851259e-28
9514.807188010338,3.691825111455994e-28
9516.996056900061,5.510063295121398e-28
9519.19065517116,5.751313400704912e-28
9521.380532471745,6.928782603898906e-28
9523.576141793226,7.714969690244085e-28
9525.767027969245,3.8771676694670764e-28
9527.9636488069,3.073710788473129e-28
9530.155544323141,4.472255635798641e-28
9532.347944082067,3.4814688037881747e-28
9534.546082464441,4.275221091813603e-28
9536.739492260896,5.865832932576075e-28
9538.938643324582,1.99447788519901e-28
9541.133063623889,1.6504412880382403e-28
9543.333227835428,3.648388819080807e-28
9545.528659103127,6.092862192444645e-28
9547.724595426906,5.2448682427942645e-28
9549.92627963112,3.3482941322536305e-28
9552.12322762172,4.8002938356985515e-28
9554.325926140804,6.31012007678098e-29
9556.523886264302,2.9350372409907367e-28
9558.727599565547,4.45124574588075e-28
9560.926572288234,3.41167009735498e-28
9563.131300839153,3.165060092362939e-28
9565.33128662753,5.712539076587469e-28
9567.531778519744,7.7264324181143965e-28
9569.738030216633,4.835844584978455e-28
9571.93953587442,4.20122058171617e-28
9574.14680399042,4.687447096407047e-28
9576.349323880819,4.1098780333746085e-28
9578.557608884194,3.878520173245801e-28
9580.761143474463,2.591478552294272e-28
9582.965184984969,3.4475889524946564e-28
9585.174995591302,3.0985704712672628e-28
9587.380052502687,3.713757447202769e-28
9589.590881167718,6.232320922641776e-28
9591.796953947776,6.633648937474224e-28
9594.008801140526,3.666057109555875e-28
9596.215890257268,3.2710693569791634e-28
9598.423487111962,4.351680525441781e-28
9600.636862368623,4.498666360921297e-28
9602.84547626214,3.777633542882279e-28
9605.059871219733,3.9218545918427714e-28
9607.269502620626,3.8155213070694417e-28
9609.484917748925,3.8326208954005884e-28
9611.695567125955,4.447217857556212e-28
9613.906725059971,4.247681248367579e-28
9616.123670717105,2.952355995213535e-28
9618.335847330532,2.969243050514043e-28
9620.55381433348,6.083013030038865e-28
9622.767010095624,6.313300381772035e-28
9624.985998914919,2.9818518910121898e-28
9627.2002142953,2.30796348773451e-28
9629.414939053022,4.448716701040957e-28
9631.635460870051,3.3689753009952338e-28
9633.851205950417,4.275381352137478e-28
9636.072750760795,3.162977035344623e-28
9638.28951663387,3.9339859342919145e-28
9640.512084908889,4.3626405034641965e-28
9642.72987204495,3.805403551145592e-28
9644.948169380028,5.252892929229991e-28
9647.172273125665,3.9455033779901194e-28
9649.391592429272,3.3558354887227355e-28
9651.616720818449,4.642117128771484e-28
9653.837062561408,4.681826566478019e-28
9656.063216066179,3.5426390819540377e-28
9658.284580719528,4.485783279985331e-28
9660.506456394894,3.4813464383421523e-28
9662.734147847154,3.837848079396005e-28
9664.957047139591,4.4202505149151255e-28
9667.185764888245,4.144908289252566e-28
9669.409688269332,2.8487986737906883e-28
9671.639432787197,2.1760601544690526e-28
9673.864380728732,5.7151239906567925e-28
9676.089840516617,4.126364360777235e-28
9678.321125462837,3.471229349559499e-28
9680.54761051899,5.065524725863363e-28
9682.779923417127,6.240590521203183e-28
9685.00743421389,5.791122297765117e-28
9687.24077553752,5.6201613353702375e-28
9689.469312547453,3.5934826327177426e-28
9691.698362229396,2.458568374993049e-28
9693.933246466248,3.025730798441213e-28
9696.163323070323,4.585952247248376e-28
9698.399236917283,5.5990359244876415e-28
9700.630340916592,3.1819559557035772e-28
9702.867284848002,1.6202036105765809e-28
9705.099416715864,2.8272492451677612e-28
9707.33206208273,3.5817494986518518e-28
9709.57055141624,3.569900737737234e-28
9711.80422536177,5.376887502416406e-28
9714.043745966253,3.5330021644626396e-28
9716.278448964309,6.8596738607754205e-28
9718.519001314875,5.639103636906887e-28
9720.754733839542,1.9127181801779753e-28
9722.990980691538,2.4333305918537915e-28
9725.233080937094,5.761863486399892e-28
9727.470358026956,1.8775866275936105e-28
9729.713491207032,2.6779355836067266e-28
9731.951799009388,3.832561410256504e-28
9734.195965599858,4.3144282348641605e-28
9736.435304589557,4.169368345417858e-28
9738.68050506651,2.5235323039177014e-28
9740.92087571862,4.119022736710217e-28
9743.161761765055,1.8904137360175525e-28
9745.408513348177,4.1250058454634085e-28
9747.65043176975,4.683269431583896e-28
9749.898218430262,1.8442480755816983e-28
9752.14116970259,4.335460999742845e-28
9754.38999191735,2.881639149888776e-28
9756.633976516267,4.284693404737778e-28
9758.87847734089,3.3218991396775343e-28
9761.128853163911,2.8737422841295366e-28
9763.374388029,4.776955179030694e-28
9765.625800599097,4.559522784048082e-28
9767.872369981034,4.258883843489349e-28
9770.124819775832,3.753978112024651e-28
9772.37242415122,4.056321924625086e-28
9774.62054558504,4.085115845763101e-28
9776.87455149423,4.334603066582461e-28
9779.123708636527,5.846023487475413e-28
9781.37875296517,2.714034402597378e-28
9783.628946293098,3.640552978014496e-28
9785.885029519595,4.047926933704205e-28
9788.136259510522,4.090776111062512e-28
9790.38800739395,3.856408249621602e-28
9792.645649245007,2.1219690913526653e-28
9794.898434507619,7.217184086682921e-28
9797.157116453207,7.513992264748986e-28
9799.41093957292,3.5557083705201585e-28
9801.670662092209,2.3382606017102373e-28
9803.925523547165,5.040025656572651e-28
9806.180903730035,5.11617334857905e-28
9808.442187388107,2.7918385052627897e-28
9810.698606623559,4.920920838724649e-28
9812.96093205394,3.7642045197542518e-28
9815.218390820664,2.7340714859491552e-28
9817.481758503298,4.892473641980731e-28
9819.740257280206,4.88326449020843e-28
9821.999275621787,3.6286946660548926e-28
9824.264206961481,3.2826734123274084e-28
9826.524266031744,4.409948782380762e-28
9828.79024082423,4.891384907031653e-28
9831.051341102635,4.1606806914945e-28
9833.318359828634,4.17178651477794e-28
9835.580501794864,3.853788457026607e-28
9837.843164163882,3.9611771285526105e-28
9840.11174906928,3.8948785898056655e-28
9842.375453845776,3.6554758361694295e-28
9844.645083887164,3.58241395035906e-28
9846.90983155138,3.552582778556452e-28
9849.18050721025,2.9625017119268105e-28
9851.446298242641,3.090037788182212e-28
9853.712610517281,2.6034673350246356e-28
9855.984854881957,3.1131704967578447e-28
9858.252211245588,4.397506869831574e-28
9860.525502432167,3.711039967999447e-28
9862.793903365799,4.84015267523177e-28
9865.068241856548,4.794234704918989e-28
9867.337687841416,3.204781492770704e-28
9869.607655909349,6.30086203717535e-28
9871.883565636386,6.726614276046245e-28
9874.154579477532,-5.288516458640893e-28
9876.431537715102,9.62729038474193e-28
9878.703597811249,5.77511624932661e-28
9880.981605042398,1.9927803312550197e-28
9883.254711875554,3.5374332512437285e-28
9885.52834163395,4.22006764237212e-28
9887.807922635951,4.244250059915898e-28
9890.082599854499,3.5245719288028265e-28
9892.363231058387,4.290860714701855e-28
9894.638956219651,2.841337300382247e-28
9896.920638109255,3.1631179440071448e-28
9899.197411696021,5.563752677861447e-28
9901.474709051558,3.126398446962102e-28
9903.757967250667,1.9376379002446813e-28
9906.036313756018,3.8974575845379577e-28
9908.320623851096,3.924135868588189e-28
9910.6000199896,2.968377954067867e-28
9912.885382465258,3.4848074761016805e-28
9915.165828720483,3.3134557141628413e-28
9917.45224406155,-5.260792921265653e-29
9919.733740917283,8.180761194755794e-28
9922.01576262837,7.214021034515673e-28
9924.303757549067,2.965632682162432e-28
9926.586830586473,5.011845390993288e-28
9928.875879585345,3.611545709737415e-28
9931.160004433419,2.173193758475895e-28
9933.45010799608,3.60173151403962e-28
9935.735285139388,3.0841612477363315e-28
9938.020987984695,2.628172193429496e-28
9940.312673675007,3.196111083841875e-28
9942.599429542532,1.3434664123977749e-28
9944.892171011357,3.170304577309331e-28
9947.179980386225,5.869042505212877e-28
9949.473778119958,1.901196579048018e-28
9951.762641487521,1.625473161685685e-28
9954.052031405094,1.0397300763326332e-27
9956.347413818612,1.373592171810441e-27
9958.637858457036,4.847168638654719e-28
9960.934298352144,8.106845571888791e-28
9963.225798197325,2.8223898875375776e-28
9965.523296061207,-2.887704765663743e-28
9967.81585159928,1.8880204919331354e-28
9970.108934536742,5.255862013710222e-28
9972.40801963666,6.438074621146936e-28
9974.702158996344,1.9959645945185919e-28
9977.002303283678,2.9856651729044125e-28
9979.297499552278,3.9152735613382472e-28
9981.598703514994,1.1539797831620412e-28
9983.894957179427,2.966589622181084e-28
9986.191739093998,1.1134345743700177e-28
9988.494532853125,5.832308802918162e-28
9990.792372894035,5.054605502889609e-28
9993.096227549157,3.43979191157154e-28
9995.395126203885,4.699273184324901e-28
9997.700042243752,1.5162176324301403e-28
10000.0,6.880045595226884e-28
10002.305977913595,3.0402648360901875e-28
10004.601502940994,3.4033932226329548e-28
10006.908541951003,5.144631813941918e-28
10009.216112959113,5.048899140315521e-28
10011.524216088003,1.0190685892474608e-27
10013.821856697195,5.442404870062009e-28
10016.131021900417,4.420565281298706e-28
10018.440719592036,6.513218160232159e-28
10020.739947535882,4.189907584203753e-28
10023.050708035571,6.901585170306845e-29
10025.36200139153,5.210801183335436e-28
10027.673827726629,-3.0175202051236173e-28
10029.975174664922,3.788396292060891e-28
10032.28806478759,5.180737004415863e-28
10034.601488257613,2.641898473382394e-28
10036.90442509109,3.6358858841860225e-28
10039.218913083603,1.3465527051380233e-28
10041.533934791934,4.098399468571455e-28
10043.84949033916,5.212945961557866e-28
10046.154549585237,2.6418929147759975e-28
10048.471170636029,1.124818533499177e-28
10050.788325894517,3.2793698856958498e-28
10053.094977600445,5.250730497436539e-28
10055.413199098606,5.502726947960155e-28
10057.731955173525,3.9722661640631003e-28
10060.051245948474,4.887048942715041e-28
10062.360023490672,4.693087200415422e-28
10064.680381487953,3.316392030574054e-28
10067.001274554663,5.474724493764564e-28
10069.31164712551,-3.1266852974588858e-28
10071.633608151848,3.754232019074663e-29
10073.95610461727,4.06750291973824e-28
10076.279136645247,2.549623992307195e-28
10078.591638481552,2.7219362471391723e-28
10080.915739453401,7.680081295980614e-28
10083.2403763578,-1.1234549403815841e-28
10085.554475795701,1.270828526794301e-28
10087.880182382456,1.0424858252259865e-27
10090.206425272012,1.1167796612072048e-27
10092.53320458804,4.311700981668606e-28
10094.849436726123,6.170528609713644e-28
10097.17728671034,4.296851046862794e-28
10099.50567349162,3.704096118501091e-28
10101.823505808392,4.373120925360085e-28
10104.152963997534,2.5942380799086316e-28
10106.482959354591,9.563093676784373e-29
10108.81349200343,6.3574154650853335e-28
10111.133460460647,6.110726891475181e-28
10113.465065504772,4.0646541393716435e-28
10115.797208211869,3.4203063035051523e-28
10118.118779429027,3.913766783316723e-28
10120.451995272277,7.753906497325482e-28
10122.785749149945,1.4029178823698024e-27
10125.120041186105,-8.176895510590867e-29
10127.443751989522,-3.7097791952964573e-28
10129.779118150847,-1.2481773756903138e-29
10132.115022842452,1.8339682237146504e-28
10134.440338991226,2.7356543233191305e-28
10136.777318550063,5.460322617181508e-28
10139.114837011222,4.356537537526131e-28
10141.452894498978,3.2785063742244305e-28
10143.78035368538,5.069525256832242e-28
10146.119487030976,4.270323054194314e-28
10148.459159775555,1.9563619307459635e-28
10150.7882268969,5.856084596245626e-28
10153.12897624258,-2.6844575423495938e-28
10155.47026535989,2.653347698686967e-28
10157.8120943733,3.7771804410115238e-28
10160.143307989212,-1.6860413221155834e-28
10162.48621459593,-8.568930190919033e-29
10164.829661471738,9.093252983458532e-28
10167.162485616358,6.6951753791340675e-28
10169.507010829933,5.415030903317567e-28
10171.852076685846,1.4284143600216962e-28
10174.197683308765,1.9020168923785269e-28
10176.532657410467,9.970191929614727e-28
10178.879343364964,1.0150631522494406e-27
10181.22657046006,-2.1805591441751513e-28
10183.574338820537,1.6200309550686742e-28
10185.911464860748,1.5808317298583496e-28
10188.26031354753,1.753647908984355e-28
10190.609703873628,3.9882568947070855e-28
10192.948444527168,-8.550719181791686e-28
10195.298915925918,-4.1693044364462787e-29
10197.649929338178,5.194589842982423e-28
10200.001484888942,5.689107531665486e-28
10202.342380952286,6.328971013943233e-28
10204.695018572027,5.902468879903302e-28
10207.048198704808,1.9283269139893159e-28
10209.390711986018,1.5221601376061899e-27
10211.744974935327,9.317546473849456e-28
10214.099780772474,-7.06503181261457e-29
10216.455129622645,2.2488984200233654e-28
10218.799801790556,1.0238004884231713e-27
10221.156234455193,2.5005758468553485e-28
10223.513210508,1.1500973542534586e-28
10225.859502502513,1.0095702686164125e-27
10228.217563118544,5.549015963745289e-28
10230.576167498142,2.707416568705651e-28
10232.935315766703,6.107461728693391e-28
10235.283770130422,-1.0999935831725726e-27
10237.644003961752,3.438406578122442e-28
10240.004782057791,1.1887293973325433e-27
10242.35485886106,5.4093681003168235e-28
10244.716723269832,1.2771045726995783e-28
10247.079132319323,4.45186683708285e-28
10249.442086135121,-8.886309535443582e-29
10251.794328795719,6.284326054358834e-28
10254.15836992541,4.507361589047246e-28
10256.522956197765,-2.595160593495399e-29
10258.876823915072,2.1765376090736947e-28
10261.242498252497,7.923359910019926e-28
10263.608718109197,3.7461814976179497e-28
10265.975483610971,2.9757335026742915e-28
10268.331520679356,2.8085698919115262e-28
10270.699375248973,2.804035492335714e-28
10273.067775840622,-1.1957061622736019e-28
10275.425440587098,-5.287274880404652e-28
10277.794930998976,4.137738787822554e-28
10280.164967810111,1.4381533436471926e-27
10282.535551146499,9.457161182968297e-28
10284.895388743438,1.5155486876158937e-27
10287.267062904446,7.8906710326846275e-28
10289.639283968278,-6.7819179234270375e-28
10292.00075186892,2.588517106889009e-27
10294.374064510972,-3.5936793204958837e-28
10296.747924433676,4.291562829745223e-28
10299.122331763236,1.566188747448902e-27
10301.48597601937,1.497320952118318e-27
10303.861475933161,1.2433535944956951e-27
10306.237523631986,6.293275498710721e-28
10308.60280082167,1.0215615094199017e-27
10310.979941859543,-1.2631984565495445e-27
10313.357631060888,-5.125013683961471e-28
10315.73586855211,1.1119344757048217e-27
10318.103325607972,8.098355077254479e-29
10320.482657445877,-2.7909286586198033e-28
10322.862537952447,-5.5404402517328495e-28
10325.231630575947,9.48647984304786e-28
10327.612606185232,1.2898350287749512e-27
10329.994130842235,6.141617916978776e-28
10332.376204673565,3.6756085950310878e-28
10334.747480679587,9.551099682966247e-29
10337.13065062289,1.8983176172284915e-28
10339.514370119918,-9.544103378370253e-28
10341.887284331917,6.385328795789939e-28
10344.272100698172,1.408280699675454e-27
10346.657466997816,-1.011156140339402e-27
10349.043383357659,-2.345647288763647e-28
10351.4184844742,1.8745454906668535e-27
10353.805498714157,-5.552674061685831e-28
10356.193063394327,4.082495732879977e-28
10358.569805359437,2.3919498142813425e-27
10360.958468678196,1.6103727627153871e-27
10363.34768281744,8.280414865328811e-28


==> figures/spect.WD_1150+012.sdss.txt <==
wdid:WD 1150+012,resolution:1800,source:SDSS,wavelength_min:3812.412496388137,wavelength_max:9215.097835099188
wavelength,flux
3812.412496388137,1.6067187046440016e-27
3813.291630289555,1.8144061988694167e-27
3814.168873017869,1.3550081101801505e-27
3815.048411935859,1.4112218899501102e-27
3815.9260588094817,1.6611225307799167e-27
3816.8060029306343,1.4942024488834032e-27
3817.6840541357556,1.4776956098618394e-27
3818.562307335403,1.4928842014787959e-27
3819.442859369643,1.1920540712994572e-27
3820.321517180123,1.4595429392777392e-27
3821.202474884268,1.299867501759055e-27
3822.081537491985,1.1760769546854104e-27
3822.962901052926,1.7737389227379373e-27
3823.8423686443693,1.9961273249883423e-27
3824.7241382490856,1.5625131167478239e-27
3825.6040110108315,1.4593219568276403e-27
3826.48408618615,1.7144838594898247e-27
3827.366464965097,1.749909315135706e-27
3828.246945590631,1.676440789244414e-27
3829.129730881063,1.3977501070094439e-27
3830.010617143604,1.5682796168530123e-27
3830.893809132801,1.2640213213860238e-27
3831.7751012192257,1.3598441231053402e-27
3832.6565960457365,1.1315840580517752e-27
3833.5403981918244,1.41406849851561e-27
3834.422299122584,1.6280401601458856e-27
3835.3065084359014,1.4548983873107226e-27
3836.1888156580017,1.5899107099330018e-27
3837.0734323261304,1.3500549689160873e-27
3837.9561460267496,1.1974035482888788e-27
3838.839062794496,1.0887360148383242e-27
3839.724290603761,1.2957594604959306e-27
3840.6076141308436,1.1365836176441423e-27
3841.4932497641403,1.052327779760645e-27
3842.376980237953,1.3216687453621977e-27
3843.2630238831666,1.460334642046671e-27
3844.1471614911898,1.421551080180639e-27
3845.0315024939073,1.532111981121729e-27
3845.9181582660904,1.2322486415766552e-27
3846.8029066842887,1.3291759038838962e-27
3847.6899709383656,1.2958494199749443e-27
3848.575126959741,1.6068485777060543e-27
3849.4625998838987,1.4984961562223196e-27
3850.3481636962338,1.0938710767133714e-27
3851.2339312313597,1.0724521090617108e-27
3852.1220172699104,1.2948706423818756e-27
3853.0081928777204,1.290671737963998e-27
3853.896688057088,1.3129816630111e-27
3854.78327192558,1.3719119050596494e-27
3855.6721764342556,1.5713766784850985e-27
3856.5591687515152,1.0750910754597685e-27
3857.4463651201922,1.1443744716909319e-27
3858.3358837322767,1.5891384597774869e-27
3859.2234888319,1.6232171806286537e-27
3860.1134172447873,1.4453409950812479e-27
3861.001431263659,1.5105009406719287e-27
3861.8917696661447,1.5273501857109134e-27
3862.780192792654,1.6734971066384633e-27
3863.668820299736,1.6658854369308565e-27
3864.5597737962416,1.0952568722017695e-27
3865.448810693595,1.1128066996174295e-27
3866.3401746519544,1.4526983747542536e-27
3867.229621128185,1.3268664923855645e-27
3868.121395737497,1.1856672663261737e-27
3869.0112519812974,1.3971325540418783e-27
3869.9013129353575,1.3508908888455232e-27
3870.7937036309,1.440767785121189e-27
3871.6841746356195,1.4981522927152656e-27
3872.576976455132,1.239144792738891e-27
3873.467857699421,1.1078373586888864e-27
3874.3610708323085,1.160180558091457e-27
3875.252362505165,1.1507866862691702e-27
3876.143859218499,9.995591922356859e-28
3877.0376894314263,8.156011744803468e-28
3877.929596856874,6.87935105610275e-28
3878.8238388569566,7.426686436285329e-28
3879.7161571837323,1.174491180659846e-27
3880.6108111606804,1.1602899076700497e-27
3881.5035405780864,9.787134033300465e-28
3882.396475366721,1.310949770783684e-27
3883.2917474191227,1.35113786517641e-27
3884.1850935823913,1.4554928265127572e-27
3885.080778086203,1.4824086483823427e-27
3885.9745358136256,1.3467342059697207e-27
3886.8706329588636,1.3462118570558137e-27
3887.7648024400473,1.0511332576472484e-27
3888.6591776237456,1.2959842643831382e-27
3889.5558938414556,1.2859696850272653e-27
3890.4506810633766,1.4593478135117775e-27
3891.3478103978227,1.4704034677168828e-27
3892.243009847793,1.5365772120999918e-27
3893.1405524892984,1.5727964703678047e-27
3894.0361643572305,1.4124551007490141e-27
3894.9341204962057,1.1426317911735215e-27
3895.8301449721007,1.1026319515557086e-27
3896.726375577249,1.5151110255405428e-27
3897.62495207299,1.2450856102001304e-27
3898.5215955711533,1.1016315471081054e-27
3899.420586040659,1.3529958069844773e-27
3900.317642622057,1.32240678362706e-27
3901.217047256046,1.3683956938933081e-27
3902.114517110986,1.3793407489002068e-27
3903.0121934276863,1.3247021328152842e-27
3903.91221941914,1.5367002352988373e-27
3904.810309294894,1.4959855510340565e-27
3905.710749927895,1.383747675225459e-27
3906.6092535532293,1.145762552806493e-27
3907.510109018803,1.2793811971085905e-27
3908.4090265843315,1.5645658822098857e-27
3909.3081509446642,1.402082523009833e-27
3910.2096287700156,1.190500181850905e-27
3911.109167356515,1.220094300604608e-27
3912.0110604922734,1.2760663836384028e-27
3912.911013495773,1.3014149295132656e-27
3913.8133221332714,1.4163273481112754e-27
3914.7136897446935,1.4852908477318247e-27
3915.614264484501,1.2742779966136424e-27
3916.517196485707,1.1905362741924387e-27
3917.4181861198704,1.3606710794232153e-27
3918.321534101421,1.3784287837713753e-27
3919.2229388210817,1.0654841218608475e-27
3920.126702974619,8.960521310672471e-28
3921.028522971007,1.0142621455490544e-27
3921.9305504298995,8.977922509090003e-28
3922.834938952694,8.902681365195e-28
3923.7373819752092,7.412336998244663e-28
3924.6421871493676,8.443643979495181e-28
3925.5450459269555,7.519408701490314e-28
3926.4502679444286,1.0920805987750141e-27
3927.3535426686276,1.139996529532215e-27
3928.2570251899897,1.0249098034580833e-27
3929.162872583891,1.048798306575643e-27
3930.066771339222,9.857826233788395e-28
3930.9730360565886,1.1956655979097238e-27
3931.877351237648,1.0994928881905723e-27
3932.78403347074,1.0928131453575908e-27
3933.6887652693745,1.2188116149291602e-27
3934.5937052003706,1.289570198725661e-27
3935.5010138186867,1.5140972943251198e-27
3936.4063706550796,1.283465686689497e-27
3937.314097270046,1.1523508055216516e-27
3938.219871203905,1.5335892088416091e-27
3939.128016008093,1.2664197312354513e-27
3940.034207231573,1.2057591966372085e-27
3940.9406069231536,1.2494933300889942e-27
3941.849379122989,1.2038044732189582e-27
3942.7561963924777,1.2576081381507976e-27
3943.665387263235,1.3749935088764169e-27
3944.5726223030097,1.5306806425423406e-27
3945.48223203757,1.2373999676336534e-27
3946.389885040098,9.824743041013242e-28
3947.297746847006,1.2671315361302273e-27
3948.207984989267,1.2400420486112032e-27
3949.116265047679,1.3116160114855056e-27
3950.026922536221,1.3681907932007623e-27
3950.9356210388255,1.0729945064243366e-27
3951.8466980668404,1.201389174465381e-27
3952.7558152064144,1.211080914464618e-27
3953.6651414871912,1.1584254527798438e-27
3954.5768479365934,1.2721787399313281e-27
3955.486593143557,1.3317859505723263e-27
3956.398719615688,1.2102533806309692e-27
3957.308883941837,1.2463283410750956e-27
3958.221430630201,1.3148820073937133e-27
3959.132014268624,1.2382949803662709e-27
3960.044981366815,1.3545300605434539e-27
3960.9559845106883,1.284263522949934e-27
3961.8671972296374,1.3813873556795336e-27
3962.780795054978,1.2718028911547577e-27
3963.6924275691954,1.2355777861161203e-27
3964.606446288621,1.5002622625356445e-27
3965.518498791505,1.4811021453691245e-27
3966.4329385989217,1.1761239915109975e-27
3967.3454112839613,1.276199340717527e-27
3968.2580938821434,1.3308277753783376e-27
3969.173165434137,1.2792869379575177e-27
3970.086268504759,1.4738323851272433e-27
3971.001761629783,1.360857325996067e-27
3971.915285366557,1.21690919783633e-27
3972.831200258829,1.3422148780567194e-27
3973.7451448555557,1.428394853426011e-27
3974.659299704035,1.2386294625372048e-27
3975.5758473599535,9.648334414270169e-28
3976.4904233591387,1.1178086558861288e-27
3977.4073932681276,1.2927939539201406e-27
3978.3223906120415,1.5242626499039865e-27
3979.239782968633,1.4627082125163594e-27
3980.15520185139,1.2643364377210217e-27
3981.0708313250575,1.1578349129463209e-27
3981.9888574660067,1.1555106004705273e-27
3982.9049087697394,1.1010663330468157e-27
3983.8233578448962,1.090242393852962e-27
3984.73983117303,1.5104702633245146e-27
3985.6587033772407,1.3625950867219534e-27
3986.5755989242025,1.4647894255407616e-27
3987.4927054017794,1.2100378123356539e-27
3988.412212412707,1.38673168073043e-27
3989.329741400804,1.3718135324077568e-27
3990.2496720281756,1.2640417019023155e-27
3991.167623721442,1.2537032531262329e-27
3992.0879781604176,1.211794154503735e-27
3993.006352753594,1.4097505895080959e-27
3993.9249386176384,1.3297843442178357e-27
3994.845928887339,1.2465369177249636e-27
3995.764937943456,1.2517965095388108e-27
3996.6863525129374,1.515397895849581e-27
3997.6057849560907,1.1932227940460443e-27
3998.5276240208273,1.4163329626036098e-27
3999.447480046071,1.4732076975695444e-27
4000.367547682985,1.221645056340662e-27
4001.290023604107,1.5287631925563726e-27
4002.2105151157443,1.3223612465825409e-27
4003.133416021086,1.2255233065494157e-27
4004.054331602727,1.3303115802382177e-27
4004.9776576880777,1.3447097837659332e-27
4005.8989975350905,1.3048486593275395e-27
4006.8205493351243,1.3936109544623307e-27
4007.7445133041747,1.545918363194913e-27
4008.6664896626858,1.5259992628025557e-27
4009.5908793014987,1.2914101185901736e-27
4010.5132804140812,1.1397598900000808e-27
4011.4380959187624,1.2443174894622585e-27
4012.3609219811,1.2880618140654425e-27
4013.283960338361,1.5327224593996482e-27
4014.209414755713,1.306781292806579e-27
4015.1328783563076,1.148504439540003e-27
4016.0587591300714,1.399605654701326e-27
4016.9826481699088,1.4372802358747028e-27
4017.908955496506,1.3132306458250112e-27
4018.833270171586,1.3653965988371103e-27
4019.757797484042,1.37032424344321e-27
4020.684744753942,1.213503458836328e-27
4021.609697995693,1.5077139777115846e-27
4022.5370723097603,1.4427301769162775e-27
4023.462451677031,1.0860317079490485e-27
4024.3902532320058,1.2403367918787497e-27
4025.316058921112,1.2240902267850047e-27
4026.2420775906007,1.3284010086651534e-27
4027.170520121172,1.2267494989544816e-27
4028.0969654070227,1.163686156777916e-27
4029.025835670627,1.4817389664045814e-27
4029.952707769382,1.2635285789744194e-27
4030.882005963077,1.2595940585905423e-27
4031.8093050713683,1.2733111440601358e-27
4032.7390313923,1.2428830533767562e-27
4033.666757706851,1.3117544959711528e-27
4034.594697443621,1.3250116628691447e-27
4035.5250660698825,1.1974084459628013e-27
4036.4534333080496,1.1605225892656969e-27
4037.384230554696,1.3133135244144868e-27
4038.3130254912094,1.4202651205517402e-27
4039.244251555706,1.3944167367892108e-27
4040.1734743876063,1.5174477544916803e-27
4041.1029109859983,1.3786556671879442e-27
4042.034780391928,1.271639387700945e-27
4042.96464518132,1.143282826386255e-27
4043.8969438990434,1.2463520639375596e-27
4044.827237076703,1.2983505402819044e-27
4045.759965304004,1.2946545403844714e-27
4046.6906870672897,1.3349243024688193e-27
4047.6216229418937,1.3261336445619343e-27
4048.554995548403,1.3362561544655604e-27
4049.4863603047233,1.5362272974732925e-27
4050.42016291555,1.3886790772644088e-27
4051.351956751172,1.2964924206489853e-27
4052.286189564419,1.3128208105450545e-27
4053.2184126770194,1.3059072370377425e-27
4054.1508502463216,1.3368142460839253e-27
4055.085728478227,1.3618929035294364e-27
4056.0185956210753,1.2245075326784844e-27
4056.953904550938,1.2037874129425744e-27
4057.8872014652375,1.395031010349296e-27
4058.822941291481,1.0837305941586607e-27
4059.756668175226,1.1902185915231681e-27
4060.6906098616137,9.435414644106606e-28
4061.626996147642,1.2616010036307823e-27
4062.5613681005216,1.245663013263038e-27
4063.4981857792677,1.2338917167957517e-27
4064.4329881968633,1.2104700563052767e-27
4065.37023746707,1.262187673770385e-27
4066.305470547696,1.361127122265443e-27
4067.2409187774633,1.1624193806639233e-27
4068.1788155502604,9.951425855654294e-28
4069.114694740583,1.1415636734113604e-27
4070.053023601979,1.2068097122415743e-27
4070.9893339514015,1.2770556847529938e-27
4071.928095100459,1.1197826438049872e-27
4072.864836807615,9.934038484871412e-28
4073.8017940109703,1.0535933510605727e-27
4074.741203707106,1.0746788517191264e-27
4075.6785925662,9.893243632825882e-28
4076.6184350479375,9.567964111201593e-28
4077.556255761635,9.008963529838033e-28
4078.4965312283575,7.296579397360244e-28
4079.4347839956135,8.700216243799174e-28
4080.3732526066856,1.1224278393187613e-27
4081.314177666659,1.1493079419562935e-27
4082.2530786297752,1.0327228262463936e-27
4083.1944371734776,1.0381949412335726e-27
4084.1337706878226,1.0847113412781893e-27
4085.07556291496,1.1079841510377093e-27
4086.015329179809,1.0271133991061994e-27
4086.9553116366533,9.058390943413143e-28
4087.8977545049015,1.3187007895523393e-27
4088.8381700112177,1.1001912845828703e-27
4089.7810470624486,1.0451827953891279e-27
4090.7218958177423,1.0828158593166535e-27
4091.6652072519837,1.1489674456930592e-27
4092.6064894558535,1.179883848407341e-27
4093.547988200457,1.1782819372758839e-27
4094.49195132536,1.22591633225904e-27
4095.4338838179888,1.2375149948506123e-27
4096.378281826256,1.1971478464020591e-27
4097.320648266737,1.3266662903333362e-27
4098.26548135872,1.1967054416783446e-27
4099.208281946973,1.2067176579131698e-27
4100.151299425264,1.2169525350308104e-27
4101.096785259151,1.3149742297569063e-27
4102.040237185147,1.1621893869092978e-27
4102.98615860391,1.2617747903550112e-27
4103.93004517776,1.4117647901222681e-27
4104.876402382072,1.172112061332583e-27
4105.8207238040195,9.61584449553727e-28
4106.767516994647,1.1846137782471113e-27
4107.712273465026,1.2596060669804695e-27
4108.65724727539,1.1009677955452276e-27
4109.604694562065,1.501581989822983e-27
4110.550103721414,1.4471062133558594e-27
4111.497987496605,1.3262259950142517e-27
4112.443832205507,1.1227707142768419e-27
4113.392152670303,1.2031369384432316e-27
4114.338433129414,1.340948863628998e-27
4115.2849312791,1.241608638976684e-27
4116.233906895068,1.2676394760805776e-27
4117.180841096004,1.3062343102809701e-27
4118.130253904588,1.2829009328602462e-27
4119.077624357661,1.1430513400234604e-27
4120.0274745602765,1.228098225028489e-27
4120.975281466467,1.1228705852140146e-27
4121.923306414392,1.069377061022672e-27
4122.873812825004,1.0807468510566626e-27
4123.822274527573,1.1300104656464595e-27
4124.773218836039,1.1106660518287092e-27
4125.722117494464,1.0883771921875057e-27
4126.673499902521,1.309253379534882e-27
4127.622835718109,1.2838942499130795e-27
4128.572389927153,1.3495699751444293e-27
4129.524429601738,1.0822470106654427e-27
4130.474421269957,1.4648321873290937e-27
4131.426899548768,1.2269255852099084e-27
4132.377328877698,1.1648333501330538e-27
4133.330245962801,1.2793879779434147e-27
4134.281113154072,1.2289287375613222e-27
4135.2321990910905,1.1791334378558444e-27
4136.18577450296,1.243162596833799e-27
4137.137298604819,1.3420116781853477e-27
4138.0913133284275,1.2102034527693028e-27
4139.043275796989,1.2746972983880764e-27
4139.99773003473,1.3126617303520745e-27
4140.950131071949,1.185219413615621e-27
4141.9027512077755,9.689600270165546e-28
4142.85786483423,1.182073911735373e-27
4143.810923841702,1.3346324124656094e-27
4144.766477488551,1.2215421985596966e-27
4145.719975569855,1.2454978979508485e-27
4146.675969439816,1.320468734328209e-27
4147.629906797235,1.404983302478286e-27
4148.584063606689,1.1874092264245935e-27
4149.540717929026,1.025696742053114e-27
4150.495314318069,1.0192125364100814e-27
4151.452409370599,1.3044618817230853e-27
4152.407445541747,1.3288846158848344e-27
4153.364981527513,1.166881096766608e-27
4154.320457683372,1.1493374205952523e-27
4155.276153645265,1.2361997499770615e-27
4156.234351148784,1.2557136982954681e-27
4157.1904873993535,1.288772117317289e-27
4158.149126344008,1.356526792798248e-27
4159.105703086096,1.1720902263110048e-27
4160.064783675258,1.167615099833035e-27
4161.021801111797,1.0729373568931308e-27
4161.979038708939,1.4778388832945106e-27
4162.938781882949,1.4216451452260374e-27
4163.896460478998,1.228828163111161e-27
4164.856645806234,1.1944596889716986e-27
4165.814765604359,1.1105017882804118e-27
4166.77539328852,1.100006995621768e-27
4167.733954491981,1.2733216054811615e-27
4168.692736211187,1.6086240658228443e-27
4169.654027549014,1.1097019914996332e-27
4170.613250978504,1.2069102287818517e-27
4171.574985182794,1.1299642250770608e-27
4172.534650526063,1.159930619863576e-27
4173.4968278008455,1.2475837140539563e-27
4174.4569352614835,1.339532960221465e-27
4175.417263593581,1.3515217321133343e-27
4176.38010559257,1.4218116917304742e-27
4177.3408763474745,1.5173564647825019e-27
4178.304161927316,1.1055611153392527e-27
4179.265375308852,1.267465505635311e-27
4180.229104673904,1.4146074704356636e-27
4181.190760885988,1.4816012713034507e-27
4182.154934240702,1.3899699355137699e-27
4183.117033487348,1.1937892950731167e-27
4184.079354063661,1.1064805692589401e-27
4185.044193521581,1.1275893359283317e-27
4186.006957438528,1.3382549273816664e-27
4186.97224139753,1.470895327029599e-27
4187.935448859356,1.1574436002368725e-27
4188.901177524219,1.1026055635840949e-27
4189.864828735267,1.294279018823482e-27
4190.8287016330105,1.1883600990737151e-27
4191.795097475572,1.2272218021667392e-27
4192.759414429102,1.2368725304100783e-27
4193.726255489772,1.2258730135318385e-27
4194.691016703665,1.1807291390642024e-27
4195.658303187552,1.2287668695007904e-27
4196.623508866479,1.2008523678016556e-27
4197.588936589704,1.1345834946183818e-27
4198.5568913275165,1.3375271488800557e-27
4199.522763822836,1.3297515318666968e-27
4200.491164496938,1.336011353695756e-27
4201.457481969258,1.131113600518327e-27
4202.426328785091,1.231283647300149e-27
4203.393091439412,1.1523838691826423e-27
4204.360076496212,1.0970531613755867e-27
4205.329592643932,1.2272668360503303e-27
4206.297023190289,1.2092315238069444e-27
4207.266985993639,9.916208060120493e-28
4208.23486223479,1.066157339376765e-27
4209.205271899543,1.3757132506535605e-27
4210.17359404082,1.1485881879279026e-27
4211.142138943332,1.1938765831194713e-27
4212.113219019673,1.4046635893635601e-27
4213.082210130363,1.2696154478521028e-27
4214.053737582835,1.1587847098663275e-27
4215.023175107271,1.1563680756355902e-27
4215.995150141979,1.1406398828447036e-27
4216.965034285822,1.2173292811361964e-27
4217.935141550239,1.2811621199023621e-27
4218.907788077978,1.2715713094107166e-27
4219.87834227035,1.280187537065763e-27
4220.851436895884,1.1159081159648373e-27
4221.822438222112,1.270238734150691e-27
4222.795981151879,1.401696162774057e-27
4223.767429817958,1.0670909279573188e-27
4224.739101964527,1.2365426772992635e-27
4225.71331747051,1.256389829913573e-27
4226.685437265976,1.3277830462879765e-27
4227.660101592581,1.2221995330592002e-27
4228.632669243176,1.0439112827005519e-27
4229.607782597174,1.0728105419717527e-27
4230.5807983092245,1.1156982234077298e-27
4231.554037862261,1.1357633152263258e-27
4232.529824877411,1.0644641664915032e-27
4233.503512801448,9.832297544375073e-28
4234.479749361212,1.2232455234797175e-27
4235.453885862814,1.0434300133257766e-27
4236.430572174299,1.2425324248189619e-27
4237.405157460125,1.345909503057446e-27
4238.379966948017,1.2338336311782224e-27
4239.357328007337,1.1217688762144509e-27
4240.332586589497,1.0540624075283468e-27
4241.310397918594,1.0451195385248774e-27
4242.286105801921,1.135458992653926e-27
4243.264367608233,1.1510167623873115e-27
4244.240524999719,9.79391148323109e-28
4245.216906954929,1.064119114524469e-27
4246.195844597515,1.1231432959803238e-27
4247.17267637143,9.638789962043045e-28
4248.152065010124,9.52905407845579e-28
4249.129346809973,1.0775157698860142e-27
4250.1091866525485,1.0327097463370478e-27
4251.08691868566,1.0171633101613078e-27
4252.064875644741,1.0647021035660557e-27
4253.045392413782,9.02068618279336e-28
4254.0237999171695,1.0418157615114155e-27
4255.004768409822,9.548504272110858e-28
4255.983626665083,8.411915881921068e-28
4256.965047089454,1.115994380053371e-27
4257.94435630425,1.057842710761785e-27
4258.926228868545,9.49064188133668e-28
4259.905989250631,6.6752453090648375e-28
4260.885975025306,7.515765083925266e-28
4261.868525920381,1.0217534743549492e-27
4262.848963174038,9.327542572467931e-28
4263.831966729845,8.411084077979926e-28
4264.81285567048,1.0031978550822036e-27
4265.796312095559,8.666796256791539e-28
4266.777652931263,9.071479833715545e-28
4267.759219523137,6.745734282194395e-28
4268.7433553732135,5.825401973906387e-28
4269.725374172352,6.084951337746351e-28
4270.709963413347,5.025422606547017e-28
4271.69243462808,7.018667057206824e-28
4272.677477468872,7.786400619377844e-28
4273.660401307628,6.7664782393705985e-28
4274.643551266721,8.476943008370957e-28
4275.629274628493,9.090725356465633e-28
4276.612877524305,7.982666186327214e-28
4277.5990550083625,7.806124155012297e-28
4278.583111049563,8.45509430584531e-28
4279.569742865119,7.551978364145688e-28
4280.554252260472,8.575586511104313e-28
4281.538988140917,9.777339322890876e-28
4282.526301575202,1.1342038588632355e-27
4283.511491123,1.1063032953790265e-27
4284.499259412117,1.0198737548703294e-27
4285.484902836272,9.62350072340413e-28
4286.473126189771,8.168207292469058e-28
4287.459223699386,9.63284526208608e-28
4288.445548059436,1.2364139846403466e-27
4289.434454131184,7.899788864455928e-28
4290.4212328904,1.1162901423373102e-27
4291.410594550706,1.1709422075125502e-27
4292.397827918428,1.0518464366116326e-27
4293.387645377183,8.410908351112245e-28
4294.37533356285,8.130447989037124e-28
4295.363248964885,9.198410091657958e-28
4296.353750243184,1.0363842421680742e-27
4297.342120777377,1.1024813724500346e-27
4298.333078379144,1.0931253940517997e-27
4299.321904255175,1.1390530084232235e-27
4300.313318390639,1.150198149515431e-27
4301.302599818281,1.2454814324083081e-27
4302.292108828816,1.2685476400739942e-27
4303.284207886895,1.046839627317227e-27
4304.274172763761,1.1038901505202023e-27
4305.266728881406,1.2384781942938683e-27
4306.257149834622,9.107193639954411e-28
4307.2501632224,8.996773235295345e-28
4308.2410404620805,1.1826922492690989e-27
4309.232145651767,1.1562202824323047e-27
4310.22584506701,1.0724795058854062e-27
4311.217406858387,9.801291390738614e-28
4312.211564070479,1.2143571480761269e-27
4313.203582673904,9.13686946104568e-28
4314.198197893752,1.000219908916524e-27
4315.190673519677,1.0319616371754627e-27
4316.183377463316,1.0881639934309336e-27
4317.178679817262,8.850162867424982e-28
4318.171841099136,9.219323685219467e-28
4319.167601988404,9.342720567685149e-28
4320.161220819211,9.71270574098332e-28
4321.157440455049,1.0286451958937103e-27
4322.15151704558,8.033336899348082e-28
4323.145822322123,1.1579714627934369e-27
4324.142730200476,8.857563040857385e-28
4325.13749355299,9.626994606102462e-28
4326.134860706329,1.0846830904978998e-27
4327.130082345848,1.0651516437118425e-27
4328.127908985762,1.2358113764703512e-27
4329.123589123418,1.04651161875805e-27
4330.119498315981,9.14832571752888e-28
4331.118014308616,8.907632219918346e-28
4332.114382316072,1.0039270622760163e-27
4333.113358324551,1.2700197031476176e-27
4334.110185358275,1.2473081108061263e-27
4335.109621594528,1.1243087109149607e-27
4336.106907865995,1.1736280494409563e-27
4337.106804542047,1.020128854576962e-27
4338.104550262826,9.820084831344691e-28
4339.102525513697,1.0777713966628342e-27
4340.103112972563,1.062139088858166e-27
4341.101547990159,1.0746807429524676e-27
4342.102596419193,1.1025410931087659e-27
4343.101491415328,1.1148990725250955e-27
4344.103001026899,1.012329903508097e-27
4345.102356213485,1.0121915321332393e-27
4346.101941300419,1.2508726482933465e-27
4347.104142809106,1.1676270016229506e-27
4348.104188404415,1.1584708086152496e-27
4349.106851626862,9.64782767498514e-28
4350.107357942704,1.0352915575492816e-27
4351.110483091622,1.0073064497147407e-27
4352.111450340249,1.0940581743694142e-27
4353.112647860075,9.836488193262617e-28
4354.116466022211,1.0127269883596513e-27
4355.11812479326,1.150499393277654e-27
4356.1224054139475,1.165528334022283e-27
4357.124525648717,1.0686089065504224e-27
4358.12926894101,1.0035610219526001e-27
4359.131850852098,1.0384688972251355e-27
4360.134663405836,1.0873658154838224e-27
4361.140100829248,1.2269603210840062e-27
4362.143375378255,1.1571302836668226e-27
4363.14927600621,1.2298404119561276e-27
4364.153012763326,1.078757249042803e-27
4365.159376809224,1.0877650379526455e-27
4366.163575987388,9.416760095990264e-28
4367.1680061802535,1.1169692428845583e-27
4368.175065476975,1.2194689435008776e-27
4369.179958410354,1.0370045101241273e-27
4370.187481658815,9.198692538988761e-28
4371.192837545892,8.631342792765295e-28
4372.200824959837,1.0506120556430479e-27
4373.206644013894,9.916118165132812e-28
4374.212694455303,8.087471285255355e-28
4375.221378241581,7.138630936487069e-28
4376.227892169952,7.225937329097586e-28
4377.237040656372,8.81851379379585e-28
4378.244018285232,9.111014414319448e-28
4379.253631685881,1.0735904472860048e-27
4380.261073228858,1.0672487786188581e-27
4381.268746532437,9.473701420678505e-28
4382.27905742874,1.0639708822803539e-27
4383.2871949669325,1.0875292578999044e-27
4384.297971312986,9.072517778023858e-28
4385.306573299665,1.1733751943756012e-27
4386.3178153099025,9.915982649744164e-28
4387.326881959038,1.0178050445044302e-27
4388.33618074263,1.1270055769034005e-27
4389.348121373652,1.2954330005079608e-27
4390.357885140716,1.0229197869219064e-27
4391.370291972307,1.0392823647802922e-27
4392.380520937059,1.150734380670872e-27
4393.393394183998,1.0704708759841233e-27
4394.404088560755,1.0577524774071844e-27
4395.415015446425,1.1093803275207674e-27
4396.428588441096,1.1209225727132142e-27
4397.439981060304,1.3056373527612952e-27
4398.454021007572,1.0804225216138465e-27
4399.465879574879,9.849851122473447e-28
4400.480386689871,1.1273559536336114e-27
4401.492711419941,1.0539194194535324e-27
4402.505269033984,1.3071172407495482e-27
4403.520477025472,8.633456269377407e-28
4404.533501124329,8.963886434189611e-28
4405.549176821657,1.1467834334170832e-27
4406.5626676202355,1.088520938301071e-27
4407.578811238876,9.576781139899263e-28
4408.592768952185,9.3951777993157e-28
4409.606959925133,9.374784728980426e-28
4410.623805550856,9.123833666659105e-28
4411.6384637611045,9.1213602979445e-28
4412.655777847124,8.334041708184295e-28
4413.67090350993,8.648850983870883e-28
4414.688686272067,8.556593539283635e-28
4415.704279602784,9.365408433448295e-28
4416.722531256957,9.151801453699194e-28
4417.73859247104,8.816085639697774e-28
4418.75488742867,9.850600242496481e-28
4419.77384254627,9.625397975980965e-28
4420.790605710506,9.284466611421208e-28
4421.810030260245,1.102372786172052e-27
4422.827261846788,1.182228006991998e-27
4423.847156044934,1.1245494787477473e-27
4424.864856269587,1.0016368068896735e-27
4425.882790614839,1.0341566626148797e-27
4426.903389411171,1.0837977894574057e-27
4427.921792718293,1.1310839772943104e-27
4428.942861704006,1.0010261773672893e-27
4429.961734189049,1.031283798882933e-27
4430.98327358076,1.2280896587772808e-27
4432.002615459874,1.1354553726310778e-27
4433.022191837247,1.0490383883519642e-27
4434.044436963733,1.1085195377313087e-27
4435.06448305946,1.1062697028626315e-27
4436.087199133791,1.0934625372200958e-27
4437.10771516427,9.66178497200851e-28
4438.130902403412,1.0296327780502694e-27
4439.151888585143,1.2198969648270073e-27
4440.173109643404,1.1209980729333587e-27
4441.197003755741,1.0036639471380022e-27
4442.218695290059,1.1908072997537268e-27
4443.24306110993,1.1927446270940271e-27
4444.265223337053,1.122324361871759e-27
4445.290061081771,9.012856867304456e-28
4446.312694218547,1.0705630809504201e-27
4447.335562610734,1.2775218621243848e-27
4448.361108368907,1.1773087948816049e-27
4449.384447996076,1.1835370686527231e-27
4450.410466222694,1.1565677785772814e-27
4451.434277301944,1.1700138796063132e-27
4452.4607682146725,9.630218460172015e-28
4453.4850509632015,1.15344097686906e-27
4454.509569346632,1.2173526733249991e-27
4455.536769414913,1.2696291868257183e-27
4456.561759793476,9.618989837067908e-28
4457.589433092342,1.0819080648523637e-27
4458.614895683487,1.1532411220516216e-27
4459.643042430955,1.1014617250591451e-27
4460.668977452229,1.0808070425273854e-27
4461.695148488507,1.056606390599139e-27
4462.724005535468,1.0471447045404634e-27
4463.750649328255,1.0946303609492002e-27
4464.7799803691705,1.1138294596436436e-27
4465.807097136267,9.486069138231365e-28
4466.836902389504,1.0930195856279324e-27
4467.864492348808,1.0045841845539069e-27
4468.892318703833,1.1364823386230487e-27
4469.922835402349,9.202091287193175e-28
4470.951135276488,1.172238927508531e-27
4471.982126733558,1.1628484827977622e-27
4473.010900344962,1.0447389678740122e-27
4474.0423667793075,1.0333710926887096e-27
4475.071614346226,1.090360884806002e-27
4476.101098690194,1.0676461894715137e-27
4477.133277717454,9.972761277107093e-28
4478.163236344371,1.0484777145697846e-27
4479.19589089602,9.88955142758352e-28
4480.226324024388,1.1454731565006197e-27
4481.259454319499,1.1310169249588274e-27
4482.290362167922,1.0207196700121272e-27
4483.321507175339,1.1715336485195433e-27
4484.355351212848,1.2456855741065633e-27
4485.386971268283,1.1489179037175268e-27
4486.42129159725,1.272951972422912e-27
4487.453386919555,1.22771411105719e-27
4488.488183759407,1.0974446732317209e-27
4489.520754567538,1.1078589559371847e-27
4490.5535629172255,1.0358470183584531e-27
4491.589074650816,1.0255038547402678e-27
4492.6223588148205,1.2789186858975327e-27
4493.658347608175,1.1395371413977984e-27
4494.692107805705,1.0625817479833482e-27
4495.728573878606,1.0545796055531756e-27
4496.762810328968,1.161623996527527e-27
4497.799753901298,1.0492217932153854e-27
4498.834466823902,1.2262158920972744e-27
4499.869417780855,1.0125399193006934e-27
4500.907077730001,9.78156076748045e-28
4501.9425054883695,1.1117622842186618e-27
4502.980643486962,1.1556005442663868e-27
4504.016548266408,1.2223113964581804e-27
4505.055164534685,1.2295358288411637e-27
4506.091546554971,1.192274533827867e-27
4507.128166993579,1.2426313264791359e-27
4508.167500794262,1.0671597440491865e-27
4509.204598803414,1.1977157821880987e-27
4510.244411424686,1.0848907688402365e-27
4511.281987224401,1.0412742475222652e-27
4512.322278886854,1.0367068774801594e-27
4513.360332697247,9.266776264963825e-28
4514.398625310555,1.200507072186875e-27
4515.439635662869,1.2003005113559702e-27
4516.4784066170905,1.0236665994704243e-27
4517.5198965623795,1.1227773916924914e-27
4518.559146077888,1.1832860300786704e-27
4519.601115837101,1.1209006632769559e-27
4520.640844134369,1.15419780561978e-27
4521.680811619765,1.1414796545643763e-27
4522.723501228157,1.0780188075746592e-27
4523.763947826081,1.072281298614814e-27
4524.807117801081,1.1337488685390892e-27
4525.84804373226,1.2234722756148073e-27
4526.891694295173,1.0217180901950102e-27
4527.9330997804345,1.2176198902454222e-27
4528.974744839658,9.573730470317818e-28
4530.019116412942,1.117365270668532e-27
4531.061241357551,9.828784555798671e-28
4532.106094072323,9.733226915733407e-28
4533.148699123401,1.037005759371128e-27
4534.194033201322,1.1239735764384871e-27
4535.237118580052,1.2478908647085322e-27
4536.280443919203,1.1609225707790373e-27
4537.326500170559,1.07187899931592e-27
4538.370306169199,1.1115547105455248e-27
4539.416844338172,1.1090312216394844e-27
4540.461131217741,1.1648317265607003e-27
4541.508151526354,1.1773064789771724e-27
4542.552919508393,1.120218153552009e-27
4543.597927837933,1.1981111915166686e-27
4544.645671484917,1.2267040379960744e-27
4545.6911612493,1.1446175665567496e-27
4546.739387591287,1.2034880576240267e-27
4547.785359012308,9.64700775218926e-28
4548.834068271673,8.632153010380905e-28
4549.880521571232,1.0250728795231133e-27
4550.927215605997,1.1162299589676129e-27
4551.976649370554,1.1445492986895703e-27
4553.023825616765,1.0922834287989022e-27
4554.073742854959,1.0217688434794299e-27
4555.1214015347705,1.1748884956342922e-27
4556.171802469338,1.2008798200927555e-27
4557.219943805007,1.0624345462966603e-27
4558.268326264212,9.983954999881975e-28
4559.319452872673,1.2178847131761258e-27
4560.36831832118,1.0680801472371888e-27
4561.41992918317,1.0211934226259043e-27
4562.469277843492,9.880827402757835e-28
4563.521373182108,1.0928017400679386e-27
4564.57120527686,1.1298639074110992e-27
4565.621278884107,1.0734377067860857e-27
4566.674101067201,1.0637254656377932e-27
4567.72465844286,1.0481904947446098e-27
4568.777965660635,1.0617501994085376e-27
4569.82900702758,1.0828314453130144e-27
4570.882799503491,1.0810589311131095e-27
4571.934325084694,1.0793472001659254e-27
4572.9886030422995,9.111118415684315e-28
4574.040613060839,9.079613569189662e-28
4575.092865092902,9.968230389597003e-28
4576.147871402857,9.192861884235136e-28
4577.200608206932,1.0812331514573574e-27
4578.256100557794,1.0943673270829815e-27
4579.309322357215,1.1141090811602754e-27
4580.365300972902,1.0548413224122578e-27
4581.419007991108,1.0239905580936016e-27
4582.472957413228,1.1880700527950325e-27
4583.5296655561715,1.2454461087925231e-27
4584.584100532291,1.1399807867423157e-27
4585.641295500175,1.1954058035675426e-27
4586.696216253988,1.170576032559216e-27
4587.753898271093,1.112310923336813e-27
4588.809305026397,1.1636316203755845e-27
4589.8649545766375,9.93793848983776e-28
4590.923367297802,1.0183400800691511e-27
4591.97950318529,1.0525592306658345e-27
4593.038403516693,9.638614214073436e-28
4594.095025965484,9.319914870521976e-28
4595.154414131766,8.993435168567678e-28
4596.211523366019,1.028213328459933e-27
4597.268875786861,1.0500481025737773e-27
4598.328995835904,1.0293147058185497e-27
4599.386835378505,1.060575350774136e-27
4600.4474438243515,1.0757246635051604e-27
4601.505770713128,1.014555558790895e-27
4602.566867780783,9.242400520151327e-28
4603.625682240256,1.1883989768464651e-27
4604.684740278603,1.0051042168688527e-27
4605.7465704096185,8.041757362275781e-28
4606.806116355503,9.685073815575676e-28
4607.8684356711565,9.568816957201174e-28
4608.928469749355,9.41226094697311e-28
4609.991278475013,9.817614225719222e-28
4611.05180091041,1.175089358597964e-27
4612.112567317599,1.037392800897612e-27
4613.176110289124,1.0557856883608318e-27
4614.2373653908935,1.1096391298009693e-27
4615.301398336162,1.1039396423920515e-27
4616.3631423576535,9.891128768684752e-28
4617.427665502395,9.087845226853183e-28
4618.489898668854,1.037912026858745e-27
4619.552376200658,9.848156210964813e-28
4620.617634775679,8.735870579026836e-28
4621.680601790378,8.802795654307368e-28
4622.74635112952,9.032995951713647e-28
4623.809807852619,7.964799714092407e-28
4624.876048181976,7.639276251703284e-28
4625.939994839083,8.390367916097152e-28
4627.00418625572,7.943559458311711e-28
4628.071163201682,8.93470630837191e-28
4629.1358448907995,7.581359137340935e-28
4630.203313392534,8.724248222618866e-28
4631.268485580003,1.0019194659188767e-27
4632.33644586397,9.694174324248917e-28
4633.402108775759,8.895034482914564e-28
4634.468016841901,8.548374750696992e-28
4635.536714930711,8.406097122006589e-28
4636.603114060194,8.276557524833178e-28
4637.672304497706,9.792788587334343e-28
4638.739194916762,1.110823853051247e-27
4639.808877929803,9.615446184203177e-28
4640.876259864769,9.799525395518815e-28
4641.943887349547,1.0154478435474447e-27
4643.014309357584,8.496084245238366e-28
4644.082428697839,8.955405892146395e-28
4645.153343848788,9.091949271370366e-28
4646.221955271115,9.580948491859963e-28
4647.293363792167,9.382185037218932e-28
4648.36246752327,9.310710680379537e-28
4649.431817200281,9.111792422694261e-28
4650.503965908404,9.11633509052938e-28
4651.573808234305,9.499204934969021e-28
4652.646450880829,9.08290247401011e-28
4653.716786082583,8.766860134888498e-28
4654.789922895066,9.63036261419738e-28
4655.86075119974,9.914373198007051e-28
4656.934382405843,9.50221013508391e-28
4658.005704040609,8.034313086908414e-28
4659.077272131509,1.0666968398787752e-27
4660.151645060236,1.0749655350269081e-27
4661.223706822047,9.390958459046038e-28
4662.298574713873,1.1595047643601148e-27
4663.371130374029,9.567352142329777e-28
4664.446493456983,1.1748540359767346e-27
4665.519543243024,8.732697175358258e-28
4666.592839882758,9.863285509097513e-28
4667.668945884809,9.214674664260191e-28
4668.742736991796,9.22468174587145e-28
4669.819338755372,1.1366742609874057e-27
4670.893624557413,1.0536729525504248e-27
4671.970722310911,9.387715110254596e-28
4673.045503035912,1.0587766288780901e-27
4674.120531012806,1.1032365269591604e-27
4675.198372883806,1.0630990131348562e-27
4676.273896125579,9.444711918771841e-28
4677.352234557818,1.0324715466480646e-27
4678.428253292638,9.557046692382562e-28
4679.507088514882,9.606925022019088e-28
4680.5836029710235,9.562087753118551e-28
4681.660365077902,1.1188667548583792e-27
4682.739945617984,1.0000544176566498e-27
4683.817203788654,1.0025290861881012e-27
4684.897281690979,1.1187374614889854e-27
4685.975036153978,1.0328682228528972e-27
4687.055611647681,9.400577751445082e-28
4688.13386263165,1.0686356483251859e-27
4689.21236166584,1.045455720484019e-27
4690.293683679656,1.0119207899053472e-27
4691.37267957784,1.1530090296588335e-27
4692.454499756195,9.971990167718895e-28
4693.533992747279,8.921386628440881e-28
4694.616311319677,1.1078184922835231e-27
4695.69630163267,9.879744270213382e-28
4696.776540396015,1.1018098590002294e-27
4697.859606692738,9.897731420744283e-28
4698.94034312157,1.0114214207611065e-27
4700.0239083864235,1.0091349096013087e-27
4701.105142710015,9.549280890616135e-28
4702.189207172873,1.1501185818500864e-27
4703.270939620604,1.1211844487780413e-27
4704.352920919464,8.189323555659625e-28
4705.4377343128035,9.768410609169857e-28
4706.520214079935,1.0564277385431257e-27
4707.60552724629,9.714881883475064e-28
4708.688505711337,9.336991643018408e-28
4709.774318880954,9.280263092050822e-28
4710.857796273665,9.436507967174567e-28
4711.941522918928,9.807331544824448e-28
4713.028086227128,9.646541080893661e-28
4714.112312144743,9.901980566589559e-28
4715.199376032144,1.1073081497386732e-27
4716.284101452125,1.0876902522405999e-27
4717.371666149343,1.1687575453725527e-27
4718.45689130181,9.313303115207095e-28
4719.542366108897,1.0734072607001165e-27
4720.63068215475,1.0204769511121634e-27
4721.716657039566,1.1063923556828888e-27
4722.805474472105,9.313012086467688e-28
4723.891949665035,1.0190821018226958e-27
4724.981268715249,1.1014273399836065e-27
4726.068244446787,1.0899474649882417e-27
4727.1554702356625,1.0553709540758458e-27
4728.2455418465115,9.565268438139214e-28
4729.333268519793,8.981941659068685e-28
4730.423842326117,9.1248504255695e-28
4731.512070114561,9.49867591623113e-28
4732.60314634772,9.584497761786351e-28
4733.69187548219,9.16680015645749e-28
4734.780855077367,9.397051645350063e-28
4735.872685085119,9.69183781680484e-28
4736.962166372679,8.123386218885537e-28
4738.0544993859985,8.252533540914696e-28
4739.144482597071,1.0218694100573295e-27
4740.237318847692,6.711755986905279e-28
4741.327804213513,9.913901360714101e-28
4742.421143933277,1.0106098153374155e-27
4743.512131685189,9.59746145029749e-28
4744.6033704174,9.930288905852352e-28
4745.697465475495,9.157055414886179e-28
4746.789206940873,9.250550500323935e-28
4747.883806048043,9.68905984316109e-28
4748.976050478196,1.0367508207682166e-27
4750.071153866656,1.0525898132189964e-27
4751.1639014933,9.543878091055595e-28
4752.2569005051,9.077521340711638e-28
4753.352760450329,9.537758283443809e-28
4754.446263006255,9.359490576722504e-28
4755.542627813643,1.0135332002861792e-27
4756.636634145678,1.0943387089275765e-27
4757.733504047812,8.602928218038227e-28
4758.828014388046,8.924744431488686e-28
4759.922776518945,9.32655883850842e-28
4761.020404198252,1.0647660226918289e-27
4762.115670685547,9.842516337158472e-28
4763.213804041406,8.677155957605575e-28
4764.3095751174515,1.0833470300014594e-27
4765.408214382826,1.052771979484759e-27
4766.504490280087,9.963321092870859e-28
4767.601018374178,9.375238708668234e-28
4768.700416639098,1.0735947340692717e-27
4769.797449903162,1.1230864342633801e-27
4770.897354660342,9.42087512166813e-28
4771.99489332711,9.873554463309013e-28
4773.09530480989,1.0768051933664448e-27
4774.193349112202,9.345855018481887e-28
4775.291646018162,9.255396171128428e-28
4776.392817724832,8.947998813888717e-28
4777.491620615656,8.122323626522136e-28
4778.593299631609,1.0143439155198068e-27
4779.692608740404,1.0198204505846467e-27
4780.794795299356,9.521238024159313e-28
4781.894610859337,1.0650766247941567e-27
4782.994679430442,1.0395353609421903e-27
4784.0976274396035,8.528292117153233e-28
4785.198202811777,8.965570467689892e-28
4786.301658948563,1.0390398113091988e-27
4787.402741355289,1.0255267495842798e-27
4788.506705853794,1.0469723648064416e-27
4789.608295528664,1.0518558883432852e-27
4790.71013862279,9.62037278395018e-28
4791.8148657998,8.660736519614683e-28
4792.9172165125165,8.422634589644462e-28
4794.022452636814,1.06018514708223e-27
4795.125311201981,9.244055506667872e-28
4796.231056508037,1.0064795812525143e-27
4797.334423159623,1.0296196827452571e-27
4798.438043639257,9.02188904088795e-28
4799.544552854096,8.637754620957007e-28
4800.648681771162,9.911414220964955e-28
4801.755700754271,1.0688216028756538e-27
4802.860338343005,9.394239059361365e-28
4803.967867329236,9.624440913512051e-28
4805.073013823984,9.561842530236758e-28
4806.1784145562315,1.0676572703552116e-27
4807.286708683508,1.0254348230564404e-27
4808.392618673348,9.276071612760108e-28
4809.501423391203,8.883601382806282e-28
4810.607842873252,1.098914411539946e-27
4811.717158416915,8.233368730232062e-28
4812.824087625894,8.109959260946564e-28
4813.931271482483,9.740054033684104e-28
4815.041353401443,9.294241379049428e-28
4816.1490473371105,9.487043611166676e-28
4817.259640670284,9.56162171331195e-28
4818.367844920022,9.431381825172568e-28
4819.4789499030185,8.414529108019447e-28
4820.587664701929,8.632008814104845e-28
4821.696634559222,9.747711566774299e-28
4822.808507153757,8.629666092583874e-28
4823.917987912937,9.488613914889631e-28
4825.030372746649,9.648066934346976e-28
4826.14036464309,9.34058387220082e-28
4827.253261951967,9.607354045510631e-28
4828.363765221148,8.14045626876923e-28
4829.477175241288,1.0185330453596896e-27
4830.588190118799,9.880997822596956e-28
4831.699460583821,9.797626223475124e-28
4832.813639807945,1.0729552766089259e-27
4833.9254222347445,8.238509674677743e-28
4835.040114760708,7.083168936205166e-28
4836.152409385144,1.0914027894814786e-27
4837.267615449427,9.47883292181684e-28
4838.380422507469,9.025594212434045e-28
4839.493485565313,8.35361157377004e-28
4840.6094620743825,1.0688811372603989e-27
4841.723037919849,1.0682028647700562e-27
4842.8395285587685,8.597775161115189e-28
4843.953617428099,9.331299515914625e-28
4845.0706224337255,9.18474437902567e-28
4846.185224563271,8.201064841077724e-28
4847.300083105571,9.470607214553973e-28
4848.417859798791,9.020400218670133e-28
4849.533231955894,8.973680861264288e-28
4850.651523608307,9.375682072491343e-28
4851.767409616833,9.073499980142678e-28
4852.88621646568,9.184781013189932e-28
4854.002616562361,9.278221209696266e-28
4855.119273485418,8.903323300545426e-28
4856.23885326667,9.281896547080038e-28
4857.356024633042,1.0469165331859175e-27
4858.476120204169,9.863798564020431e-28
4859.5938062508585,8.743191778639607e-28
4860.714417849485,9.503084815121133e-28
4861.832618813606,1.004836465474674e-27
4862.951077018391,1.0205682307851499e-27
4864.072462796241,8.957073437073062e-28
4865.19143627419,9.640183588307233e-28
4866.3133386739355,8.311960435421731e-28
4867.432827662436,8.510225887937022e-28
4868.555246922085,1.07989137926429e-27
4869.675251658631,8.388447129143327e-28
4870.795514050795,8.42441915838447e-28
4871.918708738499,1.0269263023305963e-27
4873.039487235016,9.402755503496832e-28
4874.16319937798,7.823718971738418e-28
4875.284494216618,9.092506517170246e-28
4876.408724053234,1.0164984612197147e-27
4877.530535471874,1.0097883635435395e-27
4878.652604961756,8.660417879623331e-28
4879.7776114772705,7.9956692271946765e-28
4880.900197904034,9.448722955615409e-28
4882.025722709517,8.787934103777475e-28
4883.148826311316,9.133263820111816e-28
4884.274869645543,1.0740915732156386e-27
4885.398490660639,8.940900014775612e-28
4886.522370163272,9.585529128657232e-28
4887.649191429261,9.609555377460354e-28
4888.773588702648,8.429373459908601e-28
4889.90092909466,8.38663119295461e-28
4891.025844377338,9.3533677852764e-28
4892.153704134535,1.0351208323883644e-27
4893.27913766515,8.24926585593078e-28
4894.40483010027,9.57781672931569e-28
4895.533469044111,8.148341711304694e-28
4896.659680085203,1.0083391880179433e-27
4897.78883899247,8.735354395783174e-28
4898.915568878454,8.007539976739608e-28
4900.045247988694,8.4287752633341e-28
4901.172496958603,1.0015845144107405e-27
4902.300005250657,9.38007044219702e-28
4903.430464804449,9.000730197829704e-28
4904.558492539038,9.405428115835767e-28
4905.68947289501,9.734708447660732e-28
4906.818020311442,7.99306258098591e-28
4907.949521709528,1.069440685282643e-27
4909.07858904722,9.554272005726251e-28
4910.207916125368,9.351189643958378e-28
4911.340199225942,9.317382928949491e-28
4912.47004658454,9.977371062655937e-28
4913.602851327402,1.0197892307574995e-27
4914.733219206142,9.374544112894076e-28
4915.866545831613,1.080198193106641e-27
4916.997434470299,1.1277655534969759e-27
4918.131283218808,1.0753291333780695e-27
4919.262692857354,8.944255150059628e-28
4920.3943627752,9.449729827929724e-28
4921.528994847874,1.1204067702694353e-27
4922.661186125515,7.580176148435691e-28
4923.796340922647,1.0263895380068885e-27
4924.929053800272,1.1535884948058496e-27
4926.064731562681,8.128965242588794e-28
4927.1979662805925,1.0445707122691993e-27
4928.331461697661,9.21006475173899e-28
4929.467924047816,8.51289745139483e-28
4930.601941665687,1.0269591768075035e-27
4931.7389275835085,9.461587975595734e-28
4932.8734676427575,6.864319895257124e-28
4934.010977369452,9.280581421998563e-28
4935.146040110769,9.984028039375535e-28
4936.281363971778,8.865922113265504e-28
4937.419659551839,9.726849753571062e-28
4938.555506456012,9.825645962971785e-28
4939.694326448307,8.769915723802081e-28
4940.830696636611,1.0961065325284026e-27
4941.970041282737,8.917760911914059e-28
4943.106934996247,8.71928263150091e-28
4944.244090250662,9.522303792897214e-28
4945.384222017817,8.877956268805899e-28
4946.521901159119,8.97042241689742e-28
4947.662558184437,8.376829563001993e-28
4948.800761453981,8.393580191872896e-28
4949.94194397945,9.771909345841656e-28
4951.0806716187,9.647898346972698e-28
4952.219661220747,1.0084593425619082e-27
4953.361632136952,1.0205886155125626e-27
4954.501146470968,8.366879255887717e-28
4955.643643492633,8.7038366119325e-28
4956.783682800363,8.30656688446477e-28
4957.926706169863,8.491744439292917e-28
4959.067270693162,7.939052652373639e-28
4960.20809760183,9.034187947007342e-28
4961.351910633821,8.014451637143365e-28
4962.493263120905,8.17918766895113e-28
4963.637603107017,8.297568573295302e-28
4964.779481414651,7.957489166699613e-28
4965.924348597652,8.813691704479323e-28
4967.066752968081,7.2514235632688675e-28
4968.209420147135,9.42082127587024e-28
4969.3550782664315,7.11849682718672e-28
4970.498271871713,1.0042363635684459e-27
4971.644457795162,8.630523087774248e-28
4972.788178069195,1.0267944034157764e-27
4973.934892039956,9.33623345063507e-28
4975.079139225378,1.007997936848243e-27
4976.22364964336,9.508394836512442e-28
4977.3711558262785,8.745794064262923e-28
4978.5161935196675,1.0730105228766187e-27
4979.6642283581405,9.607642931125473e-28
4980.809793569852,9.30900393397267e-28
4981.9583573074315,6.820421432158786e-28
4983.1044502804925,8.75204573925959e-28
4984.250806910737,9.157164427074263e-28
4985.400164138392,9.747154360731406e-28
4986.547048894592,8.621577508204405e-28
4987.696935630577,7.779144701108535e-28
4988.844348756041,8.595439899494014e-28
4989.994765244301,9.30925362161424e-28
4991.142706982447,9.834848331862073e-28
4992.2909128030815,9.864121179844497e-28
4993.442124061398,9.355133468570703e-28
4994.59085885991,9.401702388680421e-28
4995.742600480708,9.809201922675989e-28
4996.891864500797,9.469992089137625e-28
4998.044136728413,1.0060197647415984e-27
4999.193930213891,8.842585060245115e-28
5000.34398820785,1.0475324048199252e-27
5001.497056487568,8.575511490657899e-28
5002.647644312699,8.944434471837208e-28
5003.801243810428,9.515796777797688e-28
5004.952361710824,8.865105009597763e-28
5006.106492671294,6.128657136816064e-28
5007.258140891163,9.54381962950098e-28
5008.412803559219,9.026324230200065e-28
5009.564982342876,9.689322770553367e-28
5010.717426183747,8.453342091762676e-28
5011.872886555352,1.1739201352735247e-27
5013.025861326555,7.83264188590656e-28
5014.181854018205,9.172134736415257e-28
5015.335359964339,9.939610608751142e-28
5016.491885221273,1.051867654720494e-27
5017.645922587049,9.804675191761483e-28
5018.800225437605,9.783676767802116e-28
5019.957549684866,8.724697698319982e-28
5021.112384322197,8.123037628435592e-28
5022.27024174819,8.250686108437489e-28
5023.42560841729,8.222723541944489e-28
5024.58399926765,7.821032252329958e-28
5025.739898213628,8.623422613592078e-28
5026.896063072641,7.654876497109691e-28
5028.055254202179,9.010866942581651e-28
5029.211951705793,8.202075165351591e-28
5030.371676874134,9.027915843968022e-28
5031.528907267741,7.296613090958369e-28
5032.6891667209175,8.291044827217312e-28
5033.846930250017,7.7672888239674e-28
5035.004960121095,7.81607835148648e-28
5036.166021144383,8.711359175422295e-28
5037.324584519273,7.354794656634978e-28
5038.486180442825,5.745396888392408e-28
5039.645277567312,7.360483814970561e-28
5040.8074086375545,7.933528483892997e-28
5041.967039757538,6.891217978230423e-28
5043.126937649137,6.623767496708698e-28
5044.289871582505,5.86820733263729e-28
5045.450303838512,6.775910629187943e-28
5046.613773534991,6.9848843533324585e-28
5047.774740401589,7.379942946153231e-28
5048.938746108006,7.7457726755185885e-28
5050.1002478314895,7.014520980257339e-28
5051.262016756918,7.333179634871e-28
5052.4268266215595,7.225964142514058e-28
5053.589130773381,8.700752451101109e-28
5054.7544772653755,7.617289708516191e-28
5055.917316890169,8.82287218625618e-28
5057.0832002567395,7.546591489955787e-28
5058.246575601197,9.424434114229478e-28
5059.410218578622,8.13052784017244e-28
5060.576907400608,8.836350338420926e-28
5061.741086467802,9.949888604338232e-28
5062.908312782775,8.426748036905222e-28
5064.0730281867145,1.0629178328087834e-27
5065.240792242297,9.142907975458437e-28
5066.40604423007,9.068521145328853e-28
5067.571564282532,9.341613209069255e-28
5068.740135092811,9.494622486140918e-28
5069.906192099808,1.0498908729482163e-27
5071.075301270106,9.586745961189334e-28
5072.241895479014,9.600904754760804e-28
5073.411543257352,1.000503273993006e-27
5074.578674915658,7.425857867051306e-28
5075.746075071069,1.0206630194109812e-27
5076.9165309054815,8.645507501175307e-28
5078.0844688815905,1.010865951500099e-27
5079.255463944452,9.268236538861466e-28
5080.423939989032,7.136318339651801e-28
5081.595474528764,1.0110845052979939e-27
5082.764488889704,1.065064446139364e-27
5083.9337721808615,9.151338827318642e-28
5085.106116080145,8.96906565576997e-28
5086.27593805956,9.353672248649366e-28
5087.448822057122,9.430541021702433e-28
5088.619182972969,9.129698265418478e-28
5089.792607317632,9.049429269516067e-28
5090.963507418198,9.754463505753384e-28
5092.134676882793,9.147755491007121e-28
5093.308911892588,8.781407415668796e-28
5094.480620914401,8.578297324563712e-28
5095.655396893707,8.267607977394882e-28
5096.827645721311,1.0545530192129384e-27
5098.002962919354,9.364124241555818e-28
5099.1757518014365,8.92775998461738e-28
5100.351610467556,9.714388512940702e-28
5101.524939652921,8.044773726593391e-28
5102.698538761123,8.829644025809367e-28
5103.875209774134,9.287015113671016e-28
5105.049349558889,7.8189887392165245e-28
5106.226562663679,8.251510656695839e-28
5107.401243374075,8.162805220923548e-28
5108.578998820384,8.60137690039661e-28
5109.754220705628,7.665034824200429e-28
5110.9297129491215,7.042257118293198e-28
5112.108282052721,7.664967760300108e-28
5113.284315844934,7.404410799950439e-28
5114.46342791476,8.825856381751705e-28
5115.640003505184,8.912746241857157e-28
5116.819658791383,8.14898529597573e-28
5117.9967764296225,7.294790421412096e-28
5119.174164862229,5.961448585629995e-28
5120.35463511823,6.9101885494738235e-28
5121.532565973129,7.106176929036134e-28
5122.7135800712185,6.369127759928134e-28
5123.892053598303,6.597597196704694e-28
5125.073611789027,6.9302827233989874e-28
5126.252628238308,8.2305187889209e-28
5127.4319159187735,7.044875234563922e-28
5128.61429039393,7.632324078795054e-28
5129.79412137167,6.704102989122663e-28
5130.9770405661875,6.498318621475183e-28
5132.1574150915,6.828952323688638e-28
5133.34087925633,6.785934916097401e-28
5134.521797579627,7.759440263689594e-28
5135.702987571632,6.765361758102438e-28
5136.887269337644,7.100537579816022e-28
5138.0690035033185,8.182669763966859e-28
5139.253830867379,6.906373926004138e-28
5140.436109457423,7.076306654134325e-28
5141.621482670889,6.428369460994746e-28
5142.804305936119,7.177288034329709e-28
5143.987401308287,9.429042405568233e-28
5145.17359344181,6.763656856452537e-28
5146.357233865455,4.773356009634694e-28
5147.543972477131,5.288601665611181e-28
5148.728158203358,5.992992683936298e-28
5149.915443544951,6.848954170900682e-28
5151.100174824981,6.321035249695637e-28
5152.2851786508845,8.182904032284007e-28
5153.473284233536,5.941355089257334e-28
5154.658833990141,4.9477639188297775e-28
5155.847486932471,6.457363924627317e-28
5157.033582871286,6.164689462195679e-28
5158.222783425463,8.264189301245876e-28
5159.409425798115,8.387002613728448e-28
5160.596341156286,7.190660193905925e-28
5161.786363274655,7.7941083022945145e-28
5162.973825444168,8.904349068527525e-28
5164.164395805163,8.59117263580755e-28
5165.352405037935,9.463609898926035e-28
5166.54352389413,8.917895028497998e-28
5167.7320804421925,7.156847047246678e-28
5168.920910416126,8.414450136081252e-28
5170.11285216178,8.639172311800205e-28
5171.30222982912,8.640004273216006e-28
5172.494720701771,8.202852741575875e-28
5173.684646314839,7.878679562327726e-28
5174.877686567469,7.869945117034428e-28
5176.0681603787025,8.701982876207651e-28
5177.258908056871,7.955890596627066e-28
5178.452772526365,8.957927426567075e-28
5179.644068781426,8.752010587517822e-28
5180.838483263715,9.6379821712682e-28
5182.0303283483945,8.475306684412197e-28
5183.22529309687,1.0642335661779053e-27
5184.417687264015,8.493969612006236e-28
5185.610355739871,8.628647785989594e-28
5186.806146034755,8.763005002206916e-28
5187.999363972413,8.313367066529308e-28
5189.19570516732,8.25149845889813e-28
5190.389472819916,8.08891802293064e-28
5191.586365168644,7.5626417967719245e-28
5192.780682789431,8.880906248881166e-28
5193.978126545897,9.28871468318793e-28
5195.1729943882465,7.679690565344862e-28
5196.368137108372,9.370087869856343e-28
5197.56640812388,8.724481466602493e-28
5198.762101445691,7.941457837811756e-28
5199.960924504088,1.0613583768478786e-27
5201.157168681245,1.0148898193889004e-27
5202.356544036857,8.374057952024334e-28
5203.55333932314,8.168221800687026e-28
5204.750409930605,8.271488774790522e-28
5205.950613879712,7.7818856370218796e-28
5207.148235977039,9.692880358312352e-28
5208.348992859537,8.1046588776744e-28
5209.547166700796,9.05188804529776e-28
5210.74847677142,7.74281324054806e-28
5211.947202610801,8.039437318888068e-28
5213.146204215484,7.848463086724328e-28
5214.3483442162105,7.497663814356223e-28
5215.547898200366,8.628657301782428e-28
5216.75059202642,8.846809592019335e-28
5217.950698644527,9.496236908218912e-28
5219.153946551058,9.049310773340045e-28
5220.354606057714,7.954562772811307e-28
5221.555541774513,9.235200164715754e-28
5222.759620949906,8.553106715583234e-28
5223.9611099372205,7.438135312357745e-28
5225.16574383132,6.3831746492106905e-28
5226.367786344041,7.6499570619447215e-28
5227.572975212403,8.331650601569211e-28
5228.77557150554,9.056379448328596e-28
5229.978444454374,8.957352259459821e-28
5231.1844659325225,9.869122394261366e-28
5232.3878930443525,7.34528870505133e-28
5233.594470136025,9.45176599746715e-28
5234.798451666155,8.557292299610505e-28
5236.005584627322,9.65894582653224e-28
5237.210120831172,8.991454044532017e-28
5238.414934136994,6.861542735819288e-28
5239.622901051031,6.50464504638794e-28
5240.828269413771,9.282038582140696e-28
5242.036792837592,8.927981475667565e-28
5243.242716512966,8.0489914418920405e-28
5244.451796702955,8.333744313694723e-28
5245.658275946794,7.861694213957257e-28
5246.865032739597,7.776147501604498e-28
5248.074948227709,1.0134204828747495e-27
5249.282260972795,6.790000637980331e-28
5250.492733868397,1.044755222022356e-27
5251.700602821893,9.562443506585731e-28
5252.911633381785,7.517532946417614e-28
5254.120058799935,8.766226945696716e-28
5255.328762214764,6.753723863591385e-28
5256.540629420198,8.377011086140084e-28
5257.749889684117,9.340960101312246e-28
5258.962315196199,8.353197090780875e-28
5260.172132565748,6.521441566549198e-28
5261.385116641689,6.542105196639916e-28
5262.595491373527,7.955340623419537e-28
5263.806144550481,8.301020970810556e-28
5265.019966621559,8.49552372823294e-28
5266.231177545858,8.035589247754828e-28
5267.445558824189,7.126011661019819e-28
5268.657327752787,8.955488974646273e-28
5269.872268495997,8.81556956378202e-28
5271.084595685965,9.251971726512314e-28
5272.29720177021,7.7223125340698e-28
5273.51298186033,8.077126673588731e-28
5274.726146591624,9.783530238702514e-28
5275.942486791054,8.241904745521165e-28
5277.156210426764,8.079663976958165e-28
5278.373110993547,6.925748879910623e-28
5279.587393791161,7.376256849465919e-28
5280.804854983459,8.884147706868185e-28
5282.019697200582,8.048757536690009e-28
5283.234818890561,9.098092108230166e-28
5284.453121171031,8.379638763823313e-28
5285.668802666995,9.174626300416803e-28
5286.887666218749,9.384651296797041e-28
5288.103907778603,8.14379735161462e-28
5289.3233328602155,8.81871321566072e-28
5290.54013474198,9.106673177310676e-28
5291.757216547418,7.818155638549452e-28
5292.977484073965,8.653519700457682e-28
5294.195126588414,8.992944656915285e-28
5295.41595629163,1.013233467836321e-27
5296.634159773408,7.78755550333867e-28
5297.855551912292,7.8669158299494594e-28
5299.074316619836,9.43522528052933e-28
5300.2933617026,8.34839895285426e-28
5301.515597645366,8.847452715441852e-28
5302.735204341621,9.424166957974435e-28
5303.958003367907,7.43543061624558e-28
5305.178171936389,9.462569010218276e-28
5306.401534305606,7.819408228678795e-28
5307.6222650051695,6.742470160834945e-28
5308.843276532226,7.529165293129815e-28
5310.067484066468,8.236159204491424e-28
5311.289058112956,8.654665159665739e-28
5312.513829639029,7.564594771704056e-28
5313.735966464101,9.706080895914297e-28
5314.961302241835,8.409911832926922e-28
5316.184002104764,8.424670836748152e-28
5317.406983248188,9.427741394041592e-28
5318.633165554285,7.78571169730232e-28
5319.856710124543,7.6746801286367595e-28
5321.083457332246,8.95443335276484e-28
5322.307565588908,8.696823662579898e-28
5323.534877958468,7.315341949546322e-28
5324.759550161223,7.3990162521385475e-28
5325.984504098209,7.924380718857479e-28
5327.212664361669,7.422628684529141e-28
5328.438182634353,7.334363636466702e-28
5329.666908710664,8.070165943105837e-28
5330.892991579035,7.869310886711214e-28
5332.122283728867,8.553961838454198e-28
5333.348931453034,8.298704750212966e-28
5334.575861365898,8.358699153698559e-28
5335.806002777369,7.715930250828583e-28
5337.033497936262,7.289889368866792e-28
5338.264206073298,7.797557637064686e-28
5339.492266738629,7.353052220780646e-28
5340.72354186232,7.283045660740019e-28
5341.952168294618,6.307643284951396e-28
5343.181077370811,6.9191898855072815e-28
5344.413203126087,8.142290018351255e-28
5345.642678360109,8.32404425180619e-28
5346.875371755136,7.11703252214628e-28
5348.105413407816,9.128493300235506e-28
5349.338674704106,7.604983218616056e-28
5350.569283036392,5.642587590808034e-28
5351.800174468508,6.803133549281134e-28
5353.034287768538,6.3160129048293e-28
5354.2657462717525,7.744886927190394e-28
5355.500428127195,9.349551919007617e-28
5356.732453962759,8.595395003293391e-28
5357.967704635546,9.26685210384263e-28
5359.2002980648285,7.223716024644345e-28
5360.433175050609,7.069994697222861e-28
5361.669279101506,8.070862824138211e-28
5362.902724073129,7.50458621303935e-28
5364.139397596577,7.462524947488114e-28
5365.373410815713,8.341784939385573e-28
5366.610654074067,8.467148829735666e-28
5367.845235802509,8.671381412272037e-28
5369.080101544855,7.092023616967683e-28
5370.318199557903,8.95715203216217e-28
5371.553634202312,9.232233139488337e-28
5372.792302606528,8.322230015431695e-28
5374.028306415092,8.774583705251305e-28
5375.267545473254,7.762941314568322e-28
5376.504118708187,8.326489521438166e-28
5377.743928683196,6.8148521529266505e-28
5378.981071606831,7.639744731117367e-28
5380.218499133571,8.387735031209905e-28
5381.459165636503,6.754098699851811e-28
5382.697163245516,6.558701125105135e-28
5383.938401322918,9.091696937960707e-28
5385.176969276844,8.827564307964128e-28
5386.4187791920385,8.171752352752732e-28
5387.657917753633,9.106291088456725e-28
5388.8973413774265,6.9382571810956405e-28
5390.14000920221,8.496175889903599e-28
5391.38000382788,8.49610939592901e-28
5392.623244149142,8.743924739414873e-28
5393.863810039747,8.258784051650078e-28
5395.1076231212355,8.934672591827326e-28
5396.348760539958,9.546480044395032e-28
5397.590183480712,8.56916626119992e-28
5398.834855855686,7.856426878262956e-28
5400.076850719402,7.345290253272957e-28
5401.322096514348,8.612440508455448e-28
5402.564663564508,7.800420397530884e-28
5403.810483043603,8.197270294709093e-28
5405.053622543814,8.339560969851242e-28
5406.297048026632,7.841721050447287e-28
5407.543728185341,7.598618880610113e-28
5408.78772651369,7.610515760592379e-28
5410.034981017357,7.927529269119764e-28
5411.279552455147,8.006448221458151e-28
5412.527381568371,6.775428955695198e-28
5413.772526379632,6.695183324898671e-28
5415.017957634821,8.219159222148786e-28
5416.266648816023,7.5453035701294015e-28
5417.5126538408,8.481270346710575e-28
5418.761920293438,8.001112643527034e-28
5420.00849935214,7.7984899552320655e-28
5421.25834134124,9.298384591526912e-28
5422.505494698323,7.821552548668888e-28
5423.752934961397,8.657352935291814e-28
5425.003640409078,1.0346287587215439e-27
5426.2516553672895,7.757109326994658e-28
5427.502937014378,8.294599070061064e-28
5428.7515269324895,7.994442750003678e-28
5430.00338504444,8.391374007223723e-28
5431.252550187334,6.43688291064078e-28
5432.502002699028,8.992680752249549e-28
5433.754725662407,8.563449209237471e-28
5435.00475379628,7.803963115075041e-28
5436.258053888534,8.323908685600465e-28
5437.508657909777,9.174578667778635e-28
5438.762535396789,8.44862553722013e-28
5440.013715570711,6.756413285991641e-28
5441.265183576988,8.633268713982699e-28
5442.519927310522,9.521789495811145e-28
5443.771971867516,9.08399174588042e-28
5445.0272936608935,8.363154350431774e-28
5446.279915034222,9.111937301913995e-28
5447.535815153754,8.312719017577857e-28
5448.7890136091555,8.001234519547222e-28
5450.042500361214,7.924407808862829e-28
5451.299268124612,7.520372391076733e-28
5452.553332357424,7.542958446089651e-28
5453.810679113135,9.293490992165955e-28
5455.065321092744,8.833122734355727e-28
5456.32324710751,7.878643303971651e-28
5457.578467100084,8.440686894946432e-28
5458.833975854367,9.689326719085444e-28
5460.092770912597,6.6731531167220715e-28
5461.348858079169,8.832974235063991e-28
5462.6082330636855,9.097002691590436e-28
5463.864898909019,7.914257656321524e-28
5465.124854086995,7.115520336808092e-28
5466.382098877687,8.251310587408319e-28
5467.639632895892,9.330281670603107e-28
5468.900458519188,8.458569074872331e-28
5470.158571882718,7.542420989462861e-28
5471.4199783677805,7.421914564762624e-28
5472.678671343541,8.23297690332496e-28
5473.940658957974,7.852864675929647e-28
5475.199931812992,7.9605881971585005e-28
5476.462500824519,7.8032628565030685e-28
5477.722353825945,7.418874858603107e-28
5478.982496654898,8.409978129066463e-28
5480.245937917523,6.717257215808982e-28
5481.506661293681,8.66414579490864e-28
5482.770684623098,8.783355166477507e-28
5484.031988813916,7.977311737175989e-28
5485.296594478281,9.154711025748318e-28
5486.558479751342,7.326999908747634e-28
5487.820655319452,8.416864236669357e-28
5489.086134641946,7.077707791560885e-28
5490.348891693741,8.032647403142528e-28
5491.614954021959,7.873987322751477e-28
5492.87829282533,6.0680087854739595e-28
5494.144938427862,7.996006616929344e-28
5495.4088592508215,7.815061767053676e-28
5496.673070837104,7.039240640915874e-28
5497.940591507065,7.590538183812192e-28
5499.205385515026,1.0113909083856856e-27
5500.4734901311585,9.115300721633983e-28
5501.73886682912,9.23465360998172e-28
5503.007555660447,7.9248731673203335e-28
5504.273515316853,7.004826159613918e-28
5505.539766205615,8.883177141899e-28
5506.809331515944,9.212607031421606e-28
5508.0761657658895,6.425870319045466e-28
5509.346315964355,9.775843816412849e-28
5510.6137338442395,7.3157916345842405e-28
5511.8844692002995,8.337084668163518e-28
5513.152470979,8.478865960876397e-28
5514.420764459843,7.686699937306161e-28
5515.692377708755,7.031904544280615e-28
5516.961255491803,8.268381048360983e-28
5518.233454572336,8.728390854373789e-28
5519.502916926777,8.083793021066387e-28
5520.775702108823,8.484217676298472e-28
5522.04574930397,6.670173152557416e-28
5523.316088671805,7.040859272108489e-28
5524.589753162833,8.92449093205547e-28
5525.860677775412,9.548066338651569e-28
5527.134929043068,8.697287158809306e-28
5528.406439170014,8.73961737223134e-28
5529.681277484624,8.560474253388647e-28
5530.953373395683,8.994948076924716e-28
5532.2257619507345,7.723578011892002e-28
5533.5014809927425,7.640350098554179e-28
5534.774455736598,8.1969798436476e-28
5536.0507625017635,7.972591737129447e-28
5537.32432370448,8.018788399624959e-28
5538.601218463567,6.431757702183123e-28
5539.875366395326,7.286224181842337e-28
5541.149807443142,8.383206680279902e-28
5542.427584350331,6.653156295671886e-28
5543.702612532534,5.755008717499429e-28
5544.980978110937,8.16862038535359e-28
5546.256593698019,7.925098811338698e-28
5547.535548218839,7.7858203213059115e-28
5548.811751481417,9.945624894685682e-28
5550.088248332878,7.620237341413081e-28
5551.368086424794,8.817114091735397e-28
5552.64517135775,6.009849832820007e-28
5553.925599070468,7.426820201928429e-28
5555.203272355847,7.064245779204164e-28
5556.484289961005,9.018780551723995e-28
5557.7625518698605,8.946627279671878e-28
5559.041107841189,6.891890539529997e-28
5560.323010442734,8.008029027214176e-28
5561.602155444191,8.504119465213282e-28
5562.884648617657,8.74849093517759e-28
5564.1643829206105,8.565342860103864e-28
5565.447466938073,7.6252690116605805e-28
5566.727790814014,8.65260376653111e-28
5568.00840922678,7.4135128152888525e-28
5569.292379668218,8.913516275860462e-28
5570.573588061279,6.853227305634413e-28
5571.858150027292,9.720570015565203e-28
5573.139948672452,8.186808590578906e-28
5574.4251024355535,6.695489550890402e-28
5575.707491604742,8.587524596709862e-28
5576.993237437573,1.1028651256693205e-27
5578.276217402844,-1.4385985971027216e-28
5579.559492515969,-8.816908846816134e-28
5580.846126611703,2.139251435835033e-27
5582.129992929065,4.432534919215785e-28
5583.417219776516,8.031271123053095e-28
5584.7016775704815,6.841479829103179e-28
5585.989497442732,8.510901078075032e-28
5587.274546985794,9.222218030557515e-28
5588.559892152815,6.8204934009546e-28
5589.848601720826,6.850325331737374e-28
5591.134539045756,8.352576085873954e-28
5592.423842321654,9.900942478268243e-28
5593.7103720773,7.176249388642166e-28
5595.000269334606,7.906551161957784e-28
5596.287391793901,9.790189651590055e-28
5597.574810354026,8.943011590754857e-28
5598.8655987422635,9.081869342191636e-28
5600.153610415509,6.72934475119961e-28
5601.444993469345,8.537416747584652e-28
5602.733598528957,8.127479697764312e-28
5604.025576522354,7.011796783603246e-28
5605.314775241707,9.147171145242694e-28
5606.604270539531,6.309290798972366e-28
5607.8971411013445,9.06816416979516e-28
5609.1872304690405,8.331405239603336e-28
5610.480696655709,7.970163291541603e-28
5611.771380366965,7.416995520527484e-28
5613.065442452892,8.887150032700838e-28
5614.356720781522,8.507103749798231e-28
5615.648296167035,8.59148341180439e-28
5616.943252261183,6.656333574052202e-28
5618.235422674864,7.51910879844421e-28
5619.530975354671,7.922306752335235e-28
5620.823741070649,7.552365771416202e-28
5622.11989061096,5.59932216333298e-28
5623.413251903491,6.8695330009329515e-28
5624.706910732087,9.397444706474533e-28
5626.0039557227465,9.790418321175939e-28
5627.298210539351,9.554307425242548e-28
5628.595853078023,7.786867242414832e-28
5629.890704157208,9.043977900026418e-28
5631.188944519182,8.25191108804486e-28
5632.484392135646,7.658579879967633e-28
5633.780137768132,9.010422295766595e-28
5635.079275024906,8.12312064131944e-28
5636.37561760679,8.83926915563178e-28
5637.675353375483,7.27029762578396e-28
5638.97229318178,7.58402783624254e-28
5640.272627738125,6.347962893964487e-28
5641.570165043976,6.647453662653295e-28
5642.868000846579,7.22421585654596e-28
5644.169233744507,5.708235182658834e-28
5645.467667459449,5.973526802828757e-28
5646.769499834757,7.112431034533367e-28
5648.068531737496,7.930685889614198e-28
5649.370963866361,7.820463131518109e-28
5650.6705942324825,7.710122954013567e-28
5651.970523576861,7.599674493488316e-28
5653.273855496427,7.489124369054052e-28
5654.574383717638,7.378456441505304e-28
5655.878316081601,7.267687972054242e-28
5657.179443455548,7.1568017828734315e-28
5658.483976540533,7.045814140242239e-28
5659.785703343244,6.61325082589852e-28
5661.087729606495,8.083719429213725e-28
5662.393163933634,7.822747766734209e-28
5663.6957900397665,7.825533621099496e-28
5665.001825779882,6.751280666780672e-28
5666.305052005245,6.7465324945999275e-28
5667.611689435406,5.443271457060383e-28
5668.915516056473,6.41975517067389e-28
5670.219642621141,9.117327408021337e-28
5671.5271827472525,8.271962647386454e-28
5672.831910122411,7.986167639955277e-28
5674.140052631638,7.204075735388904e-28
5675.445381094079,8.28852189062456e-28
5676.754126263941,8.546003448561526e-28
5678.060056090586,7.322678821983307e-28
5679.369404198726,5.575155067264623e-28
5680.675935666623,9.024150289735923e-28
5681.982767700368,6.8565260041035535e-28
5683.293020377142,7.673920257082638e-28
5684.600454467784,8.577333296046486e-28
5685.9113107773455,7.30138828025728e-28
5687.219347202254,9.050402784024504e-28
5688.530807422696,8.67616149695721e-28
5689.839446459365,8.593156180107548e-28
5691.148386546724,8.749993733795708e-28
5692.460752794961,8.613980463773077e-28
5693.770295910398,7.695430835810297e-28
5695.083266765144,7.705110041071835e-28
5696.3934131864735,8.944739323619793e-28
5697.706988926269,7.190658163773925e-28
5699.017738931434,6.324341415580769e-28
5700.328790472915,7.890772358937165e-28
5701.643273702021,8.154016310571342e-28
5702.954929244326,8.214367570634605e-28
5704.270018055233,6.785866347812072e-28
5705.582277876624,8.63124326105365e-28
5706.897972548322,7.778444979729208e-28
5708.210836927191,7.990451575555827e-28
5709.524003328785,7.342652278008825e-28
5710.840606953667,6.6576835454315485e-28
5712.1543783304,7.608807817958781e-28
5713.471588513947,7.503254659202739e-28
5714.78596514453,8.92766678030521e-28
5716.103782166185,8.831929189048785e-28
5717.418764329458,6.1969361104606475e-28
5718.734049002651,7.140739757777996e-28
5720.052776443723,8.243057272626333e-28
5721.368667067941,6.830003489338723e-28
5722.688002046119,6.350865756169488e-28
5724.004498900525,6.935106112626128e-28
5725.324441695702,6.988151422931376e-28
5726.641545059584,6.932886779115403e-28
5727.958951421363,7.406528965187103e-28
5729.279806104559,7.1364693349006025e-28
5730.597819394824,8.114756887820335e-28
5731.919282595146,8.137550317391968e-28
5733.23790309351,7.4715941118524195e-28
5734.559975091302,6.699640420103899e-28
5735.879203077503,6.410029442300167e-28
5737.198734550369,7.3247872662616285e-28
5738.521719907148,6.131006651252756e-28
5739.841859287538,6.885152176541394e-28
5741.165454143043,6.540355521702965e-28
5742.48620171102,6.735110813766997e-28
5743.810406346047,8.652115702562699e-28
5745.131762381802,8.401366535201673e-28
5746.453422393778,8.137413178335582e-28
5747.778541861132,7.811987393642544e-28
5749.100810761248,9.166672753956329e-28
5750.426540710513,6.539804201081916e-28
5751.7494187792845,7.745928522159029e-28
5753.075759491709,7.641786276673947e-28
5754.399247009779,8.231106877189221e-28
5755.723038994414,7.186367225358733e-28
5757.050296014883,6.348015394380471e-28
5758.374697869858,8.838742480329666e-28
5759.702566357007,6.732402318137923e-28
5761.027578363289,9.313840757315748e-28
5762.356058598821,8.137445298841142e-28
5763.681681037505,7.330273146302334e-28
5765.00760843389,6.688570409318758e-28
5766.337006455565,7.500681448190152e-28
5767.663544706073,5.6751152720032075e-28
5768.993555180787,5.594127706272927e-28
5770.320704566837,4.347132460838321e-28
5771.651327776746,6.21956903433364e-28
5772.97908857989,7.890087598631921e-28
5774.307154832662,9.163642712048887e-28
5775.638697309198,7.577467788565324e-28
5776.967375401462,8.13112533256352e-28
5778.299531318985,6.4327312761880965e-28
5779.628821532617,8.147516943360672e-28
5780.96159117374,7.619093820623893e-28
5782.2914937907435,8.490462035094128e-28
5783.624877438208,6.184578864089667e-28
5784.955392740717,6.152565475862777e-28
5786.286214126521,6.010165965519109e-28
5787.620518947673,6.3596858955275555e-28
5788.95195344226,9.489548106080852e-28
5790.28687297701,7.031321166286103e-28
5791.618920862837,6.815147782014252e-28
5792.954455394383,6.506138935819414e-28
5794.28711695404,4.75994576149831e-28
5795.620085090737,6.456565326593164e-28
5796.956542281918,8.390384143529596e-28
5798.290124516404,6.361384753253103e-28
5799.6271974127785,6.8542269594292195e-28
5800.961394027968,8.78319903709743e-28
5802.299082913192,7.362205962724785e-28
5803.633894192129,5.60577927258351e-28
5804.969012542647,7.699800962020917e-28
5806.30762557585,7.677972818921818e-28
5807.643359014759,7.700407988195661e-28
5808.982588746351,7.154698791744931e-28
5810.318937557022,7.893756789292956e-28
5811.658784271117,7.412992656836359e-28
5812.995748737051,8.880239481437522e-28
5814.333020769904,6.8468382772039495e-28
5815.673793122723,6.369435733397054e-28
5817.011681236167,8.378711248404363e-28
5818.353071282172,9.121883345224058e-28
5819.691575760036,6.991088298203049e-28
5821.0335837838,6.311244413646908e-28
5822.372704910043,8.485423835746235e-28
5823.71213409934,6.6331194765593265e-28
5825.055069254977,7.467201117424054e-28
5826.395115518667,5.958189725845471e-28
5827.738669363894,6.979259120125434e-28
5829.079332986262,7.646352538384545e-28
5830.423505806108,5.86239931514003e-28
5831.764787071572,6.455703617526914e-28
5833.106376897028,6.099423079642111e-28
5834.4514783443055,5.213743987084093e-28
5835.793686239559,8.313902185003e-28
5837.139407374435,8.507349623930988e-28
5838.48223362423,7.604186197228464e-28
5839.828574732194,6.814925339561943e-28
5841.1720196214055,8.274603501752063e-28
5842.515773568347,7.21145541405376e-28
5843.863044801715,6.668291002257531e-28
5845.2074178154635,8.034385747676687e-28
5846.55530973605,7.386547759208169e-28
5847.900302101808,7.516066821298461e-28
5849.248814995563,7.2078511529230355e-28
5850.594426998667,5.647688995564688e-28
5851.940348558043,6.7841518466014165e-28
5853.289793077589,7.886237121473837e-28
5854.63633470239,8.209259401032112e-28
5855.986400910385,9.230147282611675e-28
5857.333562886274,9.30377299133979e-28
5858.684251069132,7.475520359071651e-28
5860.032033681905,6.722362134603268e-28
5861.380126350296,5.752840793992463e-28
5862.731747661751,6.542997044029789e-28
5864.080461395796,7.45596190665157e-28
5865.432705398548,7.825976899108515e-28
5866.7820404843715,8.385284205876581e-28
5868.134907465294,7.763613445241098e-28
5869.484864189151,5.975460049381922e-28
5870.835131468779,7.006968626416931e-28
5872.188933083531,4.406359204383317e-28
5873.539822430655,7.353311001776875e-28
5874.894247741169,8.0456086605033885e-28
5876.245759442374,6.1359738346231685e-28
5877.600808735987,5.843081580020977e-28
5878.952943077992,5.648556901991967e-28
5880.305388476725,6.778036149473588e-28
5881.6613739118275,7.452175868883424e-28
5883.0144423815145,5.7175297116674175e-28
5884.371052518464,4.70176717048285e-28
5885.724744346154,6.750925815585437e-28
5887.08197947275,6.505298072153606e-28
5888.436294945624,6.412785196393058e-28
5889.7941553497985,5.877536774775317e-28
5891.149094755168,4.512492199002611e-29
5892.504345862568,4.944719367487654e-28
5893.8631443503,6.7427600718398655e-28
5895.219019821242,4.505995137430062e-28
5896.578444306793,2.963492184259684e-28
5897.934944428921,3.403740423927131e-28
5899.294995200688,5.814598483852404e-28
5900.6521202617805,7.686316403522465e-28
5902.009557527709,7.008701687972071e-28
5903.370547896257,5.421621151168547e-28
5904.728610532891,6.57259591458612e-28
5906.090227909057,5.441383668665166e-28
5907.448916204503,6.028946119092409e-28
5908.811160877149,5.200819708123692e-28
5910.170475119649,5.68609271442065e-28
5911.530102070604,7.528162145610288e-28
5912.893287855697,7.859253181863373e-28
5914.253541186144,6.101789812907869e-28
5915.6173549902815,5.788221566073228e-28
5916.978234988793,7.533038454197057e-28
5918.342677101303,6.472136140938981e-28
5919.704184056584,6.763314629555596e-28
5921.066004224752,6.852331938886953e-28
5922.43138896782,8.0140420633151025e-28
5923.793836525893,7.319667699615177e-28
5925.159850301065,6.197100170139735e-28
5926.522925538082,6.645477586359975e-28
5927.8895686351525,7.769221823938046e-28
5929.253271840285,8.154749980361248e-28
5930.6172887635485,7.6957019368561965e-28
5931.984876011736,7.147463721127693e-28
5933.349521336949,6.663087197820646e-28
5934.717738631933,6.9543047481734025e-28
5936.0830126486,8.267986895522919e-28
5937.451860280644,5.911723981892233e-28
5938.817763278403,7.621068074875459e-28
5940.183980500352,6.574230431565116e-28
5941.553773806525,6.712758798491789e-28
5942.920620444101,7.212516932755249e-28
5944.2910448134,6.390745405323836e-28
5945.658521156573,7.027803121515802e-28
5947.02957687973,7.674126787080324e-28
5948.397683218606,7.751225883975969e-28
5949.766104288548,6.289874524723093e-28
5951.138107211303,6.119949757848824e-28
5952.507158712183,8.922244612212569e-28
5953.879793716033,5.965875072368468e-28
5955.249475938291,8.782053393373936e-28
5956.622743314438,8.422406226114412e-28
5957.993056548646,6.0692974908012215e-28
5959.363685021613,8.302450910113244e-28
5960.737901125286,8.268920703786083e-28
5962.109161046141,7.8481014669154706e-28
5963.484010250522,7.665518886489763e-28
5964.855901910172,7.13443718446685e-28
5966.23138450693,6.812673027539255e-28
5967.603908196417,7.214205263338911e-28
5968.976747633175,7.157471118105562e-28
5970.353180487856,6.146881635750113e-28
5971.726652391092,5.787661812395706e-28
5973.103719367736,7.321500814321597e-28
5974.477824028827,8.340487930072805e-28
5975.855525419574,6.552884839147419e-28
5977.230263130031,6.56725972633264e-28
5978.605317097091,5.676536876593299e-28
5979.983970278624,5.743429765910173e-28
5981.359657732395,6.340704792424774e-28
5982.738946058795,6.670737779773703e-28
5984.115267291124,7.759515568506893e-28
5985.495191055002,7.812359193514992e-28
5986.8721463578695,6.357005608102452e-28
5988.249418427496,6.600172137692533e-28
5989.630295517494,5.490951034058283e-28
5991.00820209571,6.185876974629464e-28
5992.38971535513,4.9066857308298115e-28
5993.768256734253,8.734994256405674e-28
5995.150406456177,6.449908676221425e-28
5996.52958292866,5.911914919075078e-28
5997.912369406305,7.2976117017069045e-28
5999.292181264735,5.71296000320916e-28
6000.672310547069,6.6288544170030365e-28
6002.056052328553,7.788182325012465e-28
6003.436817435793,6.879541365279243e-28
6004.821196706461,7.751908887519565e-28
6006.202597931531,5.436472870844572e-28
6007.587614985072,7.058173371524501e-28
6008.969652621033,7.484219045206729e-28
6010.352008192935,6.603478995628501e-28
6011.7379820913175,7.841471458185872e-28
6013.120974513777,6.207776743485626e-28
6014.507586929677,6.715340010816651e-28
6015.891216496089,8.000047259325829e-28
6017.278467723672,7.804256470914597e-28
6018.66273472757,7.864002114382726e-28
6020.047320180272,7.452800816446002e-28
6021.435529796186,6.319169092417452e-28
6022.820753126751,5.878298154337282e-28
6024.209602290176,5.386102815363996e-28
6025.5954637924715,6.466343678301049e-28
6026.984952798049,6.454051957348593e-28
6028.371452766081,6.49673524706282e-28
6029.758271696611,6.293958831326208e-28
6031.148720636495,5.407977062892756e-28
6032.536178473848,5.766325253077248e-28
6033.927267992901,7.478616236083652e-28
6035.315365031421,6.560483029634697e-28
6036.707095424756,6.077111109619982e-28
6038.095831958924,7.310321650494911e-28
6039.484887970107,8.142946138700157e-28
6040.877579846221,7.7740791619122635e-28
6042.26727579485,7.201897010852562e-28
6043.660609283453,7.790763522477438e-28
6045.050945464346,7.15098487075645e-28
6046.444920861026,7.881748158556873e-28
6047.835897569138,7.889386232984983e-28
6049.227194269615,6.58727683580649e-28
6050.622132700046,5.423488494674328e-28
6052.014070370253,7.297782636098397e-28
6053.409651448156,5.890188908740331e-28
6054.802230383389,5.567615209928445e-28
6056.198454404833,6.733092818333098e-28
6057.59167490052,5.408981813153267e-28
6058.985215904751,4.828318463615856e-28
6060.382404513419,6.746132720331735e-28
6061.77658752133,6.913723497850899e-28
6063.174419814127,7.1169277216585565e-28
6064.569245121489,7.711022511451834e-28
6065.967721394961,7.369343750416357e-28
6067.363189297681,5.983788575169888e-28
6068.758978225957,5.105499345814057e-28
6070.15842064263,6.396076215586715e-28
6071.554852610205,6.61326842185643e-28
6072.954939749335,7.075659032927981e-28
6074.352015052455,6.788422844646152e-28
6075.752747211066,6.215881013348466e-28
6077.150466146116,5.52335194555252e-28
6078.548506624569,5.289011109976218e-28
6079.950206484868,6.286836484764355e-28
6081.348891039908,5.21786585696184e-28
6082.751236662669,6.636297435186519e-28
6084.15056559102,6.494374159900793e-28
6085.5535572737435,7.021311138229061e-28
6086.953530872269,7.513105608841367e-28
6088.353826532881,5.884319680699513e-28
6089.757787478295,6.046966841226116e-28
6091.158728254453,6.744360678207917e-28
6092.563336004008,6.175233460569792e-28
6093.9649221929185,5.215467074736314e-28
6095.370177044599,5.746036895963315e-28
6096.7724089436015,6.155062672212379e-28
6098.178311195526,5.521235839872061e-28
6099.581189102099,5.594517223626295e-28
6100.984389738892,5.277515665280197e-28
6102.391263264284,4.926503137678473e-28
6103.795110354946,3.8730241166745864e-28
6105.202632026304,5.200637483598959e-28
6106.607125868654,6.083481590771684e-28
6108.01529598458,4.986635732780884e-28
6109.420436876577,6.80258618939801e-28
6110.825901019391,5.970569477034729e-28
6112.235043975547,6.915889938369845e-28
6113.641155615025,6.911811108362408e-28
6115.050947762675,5.403498557028182e-28
6116.457707197117,5.882112630739769e-28
6117.86814883534,6.6085880766538065e-28
6119.275556363188,5.155011838801061e-28
6120.683287663288,5.667971400493467e-28
6122.0947037110345,6.261690525014884e-28
6123.503083552277,6.435214184627439e-28
6124.915149838727,6.173442560390736e-28
6126.324178519895,5.190043636502829e-28
6127.736895344614,6.521882062201604e-28
6129.146573164627,4.521501302777468e-28
6130.55657527917,5.123286674225094e-28
6131.970268085233,5.950639927867668e-28
6133.380919787082,5.900257348783055e-28
6134.795263880752,6.663212399991282e-28
6136.2065654691705,6.1983717279148925e-28
6137.621561150494,5.163859579798499e-28
6139.033512924885,6.143529483197845e-28
6140.445789516927,5.705058457245394e-28
6141.8617627539525,6.980438091624468e-28
6143.274689981151,5.845253592416493e-28
6144.691315556375,5.041846506180797e-28
6146.104893718478,4.79558706109746e-28
6147.522171932433,5.732341240580685e-28
6148.936401329324,5.304742962195848e-28
6150.350956067829,5.211099886698609e-28
6151.7692134143845,6.248579613321668e-28
6153.1844198375875,6.408343091810071e-28
6154.60333057463,5.529836952524757e-28
6156.019188982761,4.664805522695957e-28
6157.4387534113075,5.960491126016828e-28
6158.855264104736,8.0974922492271e-28
6160.272100664588,6.342523332514167e-28
6161.692645805175,6.634914230741783e-28
6163.110135100958,5.302742976396208e-28
6164.531334686018,6.136548421796558e-28
6165.949477018448,6.525650073673461e-28
6167.371331349483,4.421994616365886e-28
6168.790127019413,7.889209059426157e-28
6170.209249081423,6.838911353423403e-28
6171.6320857064875,7.463281884316375e-28
6173.051861557358,6.761278073023351e-28
6174.475353682581,5.000653347344494e-28
6175.895783623513,6.126176021827441e-28
6177.319931550884,5.949049729815197e-28
6178.741015883216,4.162742183780775e-28
6180.1624271341325,5.8322195631949e-28
6181.587558940072,5.03832221968094e-28
6183.009625034478,6.087750847167642e-28
6184.435413397965,5.323723181114225e-28
6185.858134637546,5.602068344033012e-28
6187.284579861057,6.1792089205309815e-28
6188.707956547638,6.904170610338104e-28
6190.131660680156,6.208099918138421e-28
6191.559091369333,4.672312113997165e-28
6192.98345140167,5.975052475316472e-28
6194.411539707489,5.791084566965357e-28
6195.836555941817,5.411654115435845e-28
6197.265302167242,7.102485262414765e-28
6198.690974905874,7.078272408359325e-28
6200.1169756186455,5.970780163088175e-28
6201.546708899394,6.425314700976646e-28
6202.973366570018,5.260349446351321e-28
6204.403758528211,7.961981839571428e-28
6205.831073459348,7.3809262147069615e-28
6207.262124398438,5.528249913228015e-28
6208.690096892887,7.0044375210776785e-28
6210.121807116466,5.267426229816852e-28
6211.550437477165,6.839872092216905e-28
6212.979396492403,7.005795324563175e-28
6214.412095818996,5.090207008131615e-28
6215.841713154974,6.33546910423739e-28
6217.275072525467,5.60867431442021e-28
6218.705348485475,4.229865161722547e-28
6220.139368203951,5.980922726355287e-28
6221.570303091415,6.0377677854439185e-28
6223.001567163568,5.672611984187973e-28
6224.436577580584,8.019592103622255e-28
6225.868501035417,7.126837059206223e-28
6227.30417256105,6.169803490902526e-28
6228.736755702341,7.412768543274908e-28
6230.173088641165,7.349105478916868e-28
6231.60633177283,5.366717660537148e-28
6233.039904620194,5.698815188131929e-28
6234.4772298556545,8.078758902433014e-28
6235.911463149349,6.078759069421433e-28
6237.349450559865,6.037813193816725e-28
6238.784344604158,6.545755016999305e-28
6240.222994494791,6.646962205005411e-28
6241.658549594091,7.933931748427632e-28
6243.094434940954,6.96989705135153e-28
6244.5340787289,4.909646548004231e-28
6245.970625587462,7.004766033956377e-28
6247.410932618618,8.036990028123057e-28
6248.848141293637,5.168254203349259e-28
6250.28911187356,5.36541329394524e-28
6251.726982669934,5.628778303098442e-28
6253.165184246594,5.658663508116967e-28
6254.607150327088,4.932086683276771e-28
6256.046014482533,5.681328289198375e-28
6257.488644876116,6.361067643538788e-28
6258.928171915596,3.686153901486991e-28
6260.371466928317,4.880030255449853e-28
6261.811657157222,6.368064920654899e-28
6263.252178699995,6.027899959177042e-28
6264.696470819131,6.074753314136186e-28
6266.137656009497,5.197874592861003e-28
6267.5826135133275,5.236842048406595e-28
6269.024462657027,4.333307048272208e-28
6270.470085852094,5.313356292336542e-28
6271.912599255011,6.7221288634686925e-28
6273.35544450624,6.114648340819029e-28
6274.802066416156,6.105326307384252e-28
6276.245576385509,6.2530407203593525e-28
6277.692864753453,6.814976017063374e-28
6279.137039747164,4.703617485712138e-28
6280.584994880173,5.413557595277349e-28
6282.029835204619,6.7686492755108335e-28
6283.475007912683,6.850083620058347e-28
6284.923963371571,6.291631215123744e-28
6286.369801870016,5.715656387040272e-28
6287.819424861997,5.800281381833935e-28
6289.265929457552,5.751702925533222e-28
6290.716220290158,5.300073945765906e-28
6292.163391289695,5.867387212529789e-28
6293.61089520902,4.604300806110687e-28
6295.062187981131,7.314973317547657e-28
6296.510358764825,6.751206627653177e-28
6297.962320146828,5.895599934952908e-28
6299.411158102115,6.166544158973023e-28
6300.863788402039,6.0971595711985e-28
6302.313293836285,5.39529959948774e-28
6303.763132727352,7.705577157500165e-28
6305.216766583012,7.233363297848016e-28
6306.667273414168,6.161518331027792e-28
6308.121576958257,5.700180565899497e-28
6309.572752037223,4.951992791237469e-28
6311.027725578265,5.217689841675986e-28
6312.479569212902,6.184991816515793e-28
6313.931746842259,6.704081965261315e-28
6315.3877255578755,6.958688053809703e-28
6316.840572204777,5.917270554787991e-28
6318.2972216890985,7.062431789544413e-28
6319.750737661762,5.929016195374272e-28
6321.2080582238095,5.716093055025163e-28
6322.662243830593,6.534850201755115e-28
6324.120235779532,5.913461875046879e-28
6325.575091328935,6.2353713864399065e-28
6327.030281565945,6.896293627110195e-28
6328.489280774739,5.84463750469875e-28
6329.945141417202,6.932393757891056e-28
6331.40481278624,6.382125591577227e-28
6332.86134414301,5.444948434330661e-28
6334.321687981956,6.046675681807756e-28
6335.778890362031,6.006856558812403e-28
6337.2364279696,5.960257220619229e-28
6338.697780693213,5.99899313449723e-28
6340.155989787666,6.380733650374602e-28
6341.618015755786,6.0082638878455525e-28
6343.0768966464775,6.274737953778007e-28
6344.5395961692675,6.36923464961781e-28
6345.999149165695,6.379448446448476e-28
6347.45903793037,5.658489949450763e-28
6348.922747965262,6.227645820616688e-28
6350.3833092999985,7.072875717674658e-28
6351.84769366541,5.785461986006091e-28
6353.308927880062,5.319783287685412e-28
6354.773986886655,6.011116437364269e-28
6356.235894291217,7.505823631239222e-28
6357.698138005656,7.083693902079096e-28
6359.16420915441,6.570795029550062e-28
6360.627126523835,7.254557016412803e-28
6362.093873090873,5.803890398218169e-28
6363.557464425637,4.8070308384697055e-28
6365.024886722123,5.5741177677826255e-28
6366.48915233272,5.172771074563391e-28
6367.953754795697,6.126482498182698e-28
6369.422190867032,6.407982945177537e-28
6370.88746807167,6.501408144542755e-28
6372.356580650807,7.427523926391265e-28
6373.822532907958,6.6368297953895085e-28
6375.292322306564,5.806406022623666e-28
6376.758949927224,6.264279177075508e-28
6378.225914943642,6.455146241922642e-28
6379.69671975242,7.08349858617447e-28
6381.164360598926,6.377225590067611e-28
6382.635843006781,5.869632075849597e-28
6384.104159994729,5.6825276334433755e-28
6385.576320313833,5.387841763039234e-28
6387.04531375472,5.588131349858348e-28
6388.514645135619,5.103032028773164e-28
6389.987822502855,5.837094167530065e-28
6391.457830804024,4.801961302267029e-28
6392.931686863375,5.01563065107196e-28
6394.402372396671,5.619422585307403e-28
6395.87690746081,5.937645718069709e-28
6397.348270538234,6.315683954745736e-28
6398.8199721008,5.110158380185316e-28
6400.295525853674,4.688167142300271e-28
6401.767905428454,5.776463131814446e-28
6403.244138968241,5.733756586895458e-28
6404.717196867592,5.359892396324403e-28
6406.194110507472,5.725762560686582e-28
6407.667847043899,5.249048540697341e-28
6409.1419226114795,5.803609810030334e-28
6410.619856583343,6.699086288906008e-28
6412.094611256839,5.9001573591231855e-28
6413.573226112183,5.640530913151797e-28
6415.0486602044575,5.728907103249484e-28
6416.527956256964,5.930524005472012e-28
6418.004070081025,5.561158404054646e-28
6419.480523483132,5.374361250025463e-28
6420.960841513523,5.754390312988059e-28
6422.437975117012,4.597531983137858e-28
6423.918975129217,6.829470836663429e-28
6425.3967892474575,6.332231138442995e-28
6426.878471555666,7.771221907911299e-28
6428.35696650217,6.563834204571425e-28
6429.835801574493,5.102146036916236e-28
6431.3185075091405,5.131191396462725e-28
6432.79802388008,5.835838144939566e-28
6434.281412896649,5.240081684654119e-28
6435.761610880079,4.749112008379369e-28
6437.245683293265,5.129066753057885e-28
6438.726563203205,5.851453697717412e-28
6440.211319327847,5.81562789944594e-28
6441.69288147846,4.540764292073765e-28
6443.174784460498,5.2879526942997275e-28
6444.660566335137,5.115242169951678e-28
6446.143152029177,4.787274826791449e-28
6447.6296184028215,4.986385940120127e-28
6449.112887123388,5.778740935603605e-28
6450.600038311386,5.050851350839699e-28
6452.0839903731485,4.9798131179985475e-28
6453.568283816133,4.860406006404583e-28
6455.056462408768,6.189191715680138e-28
6456.541439665038,5.35326382365871e-28
6458.030303860845,6.255342462996478e-28
6459.515965245433,5.259293365091048e-28
6461.00551536027,5.894310914444324e-28
6462.491861188352,5.371524451970821e-28
6463.97854894834,4.145477183572764e-28
6465.469128125123,5.228806629813934e-28
6466.956500801456,5.2345645861071875e-28
6468.447766687359,4.959086278091668e-28
6469.93582459558,5.821524416673645e-28
6471.4277775069695,4.126074994817835e-28
6472.916520962763,4.967329812783539e-28
6474.405606902032,6.018539085904254e-28
6475.898590535348,3.969948676769475e-28
6477.388362495803,4.849774461439178e-28
6478.8820339459735,5.216494086003882e-28
6480.372492243664,4.889406388436722e-28
6481.866851827563,4.676461506049513e-28
6483.3579967786845,6.159263927328213e-28
6484.849484765744,6.331010068893153e-28
6486.34487673423,4.736967015642108e-28
6487.8370518490965,4.928425828989535e-28
6489.333132743954,4.225565783770971e-28
6490.825995303188,5.002605925063427e-28
6492.322765441804,5.598948226784298e-28
6493.816315762113,4.990477919178837e-28
6495.31020967171,5.750544433913671e-28
6496.808013860255,6.388175721875327e-28
6498.302596006069,5.862045663949461e-28
6499.801090232293,4.958750730888697e-28
6501.296360931392,5.132838327081464e-28
6502.795545513197,7.111985885723162e-28
6504.291505082798,5.298282788808854e-28
6505.7878087959325,5.295673083378248e-28
6507.288029095694,4.008377366271768e-28
6508.78502215524,6.251497725490453e-28
6510.285933605783,5.782833797619386e-28
6511.783616329321,4.710725898439379e-28
6513.285219249057,5.684732015780327e-28
6514.783591954317,5.273676619572102e-28
6516.282309358247,6.7016639635535395e-28
6517.78494966666,5.757641033051053e-28
6519.284357528989,5.35518259367759e-28
6520.7876901030795,5.448858228694762e-28
6522.2877887419,5.337077153838375e-28
6523.791813900594,5.320594398592258e-28
6525.292603634146,5.140733281595556e-28
6526.793738622404,4.279963954141811e-28
6528.298802843189,3.9372517164672697e-28
6529.800629403624,5.914956555808413e-28
6531.306387006783,5.004452164137583e-28
6532.808905458001,4.406262636153035e-28
6534.315356762974,5.051444080232824e-28
6535.818567423731,5.626125357512171e-28
6537.322123896126,5.441707569577338e-28
6538.829615939302,5.206395317225896e-28
6540.333865099451,3.2511140959658515e-28
6541.842051643496,4.680632072247492e-28
6543.34699381052,5.40698046206901e-28
6544.855875175392,5.373946786845288e-28
6546.361510668558,4.520004520743228e-28
6547.867492531192,6.123048902694443e-28
6549.377416313084,5.702214103879591e-28
6550.884091980847,4.328642662027345e-28
6552.394711383909,5.121720509262518e-28
6553.9020811764385,4.525453497156861e-28
6555.413396521145,2.471923482452845e-28
6556.921460758223,3.8649058501838707e-28
6558.433472365191,5.47117212832274e-28
6559.942231366748,3.676279410571984e-28
6561.451337456331,4.134934371037882e-28
6562.964393642861,4.408172277833079e-28
6564.474194976904,3.2163329211453725e-28
6565.987948227702,4.284418990162996e-28
6567.498445126504,3.7892531288434927e-28
6569.012895762707,2.6038934890235063e-28
6570.524088546713,4.163845566678633e-28
6572.035628978634,4.912280497370872e-28
6573.551125879412,4.0603067495126845e-28
6575.063362677293,3.532855358909477e-28
6576.579557766776,4.306766818224724e-28
6578.092491251433,4.769533133421561e-28
6579.609384851274,3.36945695570362e-28
6581.12301534367,5.978665712784261e-28
6582.636994044771,5.064775384467635e-28
6584.15493559692,4.289392171617432e-28
6585.669611787292,4.9356504836073725e-28
6587.188252654393,4.988923622721665e-28
6588.703626655367,5.3172004156572e-28
6590.222967159596,3.9838639913875276e-28
6591.7390392926545,3.236462123931379e-28
6593.255460196115,4.694442410798501e-28
6594.775850343105,3.8506388551807053e-28
6596.292969860957,4.631274863242698e-28
6597.814060450967,5.113824725659514e-28
6599.331878905061,4.886515167977577e-28
6600.853670260784,4.331938603225025e-28
6602.372187973121,5.375426138051211e-28
6603.891055018462,4.9918281353503325e-28
6605.413897710128,5.377821819830674e-28
6606.933464496797,5.111089369606153e-28
6608.457008761368,4.4902014842903e-28
6609.977275611735,5.7731016813177975e-28
6611.501521772428,4.6119751876780965e-28
6613.022489009011,5.396960719405582e-28
6614.543806142109,4.567295060794431e-28
6616.069105334656,4.838039999549313e-28
6617.5911233378365,6.009666393808439e-28
6619.117125234998,5.856316601593058e-28
6620.639844431151,5.042843898078084e-28
6622.1665493566625,5.249029676574232e-28
6623.689970068827,5.263515724777079e-28
6625.213741241924,4.9477863160601935e-28
6626.741500897939,5.576878504411828e-28
6628.265974071693,5.463858934365403e-28
6629.794437565857,6.49780819122877e-28
6631.31961306368,5.304304477668025e-28
6632.848780720251,4.894812480793183e-28
6634.374658865702,5.714555540264698e-28
6635.900888037416,5.6895611296600335e-28
6637.431112125878,5.163669157270711e-28
6638.9580444306475,5.73695884761364e-28
6640.488973492621,4.33923746941825e-28
6642.01660925438,5.895982860726369e-28
6643.548243614647,6.96572510798019e-28
6645.076583157476,5.811792420463287e-28
6646.605274292809,5.225196033425626e-28
6648.1379667891,7.141693208298586e-28
6649.667362191713,6.129522968685814e-28
6651.200760798711,5.487009788123876e-28
6652.730860793062,5.1467058320541e-28
6654.26496583607,5.731296682870564e-28
6655.795770746762,5.774877465705381e-28
6657.326927817114,5.82745157973841e-28
6658.862092703026,6.483159992390343e-28
6660.393955176714,5.946334224107768e-28
6661.929827312362,4.6348854236143415e-28
6663.462395514365,4.407404223143815e-28
6664.998975225578,5.986630491828827e-28
6666.532249481024,5.86425195278398e-28
6668.065876464199,5.256958154265741e-28
6669.603517727952,4.916452662116799e-28
6671.137851252351,4.47148824449268e-28
6672.676200906704,5.962879063662711e-28
6674.2112412978295,5.020035197226772e-28
6675.75029966914,5.142612476163924e-28
6677.286047252646,4.631161980006787e-28
6678.825814667419,5.134014162580548e-28
6680.362269769109,5.560129925369273e-28
6681.899078330276,5.091078471848962e-28
6683.439909499826,4.601848724217535e-28
6684.977426067969,5.5975063624168015e-28
6686.518967097708,4.744043526176121e-28
6688.057191999004,5.235828791164866e-28
6689.599443215966,5.249707127223822e-28
6691.138376776746,6.190336873698044e-28
6692.677664367168,6.353122040086951e-28
6694.220981054852,5.964262694425634e-28
6695.760977794338,7.015377429538638e-28
6697.305005487289,6.431503587060946e-28
6698.845711702543,5.046442960398422e-28
6700.39045072832,5.538952081390558e-28
6701.931866746197,6.074550084300236e-28
6703.473637364802,6.182616740712448e-28
6705.019443580015,4.877165959447954e-28
6706.561924491614,4.934477064857682e-28
6708.1084428590175,5.570389586156425e-28
6709.6516343908415,6.735217333315269e-28
6711.198865238524,3.8422412432808694e-28
6712.742767717955,5.6451003983765995e-28
6714.287025370122,5.9906735209679925e-28
6715.835325128726,4.583898263245917e-28
6717.380294219663,4.730598904560329e-28
6718.929307279232,4.716012467167681e-28
6720.474988136695,6.329717457152331e-28
6722.024714825846,5.103876756027048e-28
6723.571107777748,6.249486959472767e-28
6725.117856475315,5.540581498970816e-28
6726.668653799651,6.423030124922023e-28
6728.216115083611,5.383799977763315e-28
6729.767626859539,4.638071464766304e-28
6731.315801058178,5.68068026866802e-28
6732.868027614846,5.183530839572868e-28
6734.416915056605,4.0263209039412124e-28
6735.966158817885,4.3005102941030235e-28
6737.519457736781,5.318844653872218e-28
6739.0694152339265,5.456084183919179e-28
6740.623429756898,4.978618251100792e-28
6742.174101318728,4.779677281322694e-28
6743.728831775454,4.3557687789958815e-28
6745.280217730937,4.629366482967533e-28
6746.831960580721,5.1977957295291765e-28
6748.387765129504,4.327820794851613e-28
6749.940222866484,5.360274600896477e-28
6751.496744173685,5.1315561904422095e-28
6753.049917127209,4.24644406590018e-28
6754.607155523038,3.6374023336841347e-28
6756.161044022604,4.567319624232402e-28
6757.7152899921775,4.214269128616419e-28
6759.273604212686,5.001095917807467e-28
6760.828566222641,4.627621726798009e-28
6762.387598357772,4.312558128811206e-28
6763.943276737988,5.450240466830462e-28
6765.503027118484,5.7698716839954925e-28
6767.059422198991,4.548664506516327e-28
6768.616175326142,5.0497254456131695e-28
6770.177003266733,4.448326600260827e-28
6771.734473589311,5.581305842141624e-28
6773.296020602594,6.367216512821229e-28
6774.854208451011,5.425379225088776e-28
6776.416474868262,5.954469259533427e-28
6777.975380573083,5.863846210572222e-28
6779.534644902113,5.752553864510851e-28
6781.097990617673,5.15934769850395e-28
6782.657973299039,4.25609858346932e-28
6784.222039247229,3.679676094021228e-28
6785.782740611877,3.778005282414189e-28
6787.347527124508,4.440018922634333e-28
6788.908947503534,3.5352742301648202e-28
6790.470727085269,3.094119261589574e-28
6792.036594637226,3.9942316932923933e-28
6793.599093730072,4.0336568702823546e-28
6795.165682676467,4.749153330401496e-28
6796.728901611906,4.511819172400558e-28
6798.296212285087,5.553343405597478e-28
6799.860151394747,4.131972501029004e-28
6801.428184127211,4.795699805678831e-28
6802.992843742878,4.418402549944183e-28
6804.557863306433,3.2590173056819754e-28
6806.126979320889,5.045559923046982e-28
6807.692719888216,3.889748273193952e-28
6809.262558793676,4.958460979039319e-28
6810.829020696939,5.619056724681374e-28
6812.399582826439,6.09670731088575e-28
6813.966766397958,5.4474049081706665e-28
6815.534310497998,5.506297422420554e-28
6817.105957656934,5.814650926439162e-28
6818.674223923798,4.762053939412967e-28
6820.246595139835,4.629826397689099e-28
6821.815583906225,5.858060177101883e-28
6823.388679512936,6.384571077785162e-28
6824.958391111706,5.909126288649708e-28
6826.528463820568,5.749999239204581e-28
6828.102646206978,3.427404772869064e-28
6829.673442247591,3.3562212642025866e-28
6831.24834985908,4.7626595290751585e-28
6832.819869564685,6.410820657205665e-28
6834.395502735364,6.9130403801123875e-28
6835.967746439353,5.179537835241181e-28
6837.540351835939,5.121056546368434e-28
6839.1170735394035,5.2232747565537675e-28
6840.690403434551,5.405443932884567e-28
6842.267851532956,5.95200522311489e-28
6843.841906260441,5.37537992659495e-28
6845.420081088438,6.9360126695007545e-28
6846.994860982189,6.112021141601464e-28
6848.570003151984,5.791933634112692e-28
6850.149268268682,4.446275340844205e-28
6851.725136105728,5.688930590577679e-28
6853.305128789117,4.9675193159204455e-28
6854.881722627729,5.435717087795745e-28
6856.462443212998,5.179515509954886e-28
6858.039763387643,5.309813067999053e-28
6859.617446422722,4.408319652914726e-28
6861.199259055439,3.9123943810070034e-28
6862.777668928345,5.180639647629017e-28
6864.360210301391,1.832865979821128e-28
6865.939347346976,1.3533285368366372e-28
6867.522617796083,9.50408779903248e-28
6869.102482349357,6.340231655729535e-28
6870.682710348396,6.321485043238644e-28
6872.267074606534,5.11890389711017e-28
6873.848030615863,4.836706437064345e-28
6875.4331247898635,6.8063479506649235e-28
6877.0148091448755,6.315349877848678e-28
6878.600633571011,5.4599180802045215e-28
6880.183046607256,5.057150497067522e-28
6881.765823675541,4.323870986991982e-28
6883.352743675134,5.136543428905759e-28
6884.936249928062,5.672865943097842e-28
6886.523901020947,6.270401364499566e-28
6888.108136794457,4.302504986012188e-28
6889.6965193174465,3.7514091130396676e-28
6891.281484947626,6.137986623197314e-28
6892.866815197066,6.216872168369632e-28
6894.456295060785,5.374751332149959e-28
6896.042355671119,4.690678758619455e-28
6897.632567807459,5.65847365256257e-28
6899.2193591151645,4.619285248165032e-28
6900.810303861481,4.930258405940444e-28
6902.39782620319,5.0987219444544375e-28
6903.985713752326,5.200194097687942e-28
6905.577757609495,7.232060455676974e-28
6907.1663766976735,4.819618664068557e-28
6908.759154008692,4.5213387061109335e-28
6910.348504972931,4.747887221449562e-28
6911.942016075703,5.96312338566335e-28
6913.532099253177,4.0366832886676647e-28
6915.122548227197,5.357298430168921e-28
6916.717160213799,4.713530574582013e-28
6918.308341906907,4.851690720054445e-28
6919.903688530495,5.405029532027391e-28
6921.495603280255,4.977372971384294e-28
6923.091684879276,4.538325721397961e-28
6924.684333023406,4.444806756222849e-28
6926.281149936463,5.453685413419966e-28
6927.8745318128385,6.895389695348469e-28
6929.4682802446205,5.5085774711820265e-28
6931.066200325341,4.375228756552064e-28
6932.66068299627,4.627910983280655e-28
6934.259339238014,5.885744779440781e-28
6935.854556486353,6.497635274276414e-28
6937.45394922827,5.087890167907807e-28
6939.04990139244,3.881001713436746e-28
6940.646220703308,3.0089777399412147e-28
6942.24671839241,6.665927804758437e-28
6943.843773126828,6.382603610451836e-28
6945.445008164456,5.076413500858882e-28
6947.042798661233,4.958949205044394e-28
6948.644771387084,4.797170395766585e-28
6950.243297985186,3.609614559258899e-28
6951.8421923222295,4.845776487900165e-28
6953.4452717776585,5.3313768412939915e-28
6955.044902724566,5.615952117887146e-28
6956.648720717941,5.956241627736222e-28
6958.249088614067,5.154896601918235e-28
6959.85364548563,5.777103561929987e-28
6961.454750670488,5.077153791274051e-28
6963.056224187489,4.567674557289344e-28
6964.661889573898,4.459789467707057e-28
6966.26410088899,5.206722967371599e-28
6967.870506004681,4.5937648719295e-28
6969.473455457766,4.8423562533600745e-28
6971.080600643533,6.1662230980744915e-28
6972.684288574671,6.870915887327993e-28
6974.28834543211,4.2561404779717e-28
6975.896600920871,4.42495997358053e-28
6977.501396766543,4.597062748367393e-28
6979.110393177845,4.9301610451224825e-28
6980.715928352203,2.9131899962984566e-28
6982.325666027389,5.780463838276975e-28
6983.931940871041,5.483280435010527e-28
6985.538585236109,5.998723274073003e-28
6987.149435005321,5.427624068351139e-28
6988.7568195506865,6.204241793603382e-28
6990.368411437624,6.057784430357942e-28
6991.976536504287,5.293062766420798e-28
6993.588870850843,6.771076614413368e-28
6995.197736779962,5.661999660259977e-28
6996.806972826575,4.913041408267838e-28
6998.420421061077,4.252785682227156e-28
7000.030398481973,5.535321777479724e-28
7001.644590031312,5.410212502805872e-28
7003.255309168043,4.456142936925684e-28
7004.870244374663,3.868885054036794e-28
7006.481705568936,3.9358303651786716e-28
7008.09353747774,6.756244579272249e-28
7009.709588369123,4.921061517502842e-28
7011.322162848122,4.596081221237728e-28
7012.938958253385,3.831409402413346e-28
7014.552275644683,5.61779142497873e-28
7016.169815906822,6.133308714588715e-28
7017.783876552678,3.8418097449669505e-28
7019.398308511062,5.551277689235289e-28
7021.016966257678,4.513862807970778e-28
7022.6321419841015,5.282747002951343e-28
7024.251545445572,5.084362470924112e-28
7025.867465282688,5.297791499135714e-28
7027.487614802566,4.830288462284084e-28
7029.104279093184,5.469776142527381e-28
7030.721315295297,4.51419117813812e-28
7032.342584102268,4.863129611194391e-28
7033.9603652721935,5.241924709249438e-28
7035.582380996935,5.126167886886625e-28
7037.200907477878,5.631513646045682e-28
7038.823670464495,5.728173079012665e-28
7040.4429425998205,4.962811503442602e-28
7042.066453192577,4.956436366359451e-28
7043.686471325807,5.4601750013933245e-28
7045.306862142081,4.549142792934036e-28
7046.93149434394,4.971565591100813e-28
7048.552631673494,4.624677383923528e-28
7050.17801234264,3.8829004637174144e-28
7051.799896529393,5.524378518943455e-28
7053.426026010641,5.128575347721935e-28
7055.04865739867,3.7954441289298596e-28
7056.671662070918,3.4520836949646643e-28
7058.298914970541,4.32744520410481e-28
7059.922667360272,5.579421743931734e-28
7061.550669934533,4.236857906360372e-28
7063.17517038622,4.293682684007791e-28
7064.803922980496,5.158821245892642e-28
7066.429171838771,5.078023521525545e-28
7068.05479458341,4.105764488430279e-28
7069.684672408249,4.501557147669896e-28
7071.311044076516,5.730654957828784e-28
7072.941672785296,4.045480382842761e-28
7074.568793722218,6.218559987418964e-28
7076.200173660872,4.228315498787065e-28
7077.828044211639,4.152599052480864e-28
7079.456289251887,5.139411295486923e-28
7081.088796236215,6.079138343165953e-28
7082.717791408181,4.999293232337882e-28
7084.351050487703,3.4530563237669135e-28
7085.9807961369725,6.073300749201353e-28
7087.614807658178,4.759341678632564e-28
7089.245304130496,4.24542307448916e-28
7090.876175696384,4.86668291238531e-28
7092.511316081303,5.387038540820433e-28
7094.14293898895,4.763461436498082e-28
7095.778832682269,5.455819578000976e-28
7097.411207277815,3.9602732907365496e-28
7099.047854626583,3.4180590707906284e-28
7100.6809812563315,6.366429037841792e-28
7102.314483584715,4.377537687085077e-28
7103.95226161817,4.889081360298954e-28
7105.5865165003015,4.329747660006656e-28
7107.225049057321,5.030450735165331e-28
7108.8600568399015,5.0352508553339725e-28
7110.4993442680925,5.050793159734619e-28
7112.135105297984,6.424988403817788e-28
7113.771242632551,5.514192364103314e-28
7115.411662569339,4.285351754766748e-28
7117.0485536716,4.455710419766031e-28
7118.689729349075,1.831935989718299e-28
7120.32737456629,3.8907436472775376e-28
7121.969306332622,3.3057535436016397e-28
7123.6077060122125,3.2031716805947555e-28
7125.2464826034975,4.3907880308245315e-28
7126.889548705278,4.0180606081419286e-28
7128.52908028016,4.997053174619152e-28
7130.172903341715,3.7696294572331344e-28
7131.813190248017,4.5314831122401845e-28
7133.457770618077,4.29772071505401e-28
7135.098813203779,4.523206280195007e-28
7136.740233309172,4.060142920355937e-28
7138.38594984448,4.372874245935212e-28
7140.028126151336,5.081604523917963e-28
7141.674600867472,5.101985115873285e-28
7143.317533724175,4.403167351088171e-28
7144.964766970431,5.727107156284538e-28
7146.608456725523,4.814534047844041e-28
7148.252524609282,3.837536355122942e-28
7149.900895853537,3.972765025477143e-28
7151.545721158591,3.6397414064264167e-28
7153.1948518066965,4.892576617068807e-28
7154.840434881989,5.5532904230827236e-28
7156.490325283802,3.8068826951384524e-28
7158.136666478437,4.663752746550631e-28
7159.7833864117,4.880720705159684e-28
7161.434416647219,4.246645214835263e-28
7163.081895223575,4.6885454990850575e-28
7164.733686087941,4.620107653116799e-28
7166.381923656896,5.309944432681132e-28
7168.03447550053,4.643080796098881e-28
7169.683472411752,5.403665965595334e-28
7171.336785585237,6.0762921771865455e-28
7172.986542188553,5.6639404579696325e-28
7174.636678316208,4.314590048755394e-28
7176.291133688035,4.877961985347445e-28
7177.942030032623,4.9282223442691205e-28
7179.597247611255,3.4596871734049526e-28
7181.248904523005,4.666809444739609e-28
7182.904884659591,5.111036772930203e-28
7184.557302488897,5.531142366079905e-28
7186.210100454755,5.571404086024782e-28
7187.867224632165,4.729680851291062e-28
7189.52078404126,4.545203650237577e-28
7191.178671654994,4.217230419443978e-28
7192.832992858126,5.67268230903076e-28
7194.491644259897,5.828943748077382e-28
7196.146727608023,4.188722568373503e-28
7197.802191705898,3.9113831327527125e-28
7199.461988993948,4.085966667363595e-28
7201.118215763348,4.649976376574555e-28
7202.7787777192225,4.764843440080909e-28
7204.43576751151,4.764482523393741e-28
7206.09709448749,4.789628520288638e-28
7207.754847654189,4.62701262083838e-28
7209.412982184826,4.5975869293513325e-28
7211.075456895516,4.548493303713157e-28
7212.734355327946,5.201921826554172e-28
7214.397595939947,4.936917064211544e-28
7216.057258626098,4.856590559582674e-28
7217.7212654922605,4.8596265346969985e-28
7219.381692784224,4.966875840955043e-28
7221.042502055304,3.907047004115572e-28
7222.707658507591,4.0300118911593406e-28
7224.369232912714,4.2542385416265e-28
7226.03515650179,3.8191523280130887e-28
7227.6974963934545,4.547196920445674e-28
7229.364187472737,4.9627941975946e-28
7231.027293203601,4.42116238092578e-28
7232.690781529754,2.8577444662784737e-28
7234.358624049561,4.917205414139301e-28
7236.022878743996,6.299218482294602e-28
7237.691489638061,3.7247173345549557e-28
7239.356511053846,2.894653441939911e-28
7241.025890676158,1.0864659257027542e-28
7242.69167916652,1.8012904020959928e-29
7244.357850869334,6.991752066915225e-28
7246.028383789562,2.4041401941899165e-28
7247.69532309689,1.2223865845322028e-28
7249.3666256308425,7.0066793160117525e-28
7251.034332896319,3.5915990369892277e-28
7252.706405398557,3.977769571874907e-28
7254.37488097598,3.363954506498133e-28
7256.043740384017,3.721364820570829e-28
7257.716968044558,6.472211995370152e-28
7259.386596295333,5.633895118931414e-28
7261.060594811063,4.219082424136679e-28
7262.730992258782,3.756439511983835e-28
7264.405761984835,4.835283137969098e-28
7266.076928983866,4.841923913164153e-28
7267.74848043267,5.776711496455411e-28
7269.424407180413,6.730446611125828e-28
7271.096728712177,5.308500834658489e-28
7272.773427558579,4.750091444992202e-28
7274.446519528079,3.591140010471953e-28
7276.123990828844,3.674103155300247e-28
7277.7978535910215,7.389205852238248e-29
7279.472101423128,2.7940593088032447e-29
7281.150731611979,9.628414443663994e-28
7282.825750769268,2.7655663454444293e-28
7284.505154302251,1.8901355078933105e-28
7286.180945140071,2.6687114907761635e-28
7287.861122373466,7.97643881111168e-28
7289.537685247331,6.906093514083633e-28
7291.214633812281,3.03762468381721e-28
7292.8959718031665,4.964914902912809e-28
7294.573692937525,5.684119627874401e-28
7296.255805520026,4.780183127197851e-28
7297.934299579717,6.4320902575934855e-28
7299.617187110686,3.709048714235292e-28
7301.2964544517945,5.354973262489742e-28
7302.980117288253,5.804939401293587e-28
7304.660158267028,4.529975265540324e-28
7306.340585737024,3.74775676736086e-28
7308.025411739015,6.572707500695694e-28
7309.7066133811495,4.821517465029532e-28
7311.392215581681,3.672728722365929e-28
7313.074191752615,3.7111203122170484e-28
7314.760570509281,3.9946124129662685e-28
7316.44332156584,3.657284781853248e-28
7318.126459737067,-1.0966203091202308e-28
7319.814003535572,3.740687358690929e-28
7321.497917127757,8.976800477315744e-28
7323.18623837689,2.6541566308656204e-28
7324.870927747269,4.0120443123373314e-28
7326.5600268052,5.423678247306288e-28
7328.245492311174,5.082363556112293e-28
7329.9313455562715,5.105965264016322e-28
7331.621611535374,6.54901478970515e-28
7333.308241452262,7.987283092573258e-28
7334.9992861361,5.845831443696314e-28
7336.686693082591,4.654081185829782e-28
7338.378516829913,5.5769391611535495e-28
7340.066701163984,6.551202677217731e-28
7341.755273862644,-1.8085776391812558e-28
7343.4482664134985,-1.65598795561672e-28
7345.137617036799,7.574667226836466e-28
7346.83138954852,6.32654203978592e-28
7348.521518454852,4.9071483713426155e-28
7350.216071286766,4.2054178728752295e-28
7351.906978834684,4.359684084556873e-28
7353.598275373663,3.528141348610291e-28
7355.293998894508,5.315787395213954e-28
7356.986074613,5.982024602213035e-28
7358.682579352868,5.059159184230328e-28
7360.375434609841,2.8278894717142334e-28
7362.072720928639,7.693241875790157e-28
7363.766356083226,7.126332951396047e-28
7365.460380856354,5.940983338807687e-28
7367.158839752526,3.9611597247824237e-28
7368.853644962064,3.235851878075352e-28
7370.552886337444,4.9769710115244813e-29
7372.24847234294,4.103636209205474e-28
7373.948496558015,6.133664680521704e-28
7375.644863719179,5.340453332029355e-28
7377.34162112738,4.764693391405951e-28
7379.042819811316,3.394620211835282e-28
7380.74035891485,5.025704870862293e-28
7382.442341340214,4.804801067376002e-28
7384.140662499208,4.923499307889246e-28
7385.843429027068,4.9645386111723665e-28
7387.542532601815,4.055682560611267e-28
7389.2420270531065,4.247006931617974e-28
7390.945969944365,5.275284449652382e-28
7392.646247351945,3.0930659104845456e-28
7394.350975248886,6.1176813160051575e-28
7396.052035973461,8.967447366800134e-28
7397.757549237736,7.542322539330434e-28
7399.459393640182,6.633729853906424e-28
7401.161629549694,4.724074170290186e-28
7402.868321074963,5.561366169113124e-28
7404.571341203752,3.0442400615254963e-28
7406.278819000998,8.286207760050531e-28
7407.9826237103525,5.972019249075873e-28
7409.69088814181,5.721818390419228e-28
7411.395477793187,5.73597853872553e-28
7413.100459583174,4.278735231787534e-28
7414.80990417628,6.864774912377215e-28
7416.515671450568,5.78799549743287e-28
7418.225903583988,5.696594833804365e-28
7419.932456704451,3.8434763423455897e-28
7421.643476741004,4.080991803814329e-28
7423.350816069681,5.133166268161378e-28
7425.058548169526,5.811032221437659e-28
7426.770750271449,4.729747419702558e-28
7428.479269122664,5.817905288367468e-28
7430.192260035284,2.4508761459994454e-28
7431.901566000322,3.8637295663734853e-28
7433.615346087044,6.426476725595653e-28
7435.32543952853,4.891177027701102e-28
7437.040009152925,4.869345180983434e-28
7438.75089043365,3.7316048616598365e-28
7440.462165300365,3.6382945103606895e-28
7442.177919442377,5.428682547892868e-28
7443.889982692613,5.541410767203958e-28
7445.606527281744,5.312078446416746e-28
7447.319379278707,4.364954072301867e-28
7449.036714679118,4.1922333863308035e-28
7450.750355786184,6.135338196848903e-28
7452.464391114134,4.839907822985849e-28
7454.18291294291,5.623744817765476e-28
7455.897737926123,4.448821322351845e-28
7457.617051477092,3.516601320817603e-28
7459.332666479362,5.6312837915241675e-28
7461.0527721172675,3.598795866353667e-28
7462.769177502556,3.987882850532221e-28
7464.485977744648,4.834567503135178e-28
7466.20727172475,2.9418253975125145e-28
7467.924862895899,6.557961835229023e-28
7469.646949875322,4.777344554977852e-28
7471.365332339909,2.9889061735276815e-28
7473.088212683987,3.399408929813266e-28
7474.807386806562,3.904241209658978e-28
7476.526956422884,5.288659121943974e-28
7478.251027026075,3.9995168937132396e-28
7479.971388847304,2.3411853385178574e-28
7481.696253729005,4.471716477356203e-28
7483.417408120109,4.668585790940456e-28
7485.143067646243,6.06958213715911e-28
7486.86501497236,5.767294350688798e-28
7488.587358430195,4.921623560081428e-28
7490.314210135452,4.711913901106295e-28
7492.037347076103,4.7801824570302175e-28
7493.764994341122,5.551725471734257e-28
7495.488925130144,2.7122077043832044e-28
7497.217368321439,3.514872980224294e-28
7498.942093324558,3.6559637986620554e-28
7500.667215098399,3.8362142905900707e-28
7502.396852391923,4.642612488025125e-28
7504.122768928546,4.3157996660224805e-28
7505.853203065151,5.4855824155371995e-28
7507.579914730705,5.141325548857828e-28
7509.311146077497,4.207397304335279e-28
7511.038653238296,5.27264397624049e-28
7512.766557809848,4.7860167425181515e-28
7514.498985185078,2.7135103785447622e-28
7516.227685801447,4.987357850259342e-28
7517.960911305147,3.06925658731567e-28
7519.69040833307,4.993555174193048e-28
7521.424432332939,2.859767164292405e-28
7523.154726139323,3.1099110234934787e-28
7524.885417997523,-1.1264222436490685e-28
7526.6206399551465,2.5780087800058913e-28
7528.352129142266,6.442068605391566e-28
7530.088150515822,3.1688988654393485e-28
7531.820437399188,4.071606808681679e-28
7533.557258556969,4.184009806022391e-28
7535.290343504082,4.518352113164399e-28
7537.023827145108,4.195478110990346e-28
7538.761848193071,6.226387952717292e-28
7540.49613044919,4.573399720500006e-28
7542.234952202626,3.3855314268757235e-28
7543.9700334417585,4.871381441370659e-28
7545.709656269552,4.587462357651805e-28
7547.445536859788,3.0867305061719355e-28
7549.181816787072,4.329526696665787e-28
7550.922641440595,3.7555568656841453e-28
7552.659721271219,5.212561794188829e-28
7554.401347921834,4.531495385284255e-28
7556.139228024313,4.4878301998005795e-28
7557.881657041499,3.5303084323447215e-28
7559.620337784518,4.721006544003304e-28
7561.359418508755,4.750576950169952e-28
7563.103051290338,4.322592203986162e-28
7564.842933208241,3.73866091165078e-28
7566.587369280621,4.138251240846352e-28
7568.328052761299,3.2596925015694447e-28
7570.07329249455,2.7840288809821744e-28
7571.8147779072815,3.2285857486516177e-28
7573.56082167165,6.778071049669611e-29
7575.303109385886,2.0816657541489744e-28
7577.045797911122,6.470066491086024e-28
7578.79304793715,4.375968099233396e-28
7580.536539318162,4.695916072882064e-28
7582.284594301449,5.334622209242882e-28
7584.028888908114,5.800558967791227e-28
7585.777749219503,4.27116972096238e-28
7587.522847421867,3.6353820504745427e-28
7589.268347081778,6.890876228417689e-28
7591.01841560065,6.138427264058499e-28
7592.764719411428,4.192697438515707e-28
7594.515594186037,5.535290654904416e-28
7596.262702518152,4.017188891245177e-28
7598.014383919939,4.905206044356379e-28
7599.762297144034,2.5831425134522545e-28
7601.51061247327,6.727692357854264e-28
7603.263504031503,3.9497688265242544e-28
7605.012624808782,6.235779513794575e-28
7606.766323923323,3.999960361916975e-28
7608.516250519716,7.700996173485078e-29
7610.270757562608,3.432202472115159e-28
7612.021490349354,3.051808038057972e-28
7613.7726258898765,1.37015614175782e-28
7615.52834504132,4.576982946883078e-28
7617.280287329156,2.291118509677959e-28
7619.03681533958,5.2235332279800425e-28
7620.789564746397,6.223304733554681e-28
7622.546901988443,6.2061060570248455e-28
7624.300458886081,2.549759311414959e-28
7626.0544191871795,4.856324824587204e-28
7627.812970493032,3.361698482801346e-28
7629.5677388428085,3.6037229829314025e-28
7631.327100312413,6.3524100420889785e-28
7633.082677083137,5.457809312259887e-28
7634.842849089737,4.705427637720424e-28
7636.599234653847,5.900210676115894e-28
7638.356024272148,3.8842465772966242e-28
7640.117412300962,1.8327749335279954e-28
7641.875011271407,3.8341174682096943e-28
7643.637210770852,4.8376387513128025e-28
7645.39561946631,3.8009761510218307e-28
7647.158630810228,6.284514848687373e-28
7648.9178496037375,4.530877453917202e-28
7650.677473103219,4.968364403273476e-28
7652.441702430921,4.530419306418651e-28
7654.202136588115,3.230833044626059e-28
7655.96717869543,3.9188635605560404e-28
7657.7284238838065,4.4175006510980455e-28
7659.494279145185,5.571205338550645e-28
7661.256335738383,5.420480547552197e-28
7663.018797690385,3.4348302125749497e-28
7664.785872900279,2.2991914347035905e-28
7666.549146817667,3.924026335239491e-28
7668.317036118272,1.6880206194934174e-28
7670.081122375118,5.269965850914702e-28
7671.849826141486,5.470805171174735e-28
7673.614725112034,3.2922808572514017e-28
7675.380030095271,3.372593605098554e-28
7677.149955778055,6.204936759767593e-28
7678.916074036461,5.649613997737166e-28
7680.686815123169,5.8586659673757525e-28
7682.453747031419,5.333084426221973e-28
7684.225303897706,5.00136569950468e-28
7685.9930498306485,5.015641515340179e-28
7687.76120243122,4.297513265376635e-28
7689.533983185,3.223130720777316e-28
7691.302950372636,3.3767200872434305e-28
7693.076547845669,4.952506363662868e-28
7694.846329995649,5.086183748475509e-28
7696.620744564198,3.00596922815033e-28
7698.391342051976,4.0005882271327593e-28
7700.16234686338,4.722085880514929e-28
7701.937987293676,5.138295829623817e-28
7703.709808006157,4.4066911423561115e-28
7705.486266473157,5.769348919855451e-28
7707.2589034626,3.9412690573899243e-28
7709.036180343174,5.679651708171859e-28
7710.809633985638,4.146600495530623e-28
7712.587729656829,4.412236625875269e-28
7714.362000328545,-2.4560702025601213e-28
7716.136679168897,3.1023332365142386e-29
7717.916003244942,-6.371718260452627e-29
7719.691499678995,-9.976787341086189e-29
7721.471643488797,7.603094362893048e-28
7723.247957893215,1.7073640907393703e-28
7725.028921814427,3.364183155006729e-28
7726.806054566049,1.6038879250762549e-28
7728.583596144726,3.724211166588406e-28
7730.365790452334,2.9497383792548563e-28
7732.144150943574,4.703723463274343e-28
7733.927166307254,4.432771352712867e-28
7735.706346088328,4.660333395146881e-28
7737.490182886342,3.863241467104587e-28
7739.270182334698,4.748636177587269e-28
7741.050591269588,1.5982920589967197e-28
7742.835660438736,3.63113707329848e-28
7744.616889607179,2.8300981665528496e-28
7746.402781156848,2.788931599033913e-28
7748.184830936723,3.2006359287172623e-28
7749.971545245782,3.3201961626944314e-28
7751.7544160151465,-7.105790154421236e-28
7753.5376969315885,-7.170384872197603e-28
7755.325645599723,5.687385406369519e-28
7757.109748072839,4.827254188059564e-28
7758.898520448077,3.2700076058238984e-28
7760.683444856355,4.4306197277470275e-28
7762.47304131818,2.3366770406600273e-28
7764.258788040286,3.465675918000709e-28
7766.04494557108,3.8915513736401313e-28
7767.835778383127,5.863536282117063e-28
7769.622758795848,6.582449985998278e-28
7771.414416643724,3.644547978735723e-28
7773.202220317474,5.254422902239806e-28
7774.994703581269,9.702062630205508e-29
7776.783330895325,2.8247421688541727e-28
7778.572369680744,5.282801192942295e-28
7780.366091289122,3.374972338002098e-28
7782.15595428386,2.478801066481145e-28
7783.950502258934,5.1927671459881265e-28
7785.741189842705,9.468207625284875e-28
7787.536564565179,4.511389748037042e-28
7789.328077117872,3.367250790258715e-28
7791.120001805673,4.2880419819313845e-28
7792.916616870307,4.646892019175979e-28
7794.709367096962,1.5381943635555814e-28
7796.506809861304,-3.4131224493457166e-28
7798.3003860071385,4.594327169028397e-28
7800.0986568525095,4.0325923992743896e-28
7801.893059298025,2.815530865463184e-28
7803.687874543464,4.1608633834011805e-28
7805.487387731792,4.787618498712747e-28
7807.283029847765,5.266360866718367e-28
7809.083372070966,3.095585218205841e-28
7810.87984143841,-1.5882976348006744e-28
7812.68101307842,7.013503777408838e-28
7814.47831007845,3.646466328882419e-28
7816.276020544292,4.384033036708334e-28
7818.078436531286,5.020836253959112e-28
7819.876975201488,4.282762018545679e-28
7821.680221560672,2.0303708724438827e-28
7823.479588816787,-1.5721835209896963e-28
7825.283665930714,2.7191036268184387e-28
7827.083862154471,4.39333949595965e-28
7828.884472511003,3.949578128068766e-28
7830.689795979172,4.798154864496914e-28
7832.491235876042,5.412567623468486e-28
7834.297391055878,3.672032016879095e-28
7836.099660875254,4.674327206962715e-28
7837.906648149925,4.6095400085301235e-28
7839.709748274153,4.473922978358531e-28
7841.513263199194,5.388774968310865e-28
7843.321498838604,-1.1525509522229426e-28
7845.125844642117,7.846270496615444e-28
7846.934913334829,3.8001578497799775e-28
7848.740090399598,3.452787174297081e-28
7850.549992529398,3.7931030084662327e-28
7852.356001238385,4.736831353762782e-28
7854.166737189239,-7.3697676969465095e-28
7855.9735779255825,-7.602629463005717e-28
7857.780834323262,7.1076719634223465e-28
7859.5928212286435,2.5550712672577022e-30
7861.400910228489,-1.409478161841669e-28
7863.21373191538,1.4182501743529503e-28
7865.02265390097,5.1404163650853e-28
7866.836310753952,4.215977043591173e-28
7868.646066109044,4.146389309797254e-28
7870.456237795976,4.088860464640959e-28
7872.271147621404,5.396932352414199e-29
7874.082153253575,3.303877952727466e-28
7875.897899207099,5.404482905123517e-28
7877.709739168706,5.099232988428407e-28
7879.526321635529,3.6891862362557138e-28
7881.338996310948,3.424452790662659e-28
7883.1520879897935,2.724690507843013e-28
7884.969925450235,2.5080001415303798e-28
7886.783852419557,5.936252941229322e-28
7888.602527356855,5.00918539830945e-28
7890.417290001472,-1.2768631298828446e-28
7892.236802801451,-1.1620213101442174e-28
7894.052401506358,9.551939360263654e-28
7895.868417887362,4.100189989040584e-28
7897.689187705391,4.912041938764793e-28
7899.506040724281,5.576518267315438e-28
7901.327649370102,4.279851049420575e-28
7903.145339412316,6.141104825570309e-28
7904.967787272378,3.941903824791261e-28
7906.786314723532,4.087615401093846e-28
7908.605260524537,3.5144670833418937e-28
7910.428967430348,4.443430403603767e-28
7912.248751218821,5.450442100388911e-28
7914.073298305539,2.6560283087015135e-28
7915.893920467541,-4.264885518140287e-28
7917.719308122237,4.29994576864911e-28
7919.540769044005,7.506417475163344e-28
7921.362648990465,-2.8071357381886667e-29
7923.1892977218795,-2.937744220899645e-28
7925.012017007567,6.537526780162968e-28
7926.839507275186,6.144903014333944e-28
7928.663066286785,3.651432053783144e-28
7930.491398478304,4.549727665294141e-28
7932.315797602674,2.000223831130023e-28
7934.140616427666,4.213546661464484e-28
7935.9702117301495,7.782246368922323e-28
7937.795871248309,2.948704305779364e-28
7939.626309444481,5.776458397057785e-28
7941.452810043115,4.650844611681694e-28
7943.284091521296,4.0221259613397945e-28
7945.11143358789,4.72777941812037e-28
7946.9391960321245,2.4359522738854934e-28
7948.771742658798,3.849795310889609e-28
7950.600347152324,3.9866618248802196e-28
7952.4337380323595,4.961134106629501e-28
7954.263184963109,3.728998844692332e-28
7956.097420485453,3.680967096493071e-28
7957.927710241536,2.946201743316024e-28
7959.758421053372,3.9695752614057136e-28
7961.593923765023,4.563371733425009e-28
7963.425477984461,4.724916095220504e-28
7965.261826311341,1.169065191477708e-28
7967.094224326941,-2.5519544339828645e-28
7968.931418658623,8.254795553568587e-28
7970.76466085912,1.4341002607519012e-28
7972.598324794577,5.278315475763186e-28
7974.436788359671,6.012656800156811e-28
7976.271297063233,2.481478127011585e-28
7978.110607607619,3.0737958325017733e-28
7979.945961468472,1.8616925764510149e-28
7981.786119382355,8.355319069708038e-29
7983.6223187898595,4.45040636196845e-28
7985.458940612626,3.2851180962569837e-28
7987.3003698073235,3.10005873516947e-28
7989.137837760893,5.520591387996127e-28
7990.980115301147,3.792616146943331e-28
7992.818429775331,4.613168684418631e-28
7994.661556051975,3.290867567828198e-28
7996.500717436766,-4.099460375208153e-28
7998.344692840811,1.0633833867127694e-27
8000.18470152638,5.082568728748565e-28
8002.02513350353,4.107883340032011e-28
8003.8703828257185,4.78624368862466e-28
8005.711662689007,3.254697728425454e-28
8007.557762116685,2.4629130993961416e-28
8009.399890256734,1.7878878373933164e-28
8011.246840181541,3.306440432322931e-28
8013.089816989152,2.864837418351055e-28
8014.933217771153,3.0256154618600418e-28
8016.781443669065,1.5677435052382128e-29
8018.625693704934,8.25933413571179e-28
8020.474771079641,2.3791544496656813e-28
8022.319870760626,3.8065103805485405e-28
8024.169800004403,3.3940497449736343e-28
8026.015749721937,5.892073135255364e-28
8027.862124097778,-2.3053900586287776e-29
8029.713331372934,9.967155055309792e-28
8031.560556372574,3.522586903940329e-28
8033.4126164980435,3.635556027300198e-28
8035.260692513366,5.5811036865163755e-28
8037.1136058820575,5.52300654461987e-28
8038.9625333051235,4.428267030571337e-28
8040.811886071513,1.916634461755179e-28
8042.666079533179,3.6406063887165072e-28
8044.5162842955115,4.923487305968053e-28
8046.371331983226,4.379664250755188e-28
8048.222389134015,4.660979449019446e-28
8050.078291441319,4.113268957775827e-28
8051.930201373261,2.1253177609028766e-28
8053.782537334649,3.000202862696807e-28
8055.639721799848,3.05973323766285e-28
8057.492911131535,5.977583587075724e-28
8059.350951200737,5.686664865759878e-28
8061.20499429587,3.8933201636188025e-28
8063.063890363252,2.811325527745941e-28
8064.91878761516,1.8047924627198933e-28
8066.774111583743,2.431781601677585e-28
8068.634291877271,3.212415247218139e-28
8070.490470592727,3.3055968930968835e-28
8072.351507870434,4.268908176063409e-28
8074.208541726544,4.746829142034504e-28
8076.070436383243,4.6851651214743305e-28
8077.928325773971,3.7131658470141325e-28
8079.786642569711,3.13197341965508e-28
8081.649823524143,5.844950506009364e-28
8083.508996445551,2.7131613504840873e-28
8085.373035766566,2.8611253310241696e-28
8087.233065208057,3.932856577379923e-28
8089.097963291104,4.067354164607374e-28
8090.958849647277,4.8568671571506e-28
8092.8201640979105,3.382181314718174e-28
8094.686350553621,2.2539386678016744e-28
8096.54852251094,7.293798019333089e-29
8098.415568717865,2.913947209583249e-28
8100.278598576922,1.9977077621919765e-28
8102.146504931151,3.229972757372485e-28
8104.01039308718,4.969053730985146e-28
8105.874710028231,1.4497003396268308e-28
8107.7439068334,5.622588404338462e-28
8109.609082664381,3.2910409422794297e-28
8111.479140607633,4.326655259618746e-28
8113.345175724235,4.782715202004281e-28
8115.216095202294,2.461276454464412e-28
8117.08299000039,4.172959814266008e-28
8118.950314275181,3.31008583299321e-28
8120.82252628581,3.5311616563620227e-28
8122.690710836009,3.1958808610334113e-28
8124.563785373824,3.026492329838248e-28
8126.432830595761,3.6553376871262597e-28
8128.306768058127,2.129794662411271e-28
8130.17667434831,2.6746284253482124e-28
8132.051475132777,4.368183054723305e-28
8133.922242887902,3.7360222868265158e-28
8135.793441010691,4.87173349292052e-28
8137.669537009145,4.279729466671551e-28
8139.541597192021,2.8561157224078225e-28
8141.418557507012,5.319403238385362e-28
8143.291480147128,2.645386386117674e-28
8145.169305176846,3.461807959703028e-28
8147.043090671534,6.90369577534477e-28
8148.917307228112,2.4938848984251556e-28
8150.79642956113,4.423635687612269e-28
8152.671509568388,2.292473296869621e-28
8154.551497612173,5.886413243292985e-28
8156.427441467901,4.41138833912211e-28
8158.3082956212875,3.643432557539771e-28
8160.18510372346,4.799785262855076e-28
8162.062343582871,1.7376142364525083e-28
8163.944497132239,5.097146382093137e-28
8165.822601835163,2.6519246144522985e-28
8167.70562249178,3.188425077694482e-28
8169.5845924366495,5.431105731655991e-28
8171.4684805999905,4.401694627357334e-28
8173.348316185423,3.725362168829231e-28
8175.228584224562,4.543834656594618e-28
8177.1137738799425,5.4523397189477355e-28
8178.994908157676,6.779230918355675e-28
8180.880966319038,2.2166156809239094e-28
8182.76296723444,5.236285146532083e-28
8184.649894301903,3.5825457846400837e-28
8186.532762254235,5.56012860471575e-28
8188.416063357866,1.2151524785862421e-28
8190.304294016809,3.9476631942818016e-28
8192.188462756365,1.6611163803118367e-28
8194.077563322277,4.214030110440046e-28
8195.962600097479,1.9334934732937911e-28
8197.852570971127,3.582721003151544e-28
8199.738476181876,5.654865186962256e-28
8201.624815242641,3.4039170653988947e-28
8203.516091810596,3.178465864835145e-28
8205.403299906871,7.489785589748818e-29
8207.295447785045,5.786640927344185e-28
8209.183525317196,2.478692166393273e-28
8211.076544906999,5.574742605132882e-28
8212.965492275574,5.03586350662179e-28
8214.85487419401,4.217978050928205e-28
8216.749201584338,7.675675164762107e-28
8218.639453940128,3.7779426441114883e-28
8220.534654046187,1.8227132761567695e-28
8222.42577724034,3.968295820149678e-28
8224.321850464188,4.501192107439613e-28
8226.213844897902,3.3727873524090565e-28
8228.106274582447,1.9151134039192719e-28
8230.003657716437,4.819055985237238e-28
8231.896959242442,3.1956684773553115e-28
8233.795216499942,2.612579559416809e-28
8235.689390269063,2.3417441696334428e-28
8237.58852205278,4.313987515150203e-28
8239.483568466858,4.964420875030551e-28
8241.379050833872,2.3360499574997156e-28
8243.27949464075,2.8352141795074363e-28
8245.175850255593,4.117419863219276e-28
8247.077169596034,1.6711922529421266e-28
8248.974398861008,1.116377707373602e-28
8250.876594138366,6.954744386599338e-30
8252.774697455965,6.329081735306344e-28
8254.673237429737,3.973286915692947e-29
8256.576746846682,2.6489853063161373e-28
8258.47616147692,3.597184166751816e-28
8260.380547839752,2.977473820948687e-28
8262.28083752941,1.1962498465656274e-28
8264.186101242136,3.6563449794106395e-28
8266.087266394352,5.202105522904025e-28
8267.988868907114,1.8764594378708056e-28
8269.895448879268,3.4067907962466182e-28
8271.797927459405,2.537386523861956e-28
8273.705385792051,3.733475513423728e-28
8275.608740843169,4.569027064829427e-28
8277.517077940962,1.9057044890120996e-28
8279.42130986685,4.776663281349725e-28
8281.33052613464,5.9684362150065256e-30
8283.235635339272,2.938416935443226e-28
8285.141182811773,6.529113168359737e-29
8287.051718069632,6.81320170045336e-28
8288.958143426951,3.2274181855991213e-28
8290.869558867496,-5.919468362026515e-28
8292.776862514072,3.691000292215799e-28
8294.689158542806,7.279871316268199e-28
8296.597340883269,5.582969292154998e-28
8298.505962198573,1.9943651854767223e-28
8300.419579345038,-3.052019394626546e-29
8302.329079961277,5.33132466942844e-28
8304.243578710255,4.05926513932856e-28
8306.153959032523,2.977620484557715e-28
8308.069339790167,5.519976940335349e-28
8309.980600223742,6.046494644758744e-28
8311.892300340269,3.046622606741843e-28
8313.809004346745,-2.3927209892801333e-29
8315.72158518261,2.9210820580499126e-28
8317.639172213712,4.917967829052463e-28
8319.55263417466,1.9746157098583423e-28
8321.471104637201,2.991967402101525e-28
8323.385448129167,2.4326038995011033e-28
8325.300232013338,3.586955667327388e-28
8327.220027859246,4.170800593933964e-28
8329.135693883445,2.386292320628132e-28
8331.056374178388,5.72345729568121e-28
8332.972922749015,3.139924850601574e-28
8334.894487900461,3.985903457815358e-28
8336.811919424106,5.21992631838948e-28
8338.729792050355,2.645641100092908e-29
8340.652684723145,4.649819482266625e-28
8342.571440912403,-2.688124185245041e-29
8344.495219460936,6.691812650134333e-28
8346.414859620261,-6.382176977796615e-28
8348.33952445266,-7.425597540489694e-28
8350.260048989296,1.162609974460543e-27
8352.181015340077,2.744789858127454e-28
8354.10700983525,2.2498867899723657e-28
8356.028861174318,-5.392371925916111e-28
8357.955742974242,4.8576801930427905e-28
8359.87847970931,4.208939187443233e-28
8361.806249222765,4.5471278375750845e-28
8363.729871761738,1.218742063266423e-28
8365.653936827548,1.1725601043379556e-28
8367.583038148658,-2.058077921499852e-28
8369.50798963033,7.061483865487177e-28
8371.437979687506,2.4865332623033626e-28
8373.363817993413,4.2959632487683635e-28
8375.294697196092,5.4628159108608485e-28
8377.221422734794,3.2638253232096993e-28
8379.148591514175,3.0472879667477204e-28
8381.08080467285,4.191865892312501e-28
8383.008861297974,4.308406140856606e-28
8384.941964626338,-2.8688550286912896e-28
8386.870909506235,6.08876214665949e-28
8388.804903414384,2.324150646157387e-28
8390.734736958273,3.895659757024378e-28
8392.665014457833,1.9947016276277825e-28
8394.600344473785,5.073001398059542e-28
8396.531511251274,6.039313019854316e-28
8398.467732872849,9.302633720656214e-29
8400.399789337956,6.661192684751729e-28
8402.336902975914,-4.947093148982925e-28
8404.26984953852,8.589320979931759e-28
8406.20324077294,3.2151866211500674e-29
8408.141692673982,4.321171507905463e-28
8410.075974620828,2.3980978386864718e-28
8412.01531956574,3.118050443693454e-28
8413.950492635364,4.831576611356855e-28
8415.890731035573,4.600921330424711e-28
8417.826795638512,-1.0684213635314873e-27
8419.763305630568,4.378456801316144e-28
8421.704884452614,3.482025664305839e-28
8423.642286593906,3.373029288043485e-28
8425.584759900397,3.3458887391098317e-28
8427.523054601936,-5.219406648841944e-29
8429.466422804959,9.295268368420735e-28
8431.405610477948,-2.8013321059995607e-30
8433.34987398978,-2.1053244763400973e-27
8435.289955045611,-1.501372480751113e-28
8437.23048241454,3.6654675912241544e-28
8439.176089128974,4.440072261292696e-28
8441.117510497941,5.92511468231122e-28
8443.064013552468,3.736001587156532e-28
8445.00632933334,4.0371617077114124e-28
8446.953729140901,4.192828319254909e-28
8448.896939745731,4.203845117868298e-28
8450.840597383609,1.8539881537123068e-28
8452.789342560496,4.052934412482137e-28
8454.733895640526,-1.0119284569646293e-27
8456.683538603393,-4.5661948742603554e-29
8458.628987538104,6.280980683850991e-28
8460.57952870056,4.106921224581875e-28
8462.525873902672,3.573522341839947e-28
8464.472666858941,1.0266846206006583e-27
8466.424555560943,9.964606420044778e-28
8468.372245403803,-8.408840548163864e-29
8470.325033340003,1.0271008045595933e-28
8472.273620482652,-3.1008605619211514e-29
8474.22730806733,4.2766631710486755e-28
8476.17679292315,2.458275103319416e-28
8478.126726255401,3.000493227140844e-28
8480.08176355334,4.364270671531466e-28
8482.032595218952,2.9872491295677404e-28
8483.98853320165,5.987942330406556e-28
8485.940263614486,3.0892553274724555e-28
8487.897102696883,3.6727072580546856e-28
8489.849732270995,3.985575467245329e-28
8491.802811044974,4.096852570055858e-28
8493.761002017862,7.021688011185702e-28
8495.714980574307,-2.9492736766741613e-28
8497.674073684846,4.965482716470568e-28
8499.628952438285,1.3726269292828194e-29
8501.588948102093,6.093978339045506e-28
8503.544727467246,5.418527529357674e-28
8505.500956756874,7.341644541393357e-28
8507.462306491907,3.0291627474458455e-28
8509.41943701544,2.6149617438257007e-28
8511.381690343369,2.440183925328865e-28
8513.339722516006,4.370670426939921e-28
8515.30287985311,2.496738879879996e-28
8517.261814090241,3.119668338838424e-28
8519.22119897762,6.536174258957708e-28
8521.185712570208,1.8368382337053099e-28
8523.146000145274,3.1406354580393554e-28
8525.111418788343,4.449359886087688e-28
8527.072609466966,2.837110366439256e-28
8529.03893357747,6.880448530265159e-28
8531.00102777571,7.124840565685832e-28
8532.96357335114,3.9552007087600315e-28
8534.931255904907,6.066899645572921e-28
8536.894705624154,4.294737530177606e-28
8538.863294688339,4.837384610173583e-28
8540.827648967941,5.807200463159549e-28
8542.797144960176,6.948315280669236e-29
8544.762404216863,2.171994668992687e-28
8546.72811557886,3.803179202813213e-28
8548.698972205662,6.4313507723634795e-28
8550.665589169952,-3.3092020915304806e-28
8552.637353769469,1.0712159228969751e-27
8554.604876753261,2.492495076830227e-28
8556.577549743793,6.2323171612700325e-28
8558.545979164492,4.0205816201852923e-28
8560.514861419791,3.9029645153356524e-28
8562.488897239735,2.9967683495962517e-28
8564.458686558157,2.4324024693941082e-28
8566.433631815467,4.145529066550484e-28
8568.404328614894,3.307404948243638e-28
8570.380183728546,1.4462934589350934e-28
8572.351788427055,7.883675800116483e-29
8574.323846690633,3.85853692487538e-28
8576.30106683208,2.4124813042923657e-28
8578.274033621965,4.510143390523512e-28
8580.252164667796,4.77193385079261e-28
8582.226040402546,6.151222943758955e-28
8584.20508277241,2.665340539506155e-28
8586.179867870775,2.7319144389458645e-28
8588.159821984522,2.2645725654099667e-28
8590.135516865445,1.9590120798501553e-28
8592.11166625238,-1.1561298468635163e-28
8594.092988225731,-3.6125262087190224e-29
8596.070048023752,4.350424210616429e-28
8598.052282791197,4.367778534526487e-28
8600.030253419729,7.613229186250687e-28
8602.013401401793,4.906454244761781e-28
8603.992283280455,5.532014399025656e-28
8605.971620398293,6.341312763049981e-28
8607.95613844646,5.3784864937894705e-28
8609.936387443971,6.783635382374792e-28
8611.921819758662,2.690637299793555e-28
8613.902981055946,3.7164027036165633e-28
8615.889328058362,3.99473853274202e-28
8617.871402075718,2.275982303322802e-28
8619.853932066595,1.28434732571492e-28
8621.841651345172,1.363649672686183e-28
8623.825094686677,3.1226799157410436e-28
8625.813729706582,-1.7422167586675446e-29
8627.798086819494,6.306052918351605e-28
8629.78763800261,5.463767181810301e-28
8631.772909307903,1.6412462703137037e-28
8633.758637322251,6.634603976828365e-28
8635.74956299515,-1.6906442235707356e-28
8637.736205833453,3.2834308185973596e-28
8639.728048724864,5.892383313558529e-28
8641.71560680858,8.775495235311557e-29
8643.708367341067,-1.4877456001582662e-28
8645.69684109185,-3.036707179297306e-28
8647.685772288409,2.7158297845609436e-28
8649.67990952787,5.010817658450991e-28
8651.669757024085,1.9173833252339603e-28
8653.664812961626,-4.6212185728794745e-28
8655.655577179641,7.742551793781591e-28
8657.651552238507,3.042802212924669e-28
8659.643233600653,2.4210363965808234e-28
8661.635373146479,1.6461650799570232e-28
8663.632727133088,3.481718489800146e-28
8665.625784456659,4.499501566570207e-28
8667.624058623302,4.721253139599152e-28
8669.618034147437,4.3691735379978685e-28
8671.617228918041,1.892175255209812e-28
8673.612123065755,9.132279430015691e-30
8675.607476136245,4.176483900729624e-28
8677.608052058944,6.069753900254361e-28
8679.604324387648,3.6906823423071213e-28
8681.605821974726,3.294281670942268e-28
8683.603013985145,2.774132380269509e-28
8685.605433661212,5.857466289351755e-28
8687.603545777045,5.996713613668677e-29
8689.602117555944,1.9131425677632901e-28
8691.605920612044,1.4023824694130082e-28
8693.605413132012,-5.472225073112959e-29
8695.610139339233,-1.770720626572726e-29
8697.610553024459,1.8814793238197902e-28
8699.61620280809,1.3969129739697955e-28
8701.617538082952,2.0147629829855168e-28
8703.619333762364,2.048556140842637e-28
8705.626369157562,1.47823292770639e-28
8707.629087063295,9.675176488421302e-30
8709.63704709875,4.038104443383464e-28
8711.640687655672,3.651546846564851e-28
8713.649572757362,4.6266497098299586e-29
8715.65413639054,4.7812913129642035e-28
8717.659161170945,3.4402459074983865e-28
8719.669434119336,2.6730121744138757e-28
8721.675382613708,4.929722506331204e-28
8723.686581693893,2.2542100706120665e-28
8725.693454327786,3.634921445077873e-28
8727.705579966434,5.477175775003455e-28
8729.713377165597,4.363041391106006e-28
8731.721636255868,2.93831793820135e-28
8733.735151979954,3.4569697666819525e-28
8735.744336274236,3.675702434988796e-28
8737.758779624062,2.75167547174993e-28
8739.768889548595,4.590643769642377e-28
8741.784260951517,2.0765399840687086e-28
8743.79529693274,1.4235429125299192e-28
8745.811596816311,3.9554574914863014e-28
8747.823559280858,2.047960893597256e-28
8749.835984594723,3.205592350098591e-28
8751.853677447529,2.52764748160223e-28
8753.867029884785,2.386980811065187e-28
8755.88565228773,1.373798517555699e-28
8757.899932275499,-3.945713583789913e-29
8759.919484656828,8.148492465565119e-28
8761.934692622432,-2.829833880176407e-28
8763.95036418398,-3.7492864014682198e-28
8765.971311781545,1.1762025848887503e-28
8767.987911962025,8.336488541459664e-29
8770.00979060919,-1.0787106100451917e-27
8772.027319836418,-1.9748745427782703e-27
8774.050129962117,4.226913155461272e-28
8776.068588664104,4.19481958808641e-28
8778.087511709862,-4.0494043953476654e-29
8780.111719302422,6.602961854571043e-28
8782.13157246507,1.5407196836145927e-28
8784.15671260911,4.620834949165704e-28
8786.177496317152,5.867303998101648e-28
8788.203569442296,2.95610338537559e-28
8790.225284124435,-2.9085572849492504e-31
8792.247463899379,2.843087419710564e-28
8794.27493674564,-3.1617637766354504e-28
8796.298048137849,5.575457683536225e-28
8798.326455039889,4.5788865645551224e-29
8800.350498478558,2.805431023077115e-28
8802.379839866695,4.583710699242185e-28
8804.404815781216,5.19170770918918e-28
8806.430257538785,-1.5079695692363077e-28
8808.461000905934,7.495987162173412e-28
8810.48737578356,3.12962276882898e-28
8812.519054713217,-6.638430475864299e-29
8814.546363140787,2.2127584873825403e-28
8816.578978063964,2.1891871957776905e-28
8818.607220471567,2.665572533644292e-28
8820.63592947367,2.2998123811339067e-28
8822.669948637393,7.221392793781726e-28
8824.699592264771,5.96546590592834e-28
8826.734548500159,1.5013568116007845e-27
8828.765127183395,-1.2407698586155977e-28
8830.801020922154,-2.8515184116954637e-27
8832.832535092028,-1.2788591898491528e-27
8834.864516609065,5.356841901328196e-28
8836.901816853555,1.0165247394900835e-27
8838.934734503515,-7.373858238138378e-28
8840.972973331262,-2.0338181205204037e-28
8843.006827545418,-3.157254612843159e-28
8845.046005388827,9.738156239001614e-28
8847.080796598655,4.90682345534955e-28
8849.116055909528,-2.017941737966864e-28
8851.156642527505,8.057857249025829e-28
8853.192839481379,-3.9638173945886047e-28
8855.234366196642,5.872312568343644e-29
8857.271501225485,3.4093047368502997e-28
8859.31396847114,4.0957980589071405e-28
8861.352042007125,8.939282363762636e-28
8863.39058439925,-1.057659617456256e-28
8865.434462691968,7.829337067171475e-28
8867.473944239608,3.354366041551384e-28
8869.518764146087,1.2646961229913108e-27
8871.559185281907,-1.799519357027201e-29
8873.604947235948,6.3297141897457945e-28
8875.646308392817,6.8484559896098065e-28
8877.68813916214,5.773021886599358e-28
8879.73531443941,2.6189415228941543e-28
8881.778085879198,9.059882611329308e-28
8883.826204289147,-1.404886929201996e-28
8885.86991683277,1.0132757782037488e-27
8887.9189788099,-1.6379442537177994e-27
8889.963632890922,-1.2246726597012336e-27
8892.00875734193,-5.358615216294232e-28
8894.059234922122,2.661339857485846e-28
8896.105301560994,1.2217817647622174e-28
8898.156723795235,4.5313301496101095e-28
8900.203733056038,2.7823677019157278e-28
8902.25610037953,5.6623427643265255e-28
8904.30405269653,-9.642745271099227e-29
8906.357365544674,-4.785312828103603e-28
8908.406261352337,-9.701096062199798e-28
8910.455628505784,1.582165346554076e-28
8912.510359893724,-2.8217008944802953e-28
8914.560671189649,2.65583889995282e-28
8916.616349191365,6.265648155015915e-29
8918.667605064733,-1.747439976657803e-29
8920.72423011633,3.7770822060548106e-27
8922.776431002305,-6.523167613399275e-27
8924.829103994396,-1.10730176917045e-27
8926.88714987404,-4.745032312156216e-28
8928.940768531605,6.241965919960798e-28
8930.999762552008,2.4409781385763776e-28
8933.054327310716,4.211914296544491e-29
8935.114269908689,6.4025775206671865e-28
8937.169781204408,-2.0485381256240883e-28
8939.225765367799,2.799847071919872e-28
8941.287131085755,2.3835628137683364e-28
8943.344062440076,1.9238282953622097e-27
8945.406377828243,-1.2413679409680172e-27
8947.464256809862,1.128878534613446e-27
8949.52752230575,-9.474621088309648e-29
8951.586349351242,5.362826474719866e-28
8953.64565002719,4.965787466842283e-28
8955.710340938702,3.106483552719457e-28
8957.770590333495,4.275228125940293e-28
8959.83623244713,6.545096950056012e-28
8961.897430997844,-6.815888494140526e-28
8963.964024751822,-6.718886482080363e-28
8966.026172895728,1.0143885981327337e-27
8968.088795434107,-3.4569490869608445e-29
8970.15681690305,4.774837683010322e-28
8972.220389690654,3.833593872152496e-28
8974.289363896107,1.0159721313809348e-28
8976.353887370715,2.7334972022573487e-28
8978.423814751604,7.751346157415112e-29
8980.489289351199,1.0953527419717694e-27
8982.55523911051,4.023386842311934e-28
8984.626596509414,6.360958709357596e-28
8986.693498050801,9.500094918265615e-28
8988.765809723076,5.54377940777494e-28
8990.833663485022,4.685338788386143e-28
8992.906929870303,-4.556897423254299e-28
8994.975736291497,-4.1534618117283175e-28
8997.04501863889,4.900009918061504e-28
8999.11971734895,6.422280818012602e-28
9001.18995301374,1.2439287773971261e-27
9003.265607536512,5.50445099186138e-28
9005.33679695789,-9.401945591958635e-28
9007.413407733718,1.0940760453553888e-28
9009.485551351081,1.9507626712809306e-28
9011.55817166236,-4.755502746359828e-29
9013.636217073454,5.284172080425192e-28
9015.709792239928,4.093253657395469e-28
9017.788795005557,-1.3336827983147802e-28
9019.863325467128,2.317634505718973e-28
9021.943286028345,1.6159357125750624e-28
9024.018772225116,2.068584305110113e-28
9026.094735884759,4.826125683229209e-28
9028.176133395455,2.723937649189535e-29
9030.253053450571,3.9197262383973987e-28
9032.335409860114,-1.8518108258360933e-28
9034.413286751316,2.737699074106826e-28
9036.49660250147,4.9272817522526e-28
9038.57543666957,8.574210225198942e-28
9040.654749070738,-5.936062457503492e-28
9042.739504088317,2.8274681423931756e-28
9044.819774427724,1.0551979421074915e-28
9046.90548989095,3.2338889969639334e-28
9048.986718609916,1.0857641150657612e-27
9051.07339496127,7.814556454011636e-28
9053.155582501318,4.102626138642014e-28
9055.238249045875,-1.304974646939371e-28
9057.326366986339,3.809453817662434e-28
9059.409993014386,-3.566508993811294e-28
9061.499072949795,2.9481369629516243e-28
9063.583658903364,-5.825588304538905e-29
9065.67370127691,2.31762989372808e-28
9067.75924759824,6.252037394222602e-28
9069.850252853315,-2.205411764442957e-28
9071.936759984848,3.9012972973110695e-28
9074.023747114603,7.707132283314418e-28
9076.116196949431,-1.9512517811031471e-28
9078.204145553167,3.9444021129223737e-28
9080.297559378643,4.911007937665695e-28
9082.386469899311,3.013891579190489e-28
9084.480848159545,1.7741598929918983e-28
9086.5707210403,-2.656729093101323e-28
9088.661074693564,1.0739193233282248e-28
9090.756899863803,3.2396576588522256e-28
9092.848216542006,8.134890648887395e-28
9094.945007257907,7.035326143431219e-28
9097.037287404712,1.8972286354395865e-28
9099.135044111103,4.762601368529145e-28
9101.228288170378,-1.1991097020654982e-28
9103.322013777699,-2.104580758360432e-28
9105.42121972811,6.756291077335666e-28
9107.515909913827,6.83968373288872e-28
9109.616082967425,-1.8449049903678338e-28
9111.711738175916,8.20361209188982e-28
9113.812878778244,1.6235342250729818e-28
9115.909499454096,-4.1414173085384735e-28
9118.00660245478,-1.7075241936123268e-28
9120.109194638906,-2.858394828999622e-28
9122.20726377395,8.880760644777742e-28
9124.310824621298,3.2364717241438877e-28
9126.409860335796,3.9699522786617447e-28
9128.514390292632,-1.4753880129011638e-28
9130.614393031887,-7.038668900639883e-30
9132.714878874014,2.2977767297416357e-28
9134.820862754199,-1.0333035734203027e-29
9136.922316289158,3.5337033913504443e-28
9139.029270395116,6.747419019469437e-28
9141.131692068722,-1.3436019077791063e-28
9143.23961684744,2.0007436250185037e-28
9145.343007105714,2.270685018186081e-28
9147.446881246153,9.778395973143914e-29
9149.556262293547,2.6720144015156927e-28
9151.661105687805,1.574303425345031e-28
9153.771458526047,1.5470401388233723e-27
9155.877271620659,8.628183085019545e-29
9157.988596697453,4.724086975185811e-28
9160.09537993916,5.555626143910433e-28
9162.202647843582,7.204506426180215e-28
9164.315431538162,-1.4408865322493114e-28
9166.423670259908,3.729457321643312e-28
9168.537427312936,3.149417639071204e-28
9170.646637299264,3.4973413054233144e-28
9172.761368159163,-1.4418600855615698e-29
9174.87154985753,3.9591962195125e-28
9176.982217000424,7.325669860083012e-28
9179.098408831009,2.6899482319355556e-28
9181.210048357256,3.277582637356271e-28
9183.327215116415,1.0427011450709903e-29
9185.439827473989,4.029673527401615e-28
9187.55796961087,-4.085808431561337e-29
9189.671555247956,-2.667701059102868e-28
9191.785627112642,6.79102331376544e-29
9193.905232576904,-1.856856534759297e-28
9196.020278393495,3.688846453167652e-28
9198.140860358988,-2.1265887766667448e-28
9200.256880576184,-1.3796310168512736e-28
9202.378439492784,1.6054757997043152e-28
9204.49543455949,1.8623074165000478e-28
9206.61291663813,3.5921200544934776e-28
9208.73594124261,6.490542741245242e-30
9210.854398844238,2.0466901790112314e-28
9212.978401525146,5.938798393862741e-29
9215.097835099188,-6.507611248103428e-29

